Encodings of the weighted MAX k-CUT on qubit systems

The weighted MAX k-CUT problem involves partitioning a weighted undirected graph into k subsets, or colors, to maximize the sum of the weights of edges between vertices in different subsets. This problem has significant applications across multiple domains. This paper explores encoding methods for MAX k-CUT on qubit systems, utilizing quantum approximate optimization algorithms (QAOA) and addressing the challenge of encoding integer values on quantum devices with binary variables. We examine various encoding schemes and evaluate the efficiency of these approaches. The paper presents a systematic and resource efficient method to implement phase separation for diagonal square binary matrices. When encoding the problem into the full Hilbert space, we show the importance of encoding the colors in a balanced way. We also explore the option to encode the problem into a suitable subspace, by designing suitable state preparations and constrained mixers (LX- and Grover-mixer). Numerical simulations on weighted and unweighted graph instances demonstrate the effectiveness of these encoding schemes, particularly in optimizing circuit depth, approximation ratios, and computational efficiency.

==> tables/BarabasiAlbert_k2_directTrue_forceP2False_fix_one_nodeFalse_color_encodingall_problem_encodingbinary_shots100000_mixerGrover.dat <==
0.0 0.0 0.6389
0.1 0.0 0.6388
0.2 0.0 0.6388
0.3 0.0 0.6392
0.4 0.0 0.6389
0.5 0.0 0.6383
0.6 0.0 0.6381
0.7 0.0 0.6387
0.8 0.0 0.6392
0.9 0.0 0.6396
1.0 0.0 0.6379
1.1 0.0 0.6391
1.2 0.0 0.6390
1.3 0.0 0.6381
1.4 0.0 0.6390
1.5 0.0 0.6389
1.6 0.0 0.6385
1.7 0.0 0.6385
1.8 0.0 0.6396
1.9 0.0 0.6388

0.0 0.1 0.6382
0.1 0.1 0.6065
0.2 0.1 0.6011
0.3 0.1 0.6142
0.4 0.1 0.6257
0.5 0.1 0.6339
0.6 0.1 0.6368
0.7 0.1 0.6384
0.8 0.1 0.6381
0.9 0.1 0.6397
1.0 0.1 0.6386
1.1 0.1 0.6390
1.2 0.1 0.6388
1.3 0.1 0.6379
1.4 0.1 0.6388
1.5 0.1 0.6392
1.6 0.1 0.6384
1.7 0.1 0.6381
1.8 0.1 0.6384
1.9 0.1 0.6391

0.0 0.2 0.6387
0.1 0.2 0.5761
0.2 0.2 0.5646
0.3 0.2 0.5896
0.4 0.2 0.6153
0.5 0.2 0.6296
0.6 0.2 0.6373
0.7 0.2 0.6388
0.8 0.2 0.6389
0.9 0.2 0.6386
1.0 0.2 0.6396
1.1 0.2 0.6386
1.2 0.2 0.6381
1.3 0.2 0.6387
1.4 0.2 0.6390
1.5 0.2 0.6399
1.6 0.2 0.6388
1.7 0.2 0.6382
1.8 0.2 0.6388
1.9 0.2 0.6392

0.0 0.3 0.6393
0.1 0.3 0.5509
0.2 0.3 0.5325
0.3 0.3 0.5679
0.4 0.3 0.6051
0.5 0.3 0.6266
0.6 0.3 0.6360
0.7 0.3 0.6383
0.8 0.3 0.6391
0.9 0.3 0.6377
1.0 0.3 0.6391
1.1 0.3 0.6392
1.2 0.3 0.6379
1.3 0.3 0.6384
1.4 0.3 0.6386
1.5 0.3 0.6392
1.6 0.3 0.6389
1.7 0.3 0.6385
1.8 0.3 0.6390
1.9 0.3 0.6389

0.0 0.4 0.6392
0.1 0.4 0.5328
0.2 0.4 0.5086
0.3 0.4 0.5516
0.4 0.4 0.5980
0.5 0.4 0.6242
0.6 0.4 0.6359
0.7 0.4 0.6391
0.8 0.4 0.6384
0.9 0.4 0.6388
1.0 0.4 0.6381
1.1 0.4 0.6387
1.2 0.4 0.6384
1.3 0.4 0.6387
1.4 0.4 0.6389
1.5 0.4 0.6395
1.6 0.4 0.6396
1.7 0.4 0.6384
1.8 0.4 0.6391
1.9 0.4 0.6393

0.0 0.5 0.6385
0.1 0.5 0.5245
0.2 0.5 0.4954
0.3 0.5 0.5418
0.4 0.5 0.5935
0.5 0.5 0.6234
0.6 0.5 0.6357
0.7 0.5 0.6393
0.8 0.5 0.6392
0.9 0.5 0.6385
1.0 0.5 0.6385
1.1 0.5 0.6378
1.2 0.5 0.6389
1.3 0.5 0.6390
1.4 0.5 0.6386
1.5 0.5 0.6391
1.6 0.5 0.6395
1.7 0.5 0.6385
1.8 0.5 0.6386
1.9 0.5 0.6386

0.0 0.6 0.6385
0.1 0.6 0.5256
0.2 0.6 0.4929
0.3 0.6 0.5401
0.4 0.6 0.5928
0.5 0.6 0.6238
0.6 0.6 0.6371
0.7 0.6 0.6401
0.8 0.6 0.6397
0.9 0.6 0.6385
1.0 0.6 0.6381
1.1 0.6 0.6384
1.2 0.6 0.6388
1.3 0.6 0.6397
1.4 0.6 0.6393
1.5 0.6 0.6403
1.6 0.6 0.6401
1.7 0.6 0.6396
1.8 0.6 0.6395
1.9 0.6 0.6388

0.0 0.7 0.6389
0.1 0.7 0.5365
0.2 0.7 0.5021
0.3 0.7 0.5442
0.4 0.7 0.5967
0.5 0.7 0.6265
0.6 0.7 0.6384
0.7 0.7 0.6397
0.8 0.7 0.6395
0.9 0.7 0.6382
1.0 0.7 0.6376
1.1 0.7 0.6388
1.2 0.7 0.6386
1.3 0.7 0.6390
1.4 0.7 0.6385
1.5 0.7 0.6393
1.6 0.7 0.6389
1.7 0.7 0.6395
1.8 0.7 0.6391
1.9 0.7 0.6386

0.0 0.8 0.6390
0.1 0.8 0.5563
0.2 0.8 0.5239
0.3 0.8 0.5567
0.4 0.8 0.6041
0.5 0.8 0.6297
0.6 0.8 0.6384
0.7 0.8 0.6404
0.8 0.8 0.6398
0.9 0.8 0.6382
1.0 0.8 0.6379
1.1 0.8 0.6383
1.2 0.8 0.6383
1.3 0.8 0.6388
1.4 0.8 0.6387
1.5 0.8 0.6402
1.6 0.8 0.6401
1.7 0.8 0.6396
1.8 0.8 0.6390
1.9 0.8 0.6383

0.0 0.9 0.6388
0.1 0.9 0.5837
0.2 0.9 0.5517
0.3 0.9 0.5765
0.4 0.9 0.6138
0.5 0.9 0.6341
0.6 0.9 0.6406
0.7 0.9 0.6408
0.8 0.9 0.6395
0.9 0.9 0.6394
1.0 0.9 0.6383
1.1 0.9 0.6390
1.2 0.9 0.6390
1.3 0.9 0.6390
1.4 0.9 0.6384
1.5 0.9 0.6397
1.6 0.9 0.6405
1.7 0.9 0.6398
1.8 0.9 0.6395
1.9 0.9 0.6390

0.0 1.0 0.6397
0.1 1.0 0.6136
0.2 1.0 0.5870
0.3 1.0 0.5986
0.4 1.0 0.6254
0.5 1.0 0.6401
0.6 1.0 0.6421
0.7 1.0 0.6413
0.8 1.0 0.6396
0.9 1.0 0.6386
1.0 1.0 0.6378
1.1 1.0 0.6387
1.2 1.0 0.6388
1.3 1.0 0.6386
1.4 1.0 0.6390
1.5 1.0 0.6393
1.6 1.0 0.6396
1.7 1.0 0.6393
1.8 1.0 0.6394
1.9 1.0 0.6389

0.0 1.1 0.6389
0.1 1.1 0.6464
0.2 1.1 0.6231
0.3 1.1 0.6228
0.4 1.1 0.6370
0.5 1.1 0.6441
0.6 1.1 0.6439
0.7 1.1 0.6415
0.8 1.1 0.6401
0.9 1.1 0.6397
1.0 1.1 0.6373
1.1 1.1 0.6388
1.2 1.1 0.6374
1.3 1.1 0.6386
1.4 1.1 0.6396
1.5 1.1 0.6394
1.6 1.1 0.6396
1.7 1.1 0.6403
1.8 1.1 0.6408
1.9 1.1 0.6395

0.0 1.2 0.6395
0.1 1.2 0.6771
0.2 1.2 0.6596
0.3 1.2 0.6482
0.4 1.2 0.6501
0.5 1.2 0.6486
0.6 1.2 0.6448
0.7 1.2 0.6412
0.8 1.2 0.6399
0.9 1.2 0.6388
1.0 1.2 0.6390
1.1 1.2 0.6382
1.2 1.2 0.6389
1.3 1.2 0.6384
1.4 1.2 0.6386
1.5 1.2 0.6392
1.6 1.2 0.6395
1.7 1.2 0.6395
1.8 1.2 0.6396
1.9 1.2 0.6383

0.0 1.3 0.6388
0.1 1.3 0.7025
0.2 1.3 0.6925
0.3 1.3 0.6703
0.4 1.3 0.6594
0.5 1.3 0.6525
0.6 1.3 0.6447
0.7 1.3 0.6414
0.8 1.3 0.6395
0.9 1.3 0.6392
1.0 1.3 0.6387
1.1 1.3 0.6382
1.2 1.3 0.6380
1.3 1.3 0.6392
1.4 1.3 0.6384
1.5 1.3 0.6389
1.6 1.3 0.6403
1.7 1.3 0.6396
1.8 1.3 0.6394
1.9 1.3 0.6402

0.0 1.4 0.6386
0.1 1.4 0.7204
0.2 1.4 0.7173
0.3 1.4 0.6862
0.4 1.4 0.6678
0.5 1.4 0.6551
0.6 1.4 0.6451
0.7 1.4 0.6408
0.8 1.4 0.6396
0.9 1.4 0.6394
1.0 1.4 0.6389
1.1 1.4 0.6383
1.2 1.4 0.6389
1.3 1.4 0.6397
1.4 1.4 0.6392
1.5 1.4 0.6393
1.6 1.4 0.6400
1.7 1.4 0.6401
1.8 1.4 0.6395
1.9 1.4 0.6394

0.0 1.5 0.6383
0.1 1.5 0.7289
0.2 1.5 0.7296
0.3 1.5 0.6958
0.4 1.5 0.6718
0.5 1.5 0.6562
0.6 1.5 0.6454
0.7 1.5 0.6407
0.8 1.5 0.6382
0.9 1.5 0.6391
1.0 1.5 0.6386
1.1 1.5 0.6384
1.2 1.5 0.6390
1.3 1.5 0.6391
1.4 1.5 0.6402
1.5 1.5 0.6386
1.6 1.5 0.6392
1.7 1.5 0.6411
1.8 1.5 0.6394
1.9 1.5 0.6385

0.0 1.6 0.6388
0.1 1.6 0.7284
0.2 1.6 0.7320
0.3 1.6 0.6981
0.4 1.6 0.6713
0.5 1.6 0.6531
0.6 1.6 0.6433
0.7 1.6 0.6403
0.8 1.6 0.6394
0.9 1.6 0.6404
1.0 1.6 0.6379
1.1 1.6 0.6385
1.2 1.6 0.6383
1.3 1.6 0.6388
1.4 1.6 0.6392
1.5 1.6 0.6392
1.6 1.6 0.6393
1.7 1.6 0.6401
1.8 1.6 0.6394
1.9 1.6 0.6388

0.0 1.7 0.6384
0.1 1.7 0.7158
0.2 1.7 0.7226
0.3 1.7 0.6923
0.4 1.7 0.6675
0.5 1.7 0.6524
0.6 1.7 0.6430
0.7 1.7 0.6395
0.8 1.7 0.6396
0.9 1.7 0.6390
1.0 1.7 0.6388
1.1 1.7 0.6382
1.2 1.7 0.6390
1.3 1.7 0.6386
1.4 1.7 0.6381
1.5 1.7 0.6394
1.6 1.7 0.6389
1.7 1.7 0.6389
1.8 1.7 0.6387
1.9 1.7 0.6391

0.0 1.8 0.6388
0.1 1.8 0.6968
0.2 1.8 0.7032
0.3 1.8 0.6801
0.4 1.8 0.6607
0.5 1.8 0.6479
0.6 1.8 0.6419
0.7 1.8 0.6397
0.8 1.8 0.6382
0.9 1.8 0.6389
1.0 1.8 0.6396
1.1 1.8 0.6389
1.2 1.8 0.6390
1.3 1.8 0.6392
1.4 1.8 0.6385
1.5 1.8 0.6383
1.6 1.8 0.6388
1.7 1.8 0.6395
1.8 1.8 0.6381
1.9 1.8 0.6382

0.0 1.9 0.6389
0.1 1.9 0.6692
0.2 1.9 0.6741
0.3 1.9 0.6616
0.4 1.9 0.6513
0.5 1.9 0.6444
0.6 1.9 0.6397
0.7 1.9 0.6393
0.8 1.9 0.6386
0.9 1.9 0.6392
1.0 1.9 0.6388
1.1 1.9 0.6391
1.2 1.9 0.6388
1.3 1.9 0.6391
1.4 1.9 0.6389
1.5 1.9 0.6384
1.6 1.9 0.6388
1.7 1.9 0.6393
1.8 1.9 0.6388
1.9 1.9 0.6392



==> tables/BarabasiAlbert_k2_directTrue_forceP2False_fix_one_nodeFalse_color_encodingall_problem_encodingbinary_shots100000_mixerGrovertensorized.dat <==
0.0 0.0 0.6391
0.1 0.0 0.6383
0.2 0.0 0.6391
0.3 0.0 0.6390
0.4 0.0 0.6377
0.5 0.0 0.6378
0.6 0.0 0.6389
0.7 0.0 0.6394
0.8 0.0 0.6386
0.9 0.0 0.6383
1.0 0.0 0.6385
1.1 0.0 0.6385
1.2 0.0 0.6387
1.3 0.0 0.6395
1.4 0.0 0.6393
1.5 0.0 0.6384
1.6 0.0 0.6391
1.7 0.0 0.6391
1.8 0.0 0.6384
1.9 0.0 0.6389

0.0 0.1 0.6388
0.1 0.1 0.5684
0.2 0.1 0.5216
0.3 0.1 0.5125
0.4 0.1 0.5340
0.5 0.1 0.5664
0.6 0.1 0.5956
0.7 0.1 0.6167
0.8 0.1 0.6291
0.9 0.1 0.6345
1.0 0.1 0.6349
1.1 0.1 0.6355
1.2 0.1 0.6396
1.3 0.1 0.6488
1.4 0.1 0.6574
1.5 0.1 0.6577
1.6 0.1 0.6491
1.7 0.1 0.6337
1.8 0.1 0.6205
1.9 0.1 0.6134

0.0 0.2 0.6386
0.1 0.2 0.5185
0.2 0.2 0.4357
0.3 0.2 0.4183
0.4 0.2 0.4578
0.5 0.2 0.5158
0.6 0.2 0.5669
0.7 0.2 0.6030
0.8 0.2 0.6241
0.9 0.2 0.6338
1.0 0.2 0.6341
1.1 0.2 0.6336
1.2 0.2 0.6399
1.3 0.2 0.6553
1.4 0.2 0.6692
1.5 0.2 0.6684
1.6 0.2 0.6525
1.7 0.2 0.6253
1.8 0.2 0.6040
1.9 0.2 0.5931

0.0 0.3 0.6393
0.1 0.3 0.5128
0.2 0.3 0.4119
0.3 0.3 0.3907
0.4 0.3 0.4367
0.5 0.3 0.5055
0.6 0.3 0.5632
0.7 0.3 0.6026
0.8 0.3 0.6243
0.9 0.3 0.6348
1.0 0.3 0.6353
1.1 0.3 0.6338
1.2 0.3 0.6409
1.3 0.3 0.6549
1.4 0.3 0.6678
1.5 0.3 0.6646
1.6 0.3 0.6462
1.7 0.3 0.6159
1.8 0.3 0.5931
1.9 0.3 0.5827

0.0 0.4 0.6396
0.1 0.4 0.5467
0.2 0.4 0.4623
0.3 0.4 0.4416
0.4 0.4 0.4813
0.5 0.4 0.5385
0.6 0.4 0.5865
0.7 0.4 0.6151
0.8 0.4 0.6315
0.9 0.4 0.6381
1.0 0.4 0.6390
1.1 0.4 0.6362
1.2 0.4 0.6399
1.3 0.4 0.6483
1.4 0.4 0.6548
1.5 0.4 0.6496
1.6 0.4 0.6326
1.7 0.4 0.6095
1.8 0.4 0.5939
1.9 0.4 0.5900

0.0 0.5 0.6386
0.1 0.5 0.6130
0.2 0.5 0.5647
0.3 0.5 0.5513
0.4 0.5 0.5738
0.5 0.5 0.6055
0.6 0.5 0.6270
0.7 0.5 0.6363
0.8 0.5 0.6411
0.9 0.5 0.6438
1.0 0.5 0.6425
1.1 0.5 0.6400
1.2 0.5 0.6384
1.3 0.5 0.6383
1.4 0.5 0.6353
1.5 0.5 0.6282
1.6 0.5 0.6175
1.7 0.5 0.6077
1.8 0.5 0.6042
1.9 0.5 0.6097

0.0 0.6 0.6384
0.1 0.6 0.6827
0.2 0.6 0.6835
0.3 0.6 0.6787
0.4 0.6 0.6761
0.5 0.6 0.6780
0.6 0.6 0.6696
0.7 0.6 0.6595
0.8 0.6 0.6512
0.9 0.6 0.6475
1.0 0.6 0.6462
1.1 0.6 0.6428
1.2 0.6 0.6374
1.3 0.6 0.6274
1.4 0.6 0.6164
1.5 0.6 0.6096
1.6 0.6 0.6074
1.7 0.6 0.6115
1.8 0.6 0.6221
1.9 0.6 0.6348

0.0 0.7 0.6388
0.1 0.7 0.7316
0.2 0.7 0.7702
0.3 0.7 0.7719
0.4 0.7 0.7558
0.5 0.7 0.7281
0.6 0.7 0.6982
0.7 0.7 0.6736
0.8 0.7 0.6559
0.9 0.7 0.6503
1.0 0.7 0.6462
1.1 0.7 0.6453
1.2 0.7 0.6359
1.3 0.7 0.6214
1.4 0.7 0.6062
1.5 0.7 0.5994
1.6 0.7 0.6048
1.7 0.7 0.6215
1.8 0.7 0.6396
1.9 0.7 0.6559

0.0 0.8 0.6390
0.1 0.8 0.7390
0.2 0.8 0.7919
0.3 0.8 0.7993
0.4 0.8 0.7749
0.5 0.8 0.7383
0.6 0.8 0.7030
0.7 0.8 0.6745
0.8 0.8 0.6559
0.9 0.8 0.6485
1.0 0.8 0.6451
1.1 0.8 0.6452
1.2 0.8 0.6364
1.3 0.8 0.6204
1.4 0.8 0.6083
1.5 0.8 0.6024
1.6 0.8 0.6110
1.7 0.8 0.6304
1.8 0.8 0.6508
1.9 0.8 0.6654

0.0 0.9 0.6389
0.1 0.9 0.7041
0.2 0.9 0.7423
0.3 0.9 0.7476
0.4 0.9 0.7309
0.5 0.9 0.7039
0.6 0.9 0.6790
0.7 0.9 0.6608
0.8 0.9 0.6487
0.9 0.9 0.6439
1.0 0.9 0.6431
1.1 0.9 0.6420
1.2 0.9 0.6371
1.3 0.9 0.6286
1.4 0.9 0.6183
1.5 0.9 0.6177
1.6 0.9 0.6239
1.7 0.9 0.6377
1.8 0.9 0.6502
1.9 0.9 0.6590

0.0 1.0 0.6381
0.1 1.0 0.6387
0.2 1.0 0.6380
0.3 1.0 0.6392
0.4 1.0 0.6389
0.5 1.0 0.6383
0.6 1.0 0.6392
0.7 1.0 0.6394
0.8 1.0 0.6386
0.9 1.0 0.6387
1.0 1.0 0.6381
1.1 1.0 0.6389
1.2 1.0 0.6381
1.3 1.0 0.6382
1.4 1.0 0.6385
1.5 1.0 0.6384
1.6 1.0 0.6384
1.7 1.0 0.6388
1.8 1.0 0.6389
1.9 1.0 0.6384

0.0 1.1 0.6389
0.1 1.1 0.5682
0.2 1.1 0.5214
0.3 1.1 0.5137
0.4 1.1 0.5345
0.5 1.1 0.5673
0.6 1.1 0.5955
0.7 1.1 0.6165
0.8 1.1 0.6277
0.9 1.1 0.6346
1.0 1.1 0.6340
1.1 1.1 0.6359
1.2 1.1 0.6403
1.3 1.1 0.6489
1.4 1.1 0.6578
1.5 1.1 0.6585
1.6 1.1 0.6492
1.7 1.1 0.6344
1.8 1.1 0.6212
1.9 1.1 0.6144

0.0 1.2 0.6376
0.1 1.2 0.5189
0.2 1.2 0.4353
0.3 1.2 0.4184
0.4 1.2 0.4570
0.5 1.2 0.5156
0.6 1.2 0.5667
0.7 1.2 0.6027
0.8 1.2 0.6241
0.9 1.2 0.6335
1.0 1.2 0.6347
1.1 1.2 0.6344
1.2 1.2 0.6412
1.3 1.2 0.6543
1.4 1.2 0.6683
1.5 1.2 0.6689
1.6 1.2 0.6508
1.7 1.2 0.6261
1.8 1.2 0.6033
1.9 1.2 0.5926

0.0 1.3 0.6384
0.1 1.3 0.5116
0.2 1.3 0.4131
0.3 1.3 0.3917
0.4 1.3 0.4373
0.5 1.3 0.5054
0.6 1.3 0.5640
0.7 1.3 0.6010
0.8 1.3 0.6243
0.9 1.3 0.6342
1.0 1.3 0.6348
1.1 1.3 0.6339
1.2 1.3 0.6406
1.3 1.3 0.6553
1.4 1.3 0.6675
1.5 1.3 0.6656
1.6 1.3 0.6454
1.7 1.3 0.6165
1.8 1.3 0.5947
1.9 1.3 0.5835

0.0 1.4 0.6394
0.1 1.4 0.5472
0.2 1.4 0.4624
0.3 1.4 0.4408
0.4 1.4 0.4818
0.5 1.4 0.5399
0.6 1.4 0.5858
0.7 1.4 0.6159
0.8 1.4 0.6307
0.9 1.4 0.6373
1.0 1.4 0.6386
1.1 1.4 0.6366
1.2 1.4 0.6387
1.3 1.4 0.6483
1.4 1.4 0.6555
1.5 1.4 0.6504
1.6 1.4 0.6317
1.7 1.4 0.6089
1.8 1.4 0.5936
1.9 1.4 0.5902

0.0 1.5 0.6391
0.1 1.5 0.6130
0.2 1.5 0.5666
0.3 1.5 0.5505
0.4 1.5 0.5743
0.5 1.5 0.6056
0.6 1.5 0.6278
0.7 1.5 0.6377
0.8 1.5 0.6415
0.9 1.5 0.6447
1.0 1.5 0.6414
1.1 1.5 0.6395
1.2 1.5 0.6381
1.3 1.5 0.6385
1.4 1.5 0.6354
1.5 1.5 0.6290
1.6 1.5 0.6176
1.7 1.5 0.6069
1.8 1.5 0.6049
1.9 1.5 0.6111

0.0 1.6 0.6386
0.1 1.6 0.6830
0.2 1.6 0.6828
0.3 1.6 0.6779
0.4 1.6 0.6770
0.5 1.6 0.6769
0.6 1.6 0.6698
0.7 1.6 0.6590
0.8 1.6 0.6517
0.9 1.6 0.6479
1.0 1.6 0.6462
1.1 1.6 0.6425
1.2 1.6 0.6372
1.3 1.6 0.6280
1.4 1.6 0.6164
1.5 1.6 0.6083
1.6 1.6 0.6071
1.7 1.6 0.6131
1.8 1.6 0.6226
1.9 1.6 0.6356

0.0 1.7 0.6382
0.1 1.7 0.7309
0.2 1.7 0.7693
0.3 1.7 0.7720
0.4 1.7 0.7544
0.5 1.7 0.7286
0.6 1.7 0.6988
0.7 1.7 0.6734
0.8 1.7 0.6568
0.9 1.7 0.6494
1.0 1.7 0.6479
1.1 1.7 0.6446
1.2 1.7 0.6361
1.3 1.7 0.6209
1.4 1.7 0.6066
1.5 1.7 0.5987
1.6 1.7 0.6046
1.7 1.7 0.6203
1.8 1.7 0.6404
1.9 1.7 0.6566

0.0 1.8 0.6379
0.1 1.8 0.7400
0.2 1.8 0.7927
0.3 1.8 0.7990
0.4 1.8 0.7750
0.5 1.8 0.7389
0.6 1.8 0.7020
0.7 1.8 0.6739
0.8 1.8 0.6558
0.9 1.8 0.6471
1.0 1.8 0.6454
1.1 1.8 0.6449
1.2 1.8 0.6356
1.3 1.8 0.6214
1.4 1.8 0.6067
1.5 1.8 0.6016
1.6 1.8 0.6115
1.7 1.8 0.6308
1.8 1.8 0.6505
1.9 1.8 0.6652

0.0 1.9 0.6382
0.1 1.9 0.7042
0.2 1.9 0.7425
0.3 1.9 0.7480
0.4 1.9 0.7307
0.5 1.9 0.7048
0.6 1.9 0.6800
0.7 1.9 0.6612
0.8 1.9 0.6482
0.9 1.9 0.6435
1.0 1.9 0.6421
1.1 1.9 0.6425
1.2 1.9 0.6371
1.3 1.9 0.6282
1.4 1.9 0.6196
1.5 1.9 0.6176
1.6 1.9 0.6240
1.7 1.9 0.6369
1.8 1.9 0.6502
1.9 1.9 0.6585



==> tables/BarabasiAlbert_k2_directTrue_forceP2False_fix_one_nodeFalse_color_encodingall_problem_encodingbinary_shots100000_mixerX.dat <==
0.0 0.0 0.6387
0.1 0.0 0.6385
0.2 0.0 0.6388
0.3 0.0 0.6390
0.4 0.0 0.6384
0.5 0.0 0.6385
0.6 0.0 0.6387
0.7 0.0 0.6393
0.8 0.0 0.6391
0.9 0.0 0.6383
1.0 0.0 0.6383
1.1 0.0 0.6381
1.2 0.0 0.6387
1.3 0.0 0.6392
1.4 0.0 0.6386
1.5 0.0 0.6388
1.6 0.0 0.6390
1.7 0.0 0.6378
1.8 0.0 0.6388
1.9 0.0 0.6389

0.0 0.1 0.6393
0.1 0.1 0.7389
0.2 0.1 0.7921
0.3 0.1 0.7989
0.4 0.1 0.7747
0.5 0.1 0.7387
0.6 0.1 0.7030
0.7 0.1 0.6737
0.8 0.1 0.6561
0.9 0.1 0.6476
1.0 0.1 0.6466
1.1 0.1 0.6445
1.2 0.1 0.6364
1.3 0.1 0.6203
1.4 0.1 0.6065
1.5 0.1 0.6027
1.6 0.1 0.6112
1.7 0.1 0.6293
1.8 0.1 0.6504
1.9 0.1 0.6645

0.0 0.2 0.6386
0.1 0.2 0.6828
0.2 0.2 0.6832
0.3 0.2 0.6778
0.4 0.2 0.6772
0.5 0.2 0.6781
0.6 0.2 0.6703
0.7 0.2 0.6593
0.8 0.2 0.6511
0.9 0.2 0.6476
1.0 0.2 0.6459
1.1 0.2 0.6427
1.2 0.2 0.6368
1.3 0.2 0.6270
1.4 0.2 0.6177
1.5 0.2 0.6093
1.6 0.2 0.6070
1.7 0.2 0.6124
1.8 0.2 0.6223
1.9 0.2 0.6349

0.0 0.3 0.6385
0.1 0.3 0.5464
0.2 0.3 0.4618
0.3 0.3 0.4413
0.4 0.3 0.4810
0.5 0.3 0.5395
0.6 0.3 0.5866
0.7 0.3 0.6148
0.8 0.3 0.6310
0.9 0.3 0.6387
1.0 0.3 0.6381
1.1 0.3 0.6360
1.2 0.3 0.6393
1.3 0.3 0.6487
1.4 0.3 0.6547
1.5 0.3 0.6496
1.6 0.3 0.6318
1.7 0.3 0.6095
1.8 0.3 0.5931
1.9 0.3 0.5904

0.0 0.4 0.6399
0.1 0.4 0.5202
0.2 0.4 0.4348
0.3 0.4 0.4179
0.4 0.4 0.4574
0.5 0.4 0.5152
0.6 0.4 0.5664
0.7 0.4 0.6023
0.8 0.4 0.6237
0.9 0.4 0.6333
1.0 0.4 0.6345
1.1 0.4 0.6327
1.2 0.4 0.6403
1.3 0.4 0.6552
1.4 0.4 0.6684
1.5 0.4 0.6680
1.6 0.4 0.6517
1.7 0.4 0.6264
1.8 0.4 0.6037
1.9 0.4 0.5931

0.0 0.5 0.6388
0.1 0.5 0.6388
0.2 0.5 0.6388
0.3 0.5 0.6387
0.4 0.5 0.6388
0.5 0.5 0.6387
0.6 0.5 0.6394
0.7 0.5 0.6390
0.8 0.5 0.6392
0.9 0.5 0.6394
1.0 0.5 0.6386
1.1 0.5 0.6389
1.2 0.5 0.6392
1.3 0.5 0.6379
1.4 0.5 0.6384
1.5 0.5 0.6397
1.6 0.5 0.6388
1.7 0.5 0.6391
1.8 0.5 0.6386
1.9 0.5 0.6386

0.0 0.6 0.6392
0.1 0.6 0.7392
0.2 0.6 0.7921
0.3 0.6 0.7990
0.4 0.6 0.7751
0.5 0.6 0.7371
0.6 0.6 0.7021
0.7 0.6 0.6736
0.8 0.6 0.6556
0.9 0.6 0.6479
1.0 0.6 0.6465
1.1 0.6 0.6445
1.2 0.6 0.6366
1.3 0.6 0.6230
1.4 0.6 0.6068
1.5 0.6 0.6025
1.6 0.6 0.6113
1.7 0.6 0.6302
1.8 0.6 0.6500
1.9 0.6 0.6647

0.0 0.7 0.6386
0.1 0.7 0.6822
0.2 0.7 0.6835
0.3 0.7 0.6768
0.4 0.7 0.6797
0.5 0.7 0.6772
0.6 0.7 0.6700
0.7 0.7 0.6591
0.8 0.7 0.6506
0.9 0.7 0.6480
1.0 0.7 0.6460
1.1 0.7 0.6440
1.2 0.7 0.6374
1.3 0.7 0.6280
1.4 0.7 0.6171
1.5 0.7 0.6091
1.6 0.7 0.6073
1.7 0.7 0.6125
1.8 0.7 0.6227
1.9 0.7 0.6354

0.0 0.8 0.6390
0.1 0.8 0.5467
0.2 0.8 0.4618
0.3 0.8 0.4412
0.4 0.8 0.4813
0.5 0.8 0.5406
0.6 0.8 0.5863
0.7 0.8 0.6149
0.8 0.8 0.6299
0.9 0.8 0.6384
1.0 0.8 0.6382
1.1 0.8 0.6359
1.2 0.8 0.6394
1.3 0.8 0.6479
1.4 0.8 0.6547
1.5 0.8 0.6495
1.6 0.8 0.6321
1.7 0.8 0.6094
1.8 0.8 0.5941
1.9 0.8 0.5908

0.0 0.9 0.6390
0.1 0.9 0.5206
0.2 0.9 0.4358
0.3 0.9 0.4175
0.4 0.9 0.4568
0.5 0.9 0.5169
0.6 0.9 0.5674
0.7 0.9 0.6022
0.8 0.9 0.6242
0.9 0.9 0.6329
1.0 0.9 0.6339
1.1 0.9 0.6334
1.2 0.9 0.6404
1.3 0.9 0.6555
1.4 0.9 0.6678
1.5 0.9 0.6688
1.6 0.9 0.6513
1.7 0.9 0.6261
1.8 0.9 0.6037
1.9 0.9 0.5925

0.0 1.0 0.6387
0.1 1.0 0.6395
0.2 1.0 0.6375
0.3 1.0 0.6391
0.4 1.0 0.6381
0.5 1.0 0.6387
0.6 1.0 0.6383
0.7 1.0 0.6382
0.8 1.0 0.6389
0.9 1.0 0.6378
1.0 1.0 0.6374
1.1 1.0 0.6384
1.2 1.0 0.6386
1.3 1.0 0.6389
1.4 1.0 0.6381
1.5 1.0 0.6392
1.6 1.0 0.6390
1.7 1.0 0.6382
1.8 1.0 0.6390
1.9 1.0 0.6386

0.0 1.1 0.6386
0.1 1.1 0.7401
0.2 1.1 0.7923
0.3 1.1 0.7993
0.4 1.1 0.7753
0.5 1.1 0.7377
0.6 1.1 0.7026
0.7 1.1 0.6740
0.8 1.1 0.6559
0.9 1.1 0.6475
1.0 1.1 0.6464
1.1 1.1 0.6454
1.2 1.1 0.6361
1.3 1.1 0.6222
1.4 1.1 0.6067
1.5 1.1 0.6013
1.6 1.1 0.6111
1.7 1.1 0.6300
1.8 1.1 0.6503
1.9 1.1 0.6653

0.0 1.2 0.6389
0.1 1.2 0.6831
0.2 1.2 0.6839
0.3 1.2 0.6777
0.4 1.2 0.6774
0.5 1.2 0.6767
0.6 1.2 0.6702
0.7 1.2 0.6599
0.8 1.2 0.6507
0.9 1.2 0.6471
1.0 1.2 0.6462
1.1 1.2 0.6427
1.2 1.2 0.6374
1.3 1.2 0.6272
1.4 1.2 0.6169
1.5 1.2 0.6094
1.6 1.2 0.6074
1.7 1.2 0.6119
1.8 1.2 0.6228
1.9 1.2 0.6350

0.0 1.3 0.6383
0.1 1.3 0.5478
0.2 1.3 0.4632
0.3 1.3 0.4420
0.4 1.3 0.4822
0.5 1.3 0.5399
0.6 1.3 0.5862
0.7 1.3 0.6149
0.8 1.3 0.6314
0.9 1.3 0.6385
1.0 1.3 0.6384
1.1 1.3 0.6361
1.2 1.3 0.6389
1.3 1.3 0.6478
1.4 1.3 0.6548
1.5 1.3 0.6501
1.6 1.3 0.6321
1.7 1.3 0.6095
1.8 1.3 0.5942
1.9 1.3 0.5898

0.0 1.4 0.6377
0.1 1.4 0.5192
0.2 1.4 0.4345
0.3 1.4 0.4174
0.4 1.4 0.4570
0.5 1.4 0.5165
0.6 1.4 0.5666
0.7 1.4 0.6024
0.8 1.4 0.6227
0.9 1.4 0.6330
1.0 1.4 0.6333
1.1 1.4 0.6331
1.2 1.4 0.6401
1.3 1.4 0.6559
1.4 1.4 0.6680
1.5 1.4 0.6686
1.6 1.4 0.6511
1.7 1.4 0.6263
1.8 1.4 0.6035
1.9 1.4 0.5927

0.0 1.5 0.6388
0.1 1.5 0.6385
0.2 1.5 0.6390
0.3 1.5 0.6385
0.4 1.5 0.6388
0.5 1.5 0.6387
0.6 1.5 0.6388
0.7 1.5 0.6389
0.8 1.5 0.6376
0.9 1.5 0.6388
1.0 1.5 0.6386
1.1 1.5 0.6390
1.2 1.5 0.6388
1.3 1.5 0.6389
1.4 1.5 0.6387
1.5 1.5 0.6393
1.6 1.5 0.6394
1.7 1.5 0.6391
1.8 1.5 0.6384
1.9 1.5 0.6391

0.0 1.6 0.6389
0.1 1.6 0.7393
0.2 1.6 0.7929
0.3 1.6 0.7991
0.4 1.6 0.7755
0.5 1.6 0.7382
0.6 1.6 0.7026
0.7 1.6 0.6737
0.8 1.6 0.6550
0.9 1.6 0.6472
1.0 1.6 0.6457
1.1 1.6 0.6454
1.2 1.6 0.6368
1.3 1.6 0.6220
1.4 1.6 0.6073
1.5 1.6 0.6021
1.6 1.6 0.6108
1.7 1.6 0.6292
1.8 1.6 0.6499
1.9 1.6 0.6652

0.0 1.7 0.6387
0.1 1.7 0.6831
0.2 1.7 0.6830
0.3 1.7 0.6766
0.4 1.7 0.6790
0.5 1.7 0.6779
0.6 1.7 0.6694
0.7 1.7 0.6599
0.8 1.7 0.6514
0.9 1.7 0.6477
1.0 1.7 0.6456
1.1 1.7 0.6437
1.2 1.7 0.6371
1.3 1.7 0.6280
1.4 1.7 0.6171
1.5 1.7 0.6085
1.6 1.7 0.6079
1.7 1.7 0.6111
1.8 1.7 0.6222
1.9 1.7 0.6350

0.0 1.8 0.6385
0.1 1.8 0.5462
0.2 1.8 0.4612
0.3 1.8 0.4420
0.4 1.8 0.4824
0.5 1.8 0.5399
0.6 1.8 0.5867
0.7 1.8 0.6166
0.8 1.8 0.6317
0.9 1.8 0.6386
1.0 1.8 0.6389
1.1 1.8 0.6359
1.2 1.8 0.6394
1.3 1.8 0.6490
1.4 1.8 0.6553
1.5 1.8 0.6498
1.6 1.8 0.6315
1.7 1.8 0.6096
1.8 1.8 0.5941
1.9 1.8 0.5899

0.0 1.9 0.6390
0.1 1.9 0.5206
0.2 1.9 0.4350
0.3 1.9 0.4171
0.4 1.9 0.4579
0.5 1.9 0.5166
0.6 1.9 0.5667
0.7 1.9 0.6017
0.8 1.9 0.6235
0.9 1.9 0.6334
1.0 1.9 0.6344
1.1 1.9 0.6339
1.2 1.9 0.6400
1.3 1.9 0.6554
1.4 1.9 0.6682
1.5 1.9 0.6688
1.6 1.9 0.6519
1.7 1.9 0.6257
1.8 1.9 0.6041
1.9 1.9 0.5924



==> tables/BarabasiAlbert_k3_directTrue_forceP2False_fix_one_nodeFalse_color_encodingLessThanK_problem_encodingbinary_shots100000_mixerX.dat <==
0.0 0.0 0.6348
0.1 0.0 0.6344
0.2 0.0 0.6354
0.3 0.0 0.6348
0.4 0.0 0.6350
0.5 0.0 0.6348
0.6 0.0 0.6354
0.7 0.0 0.6350
0.8 0.0 0.6359
0.9 0.0 0.6351
1.0 0.0 0.6360
1.1 0.0 0.6350
1.2 0.0 0.6352
1.3 0.0 0.6359
1.4 0.0 0.6355
1.5 0.0 0.6350
1.6 0.0 0.6358
1.7 0.0 0.6355
1.8 0.0 0.6354
1.9 0.0 0.6355

0.0 0.1 0.6352
0.1 0.1 0.7252
0.2 0.1 0.7757
0.3 0.1 0.7863
0.4 0.1 0.7708
0.5 0.1 0.7414
0.6 0.1 0.7115
0.7 0.1 0.6867
0.8 0.1 0.6688
0.9 0.1 0.6560
1.0 0.1 0.6470
1.1 0.1 0.6422
1.2 0.1 0.6383
1.3 0.1 0.6338
1.4 0.1 0.6302
1.5 0.1 0.6307
1.6 0.1 0.6345
1.7 0.1 0.6402
1.8 0.1 0.6452
1.9 0.1 0.6469

0.0 0.2 0.6355
0.1 0.2 0.6803
0.2 0.2 0.6832
0.3 0.2 0.6778
0.4 0.2 0.6773
0.5 0.2 0.6757
0.6 0.2 0.6683
0.7 0.2 0.6591
0.8 0.2 0.6513
0.9 0.2 0.6453
1.0 0.2 0.6411
1.1 0.2 0.6383
1.2 0.2 0.6353
1.3 0.2 0.6329
1.4 0.2 0.6301
1.5 0.2 0.6302
1.6 0.2 0.6341
1.7 0.2 0.6390
1.8 0.2 0.6418
1.9 0.2 0.6434

0.0 0.3 0.6348
0.1 0.3 0.6236
0.2 0.3 0.5885
0.3 0.3 0.5734
0.4 0.3 0.5871
0.5 0.3 0.6110
0.6 0.3 0.6261
0.7 0.3 0.6335
0.8 0.3 0.6364
0.9 0.3 0.6364
1.0 0.3 0.6367
1.1 0.3 0.6374
1.2 0.3 0.6363
1.3 0.3 0.6363
1.4 0.3 0.6374
1.5 0.3 0.6360
1.6 0.3 0.6363
1.7 0.3 0.6352
1.8 0.3 0.6328
1.9 0.3 0.6300

0.0 0.4 0.6353
0.1 0.4 0.6084
0.2 0.4 0.5834
0.3 0.4 0.5756
0.4 0.4 0.5885
0.5 0.4 0.6056
0.6 0.4 0.6197
0.7 0.4 0.6290
0.8 0.4 0.6334
0.9 0.4 0.6348
1.0 0.4 0.6370
1.1 0.4 0.6374
1.2 0.4 0.6368
1.3 0.4 0.6390
1.4 0.4 0.6411
1.5 0.4 0.6410
1.6 0.4 0.6376
1.7 0.4 0.6330
1.8 0.4 0.6307
1.9 0.4 0.6273

0.0 0.5 0.6360
0.1 0.5 0.6358
0.2 0.5 0.6351
0.3 0.5 0.6357
0.4 0.5 0.6357
0.5 0.5 0.6359
0.6 0.5 0.6355
0.7 0.5 0.6349
0.8 0.5 0.6360
0.9 0.5 0.6353
1.0 0.5 0.6350
1.1 0.5 0.6355
1.2 0.5 0.6354
1.3 0.5 0.6357
1.4 0.5 0.6357
1.5 0.5 0.6358
1.6 0.5 0.6352
1.7 0.5 0.6346
1.8 0.5 0.6356
1.9 0.5 0.6353

0.0 0.6 0.6356
0.1 0.6 0.6455
0.2 0.6 0.6418
0.3 0.6 0.6382
0.4 0.6 0.6373
0.5 0.6 0.6393
0.6 0.6 0.6396
0.7 0.6 0.6390
0.8 0.6 0.6371
0.9 0.6 0.6362
1.0 0.6 0.6356
1.1 0.6 0.6352
1.2 0.6 0.6335
1.3 0.6 0.6311
1.4 0.6 0.6295
1.5 0.6 0.6304
1.6 0.6 0.6321
1.7 0.6 0.6358
1.8 0.6 0.6394
1.9 0.6 0.6417

0.0 0.7 0.6351
0.1 0.7 0.5993
0.2 0.7 0.5502
0.3 0.7 0.5345
0.4 0.7 0.5565
0.5 0.7 0.5885
0.6 0.7 0.6139
0.7 0.7 0.6281
0.8 0.7 0.6331
0.9 0.7 0.6353
1.0 0.7 0.6365
1.1 0.7 0.6360
1.2 0.7 0.6343
1.3 0.7 0.6337
1.4 0.7 0.6331
1.5 0.7 0.6336
1.6 0.7 0.6338
1.7 0.7 0.6341
1.8 0.7 0.6340
1.9 0.7 0.6358

0.0 0.8 0.6362
0.1 0.8 0.5412
0.2 0.8 0.4511
0.3 0.8 0.4212
0.4 0.8 0.4580
0.5 0.8 0.5156
0.6 0.8 0.5670
0.7 0.8 0.5995
0.8 0.8 0.6174
0.9 0.8 0.6269
1.0 0.8 0.6318
1.1 0.8 0.6334
1.2 0.8 0.6344
1.3 0.8 0.6379
1.4 0.8 0.6423
1.5 0.8 0.6429
1.6 0.8 0.6395
1.7 0.8 0.6335
1.8 0.8 0.6291
1.9 0.8 0.6249

0.0 0.9 0.6359
0.1 0.9 0.5267
0.2 0.9 0.4442
0.3 0.9 0.4195
0.4 0.9 0.4474
0.5 0.9 0.4956
0.6 0.9 0.5433
0.7 0.9 0.5775
0.8 0.9 0.6004
0.9 0.9 0.6155
1.0 0.9 0.6233
1.1 0.9 0.6284
1.2 0.9 0.6328
1.3 0.9 0.6365
1.4 0.9 0.6416
1.5 0.9 0.6429
1.6 0.9 0.6399
1.7 0.9 0.6339
1.8 0.9 0.6279
1.9 0.9 0.6248

0.0 1.0 0.6350
0.1 1.0 0.6356
0.2 1.0 0.6354
0.3 1.0 0.6359
0.4 1.0 0.6347
0.5 1.0 0.6359
0.6 1.0 0.6351
0.7 1.0 0.6347
0.8 1.0 0.6350
0.9 1.0 0.6353
1.0 1.0 0.6351
1.1 1.0 0.6355
1.2 1.0 0.6350
1.3 1.0 0.6357
1.4 1.0 0.6354
1.5 1.0 0.6357
1.6 1.0 0.6348
1.7 1.0 0.6346
1.8 1.0 0.6346
1.9 1.0 0.6357

0.0 1.1 0.6358
0.1 1.1 0.7253
0.2 1.1 0.7750
0.3 1.1 0.7861
0.4 1.1 0.7703
0.5 1.1 0.7415
0.6 1.1 0.7110
0.7 1.1 0.6862
0.8 1.1 0.6670
0.9 1.1 0.6551
1.0 1.1 0.6475
1.1 1.1 0.6428
1.2 1.1 0.6391
1.3 1.1 0.6332
1.4 1.1 0.6310
1.5 1.1 0.6304
1.6 1.1 0.6338
1.7 1.1 0.6395
1.8 1.1 0.6449
1.9 1.1 0.6479

0.0 1.2 0.6357
0.1 1.2 0.6799
0.2 1.2 0.6829
0.3 1.2 0.6781
0.4 1.2 0.6773
0.5 1.2 0.6754
0.6 1.2 0.6686
0.7 1.2 0.6598
0.8 1.2 0.6509
0.9 1.2 0.6451
1.0 1.2 0.6412
1.1 1.2 0.6380
1.2 1.2 0.6355
1.3 1.2 0.6325
1.4 1.2 0.6309
1.5 1.2 0.6306
1.6 1.2 0.6339
1.7 1.2 0.6386
1.8 1.2 0.6413
1.9 1.2 0.6437

0.0 1.3 0.6358
0.1 1.3 0.6230
0.2 1.3 0.5873
0.3 1.3 0.5734
0.4 1.3 0.5870
0.5 1.3 0.6098
0.6 1.3 0.6251
0.7 1.3 0.6338
0.8 1.3 0.6371
0.9 1.3 0.6372
1.0 1.3 0.6379
1.1 1.3 0.6367
1.2 1.3 0.6366
1.3 1.3 0.6357
1.4 1.3 0.6371
1.5 1.3 0.6380
1.6 1.3 0.6367
1.7 1.3 0.6353
1.8 1.3 0.6329
1.9 1.3 0.6315

0.0 1.4 0.6352
0.1 1.4 0.6093
0.2 1.4 0.5822
0.3 1.4 0.5754
0.4 1.4 0.5879
0.5 1.4 0.6063
0.6 1.4 0.6204
0.7 1.4 0.6291
0.8 1.4 0.6333
0.9 1.4 0.6355
1.0 1.4 0.6359
1.1 1.4 0.6365
1.2 1.4 0.6369
1.3 1.4 0.6392
1.4 1.4 0.6409
1.5 1.4 0.6408
1.6 1.4 0.6382
1.7 1.4 0.6345
1.8 1.4 0.6303
1.9 1.4 0.6276

0.0 1.5 0.6357
0.1 1.5 0.6351
0.2 1.5 0.6353
0.3 1.5 0.6355
0.4 1.5 0.6354
0.5 1.5 0.6344
0.6 1.5 0.6356
0.7 1.5 0.6356
0.8 1.5 0.6357
0.9 1.5 0.6345
1.0 1.5 0.6351
1.1 1.5 0.6357
1.2 1.5 0.6355
1.3 1.5 0.6349
1.4 1.5 0.6356
1.5 1.5 0.6355
1.6 1.5 0.6355
1.7 1.5 0.6356
1.8 1.5 0.6362
1.9 1.5 0.6360

0.0 1.6 0.6351
0.1 1.6 0.6453
0.2 1.6 0.6420
0.3 1.6 0.6378
0.4 1.6 0.6380
0.5 1.6 0.6393
0.6 1.6 0.6391
0.7 1.6 0.6390
0.8 1.6 0.6376
0.9 1.6 0.6360
1.0 1.6 0.6341
1.1 1.6 0.6349
1.2 1.6 0.6329
1.3 1.6 0.6312
1.4 1.6 0.6297
1.5 1.6 0.6301
1.6 1.6 0.6322
1.7 1.6 0.6354
1.8 1.6 0.6390
1.9 1.6 0.6410

0.0 1.7 0.6364
0.1 1.7 0.5996
0.2 1.7 0.5495
0.3 1.7 0.5340
0.4 1.7 0.5555
0.5 1.7 0.5887
0.6 1.7 0.6136
0.7 1.7 0.6282
0.8 1.7 0.6337
0.9 1.7 0.6356
1.0 1.7 0.6349
1.1 1.7 0.6350
1.2 1.7 0.6343
1.3 1.7 0.6337
1.4 1.7 0.6329
1.5 1.7 0.6330
1.6 1.7 0.6337
1.7 1.7 0.6342
1.8 1.7 0.6347
1.9 1.7 0.6360

0.0 1.8 0.6352
0.1 1.8 0.5407
0.2 1.8 0.4503
0.3 1.8 0.4220
0.4 1.8 0.4571
0.5 1.8 0.5156
0.6 1.8 0.5663
0.7 1.8 0.5987
0.8 1.8 0.6169
0.9 1.8 0.6273
1.0 1.8 0.6319
1.1 1.8 0.6331
1.2 1.8 0.6348
1.3 1.8 0.6378
1.4 1.8 0.6417
1.5 1.8 0.6417
1.6 1.8 0.6396
1.7 1.8 0.6346
1.8 1.8 0.6288
1.9 1.8 0.6256

0.0 1.9 0.6355
0.1 1.9 0.5274
0.2 1.9 0.4447
0.3 1.9 0.4194
0.4 1.9 0.4462
0.5 1.9 0.4969
0.6 1.9 0.5435
0.7 1.9 0.5779
0.8 1.9 0.6000
0.9 1.9 0.6158
1.0 1.9 0.6226
1.1 1.9 0.6284
1.2 1.9 0.6322
1.3 1.9 0.6379
1.4 1.9 0.6425
1.5 1.9 0.6431
1.6 1.9 0.6408
1.7 1.9 0.6343
1.8 1.9 0.6286
1.9 1.9 0.6239



==> tables/BarabasiAlbert_k3_directTrue_forceP2True_fix_one_nodeFalse_color_encodingLessThanK_problem_encodingbinary_shots100000_mixerGrover.dat <==
0.0 0.0 0.6775
0.1 0.0 0.6769
0.2 0.0 0.6772
0.3 0.0 0.6773
0.4 0.0 0.6781
0.5 0.0 0.6774
0.6 0.0 0.6778
0.7 0.0 0.6781
0.8 0.0 0.6777
0.9 0.0 0.6776
1.0 0.0 0.6772
1.1 0.0 0.6780
1.2 0.0 0.6777
1.3 0.0 0.6780
1.4 0.0 0.6771
1.5 0.0 0.6776
1.6 0.0 0.6777
1.7 0.0 0.6773
1.8 0.0 0.6778
1.9 0.0 0.6772

0.0 0.1 0.6772
0.1 0.1 0.6548
0.2 0.1 0.6490
0.3 0.1 0.6566
0.4 0.1 0.6668
0.5 0.1 0.6736
0.6 0.1 0.6753
0.7 0.1 0.6773
0.8 0.1 0.6775
0.9 0.1 0.6773
1.0 0.1 0.6780
1.1 0.1 0.6777
1.2 0.1 0.6778
1.3 0.1 0.6773
1.4 0.1 0.6782
1.5 0.1 0.6775
1.6 0.1 0.6778
1.7 0.1 0.6775
1.8 0.1 0.6781
1.9 0.1 0.6776

0.0 0.2 0.6782
0.1 0.2 0.6322
0.2 0.2 0.6198
0.3 0.2 0.6354
0.4 0.2 0.6551
0.5 0.2 0.6680
0.6 0.2 0.6744
0.7 0.2 0.6766
0.8 0.2 0.6776
0.9 0.2 0.6785
1.0 0.2 0.6778
1.1 0.2 0.6771
1.2 0.2 0.6778
1.3 0.2 0.6776
1.4 0.2 0.6774
1.5 0.2 0.6779
1.6 0.2 0.6774
1.7 0.2 0.6779
1.8 0.2 0.6779
1.9 0.2 0.6782

0.0 0.3 0.6780
0.1 0.3 0.6149
0.2 0.3 0.5952
0.3 0.3 0.6162
0.4 0.3 0.6451
0.5 0.3 0.6642
0.6 0.3 0.6729
0.7 0.3 0.6760
0.8 0.3 0.6773
0.9 0.3 0.6778
1.0 0.3 0.6770
1.1 0.3 0.6785
1.2 0.3 0.6779
1.3 0.3 0.6777
1.4 0.3 0.6783
1.5 0.3 0.6775
1.6 0.3 0.6777
1.7 0.3 0.6775
1.8 0.3 0.6772
1.9 0.3 0.6781

0.0 0.4 0.6776
0.1 0.4 0.6018
0.2 0.4 0.5773
0.3 0.4 0.6018
0.4 0.4 0.6371
0.5 0.4 0.6602
0.6 0.4 0.6718
0.7 0.4 0.6765
0.8 0.4 0.6784
0.9 0.4 0.6771
1.0 0.4 0.6778
1.1 0.4 0.6777
1.2 0.4 0.6780
1.3 0.4 0.6776
1.4 0.4 0.6777
1.5 0.4 0.6779
1.6 0.4 0.6776
1.7 0.4 0.6781
1.8 0.4 0.6777
1.9 0.4 0.6775

0.0 0.5 0.6775
0.1 0.5 0.5951
0.2 0.5 0.5661
0.3 0.5 0.5923
0.4 0.5 0.6315
0.5 0.5 0.6578
0.6 0.5 0.6708
0.7 0.5 0.6762
0.8 0.5 0.6774
0.9 0.5 0.6778
1.0 0.5 0.6780
1.1 0.5 0.6780
1.2 0.5 0.6777
1.3 0.5 0.6779
1.4 0.5 0.6777
1.5 0.5 0.6775
1.6 0.5 0.6775
1.7 0.5 0.6776
1.8 0.5 0.6784
1.9 0.5 0.6774

0.0 0.6 0.6775
0.1 0.6 0.5964
0.2 0.6 0.5646
0.3 0.6 0.5896
0.4 0.6 0.6288
0.5 0.6 0.6566
0.6 0.6 0.6704
0.7 0.6 0.6753
0.8 0.6 0.6766
0.9 0.6 0.6774
1.0 0.6 0.6779
1.1 0.6 0.6777
1.2 0.6 0.6773
1.3 0.6 0.6778
1.4 0.6 0.6782
1.5 0.6 0.6777
1.6 0.6 0.6775
1.7 0.6 0.6770
1.8 0.6 0.6776
1.9 0.6 0.6774

0.0 0.7 0.6775
0.1 0.7 0.6045
0.2 0.7 0.5715
0.3 0.7 0.5936
0.4 0.7 0.6304
0.5 0.7 0.6572
0.6 0.7 0.6700
0.7 0.7 0.6758
0.8 0.7 0.6771
0.9 0.7 0.6781
1.0 0.7 0.6780
1.1 0.7 0.6773
1.2 0.7 0.6777
1.3 0.7 0.6772
1.4 0.7 0.6777
1.5 0.7 0.6782
1.6 0.7 0.6779
1.7 0.7 0.6778
1.8 0.7 0.6766
1.9 0.7 0.6782

0.0 0.8 0.6779
0.1 0.8 0.6185
0.2 0.8 0.5872
0.3 0.8 0.6036
0.4 0.8 0.6353
0.5 0.8 0.6590
0.6 0.8 0.6712
0.7 0.8 0.6758
0.8 0.8 0.6765
0.9 0.8 0.6772
1.0 0.8 0.6774
1.1 0.8 0.6772
1.2 0.8 0.6770
1.3 0.8 0.6784
1.4 0.8 0.6772
1.5 0.8 0.6785
1.6 0.8 0.6773
1.7 0.8 0.6782
1.8 0.8 0.6771
1.9 0.8 0.6783

0.0 0.9 0.6773
0.1 0.9 0.6383
0.2 0.9 0.6100
0.3 0.9 0.6184
0.4 0.9 0.6424
0.5 0.9 0.6619
0.6 0.9 0.6716
0.7 0.9 0.6756
0.8 0.9 0.6772
0.9 0.9 0.6774
1.0 0.9 0.6770
1.1 0.9 0.6782
1.2 0.9 0.6776
1.3 0.9 0.6777
1.4 0.9 0.6787
1.5 0.9 0.6780
1.6 0.9 0.6778
1.7 0.9 0.6774
1.8 0.9 0.6776
1.9 0.9 0.6774

0.0 1.0 0.6781
0.1 1.0 0.6604
0.2 1.0 0.6381
0.3 1.0 0.6382
0.4 1.0 0.6528
0.5 1.0 0.6662
0.6 1.0 0.6727
0.7 1.0 0.6760
0.8 1.0 0.6772
0.9 1.0 0.6775
1.0 1.0 0.6770
1.1 1.0 0.6770
1.2 1.0 0.6785
1.3 1.0 0.6780
1.4 1.0 0.6778
1.5 1.0 0.6777
1.6 1.0 0.6778
1.7 1.0 0.6774
1.8 1.0 0.6782
1.9 1.0 0.6775

0.0 1.1 0.6778
0.1 1.1 0.6843
0.2 1.1 0.6669
0.3 1.1 0.6597
0.4 1.1 0.6642
0.5 1.1 0.6708
0.6 1.1 0.6742
0.7 1.1 0.6770
0.8 1.1 0.6768
0.9 1.1 0.6773
1.0 1.1 0.6775
1.1 1.1 0.6780
1.2 1.1 0.6771
1.3 1.1 0.6774
1.4 1.1 0.6778
1.5 1.1 0.6783
1.6 1.1 0.6782
1.7 1.1 0.6778
1.8 1.1 0.6785
1.9 1.1 0.6775

0.0 1.2 0.6780
0.1 1.2 0.7048
0.2 1.2 0.6942
0.3 1.2 0.6802
0.4 1.2 0.6755
0.5 1.2 0.6755
0.6 1.2 0.6766
0.7 1.2 0.6774
0.8 1.2 0.6780
0.9 1.2 0.6775
1.0 1.2 0.6778
1.1 1.2 0.6776
1.2 1.2 0.6776
1.3 1.2 0.6780
1.4 1.2 0.6782
1.5 1.2 0.6779
1.6 1.2 0.6777
1.7 1.2 0.6775
1.8 1.2 0.6779
1.9 1.2 0.6773

0.0 1.3 0.6777
0.1 1.3 0.7240
0.2 1.3 0.7199
0.3 1.3 0.6995
0.4 1.3 0.6857
0.5 1.3 0.6794
0.6 1.3 0.6781
0.7 1.3 0.6771
0.8 1.3 0.6771
0.9 1.3 0.6777
1.0 1.3 0.6777
1.1 1.3 0.6771
1.2 1.3 0.6781
1.3 1.3 0.6780
1.4 1.3 0.6773
1.5 1.3 0.6775
1.6 1.3 0.6773
1.7 1.3 0.6777
1.8 1.3 0.6770
1.9 1.3 0.6780

0.0 1.4 0.6771
0.1 1.4 0.7370
0.2 1.4 0.7382
0.3 1.4 0.7141
0.4 1.4 0.6942
0.5 1.4 0.6822
0.6 1.4 0.6794
0.7 1.4 0.6780
0.8 1.4 0.6773
0.9 1.4 0.6778
1.0 1.4 0.6778
1.1 1.4 0.6779
1.2 1.4 0.6779
1.3 1.4 0.6777
1.4 1.4 0.6774
1.5 1.4 0.6778
1.6 1.4 0.6776
1.7 1.4 0.6775
1.8 1.4 0.6777
1.9 1.4 0.6778

0.0 1.5 0.6774
0.1 1.5 0.7428
0.2 1.5 0.7501
0.3 1.5 0.7227
0.4 1.5 0.6992
0.5 1.5 0.6866
0.6 1.5 0.6802
0.7 1.5 0.6789
0.8 1.5 0.6781
0.9 1.5 0.6778
1.0 1.5 0.6775
1.1 1.5 0.6775
1.2 1.5 0.6780
1.3 1.5 0.6777
1.4 1.5 0.6772
1.5 1.5 0.6781
1.6 1.5 0.6780
1.7 1.5 0.6779
1.8 1.5 0.6770
1.9 1.5 0.6777

0.0 1.6 0.6780
0.1 1.6 0.7425
0.2 1.6 0.7508
0.3 1.6 0.7257
0.4 1.6 0.7013
0.5 1.6 0.6870
0.6 1.6 0.6802
0.7 1.6 0.6783
0.8 1.6 0.6781
0.9 1.6 0.6780
1.0 1.6 0.6785
1.1 1.6 0.6777
1.2 1.6 0.6774
1.3 1.6 0.6778
1.4 1.6 0.6775
1.5 1.6 0.6773
1.6 1.6 0.6775
1.7 1.6 0.6774
1.8 1.6 0.6773
1.9 1.6 0.6778

0.0 1.7 0.6780
0.1 1.7 0.7343
0.2 1.7 0.7434
0.3 1.7 0.7222
0.4 1.7 0.7001
0.5 1.7 0.6865
0.6 1.7 0.6807
0.7 1.7 0.6780
0.8 1.7 0.6781
0.9 1.7 0.6774
1.0 1.7 0.6777
1.1 1.7 0.6778
1.2 1.7 0.6778
1.3 1.7 0.6780
1.4 1.7 0.6782
1.5 1.7 0.6778
1.6 1.7 0.6777
1.7 1.7 0.6780
1.8 1.7 0.6780
1.9 1.7 0.6780

0.0 1.8 0.6779
0.1 1.8 0.7200
0.2 1.8 0.7272
0.3 1.8 0.7124
0.4 1.8 0.6951
0.5 1.8 0.6850
0.6 1.8 0.6796
0.7 1.8 0.6781
0.8 1.8 0.6781
0.9 1.8 0.6771
1.0 1.8 0.6772
1.1 1.8 0.6774
1.2 1.8 0.6780
1.3 1.8 0.6783
1.4 1.8 0.6778
1.5 1.8 0.6771
1.6 1.8 0.6772
1.7 1.8 0.6779
1.8 1.8 0.6777
1.9 1.8 0.6782

0.0 1.9 0.6781
0.1 1.9 0.7007
0.2 1.9 0.7052
0.3 1.9 0.6969
0.4 1.9 0.6879
0.5 1.9 0.6814
0.6 1.9 0.6797
0.7 1.9 0.6777
0.8 1.9 0.6781
0.9 1.9 0.6778
1.0 1.9 0.6773
1.1 1.9 0.6777
1.2 1.9 0.6773
1.3 1.9 0.6778
1.4 1.9 0.6781
1.5 1.9 0.6775
1.6 1.9 0.6776
1.7 1.9 0.6776
1.8 1.9 0.6773
1.9 1.9 0.6773



==> tables/BarabasiAlbert_k3_directTrue_forceP2True_fix_one_nodeFalse_color_encodingLessThanK_problem_encodingbinary_shots100000_mixerGrovertensorized.dat <==
0.0 0.0 0.6777
0.1 0.0 0.6779
0.2 0.0 0.6777
0.3 0.0 0.6777
0.4 0.0 0.6777
0.5 0.0 0.6775
0.6 0.0 0.6779
0.7 0.0 0.6770
0.8 0.0 0.6773
0.9 0.0 0.6781
1.0 0.0 0.6777
1.1 0.0 0.6772
1.2 0.0 0.6778
1.3 0.0 0.6772
1.4 0.0 0.6778
1.5 0.0 0.6772
1.6 0.0 0.6778
1.7 0.0 0.6776
1.8 0.0 0.6779
1.9 0.0 0.6783

0.0 0.1 0.6781
0.1 0.1 0.6262
0.2 0.1 0.5869
0.3 0.1 0.5686
0.4 0.1 0.5730
0.5 0.1 0.5895
0.6 0.1 0.6123
0.7 0.1 0.6329
0.8 0.1 0.6488
0.9 0.1 0.6592
1.0 0.1 0.6666
1.1 0.1 0.6709
1.2 0.1 0.6741
1.3 0.1 0.6768
1.4 0.1 0.6783
1.5 0.1 0.6784
1.6 0.1 0.6775
1.7 0.1 0.6760
1.8 0.1 0.6738
1.9 0.1 0.6720

0.0 0.2 0.6773
0.1 0.2 0.5912
0.2 0.2 0.5178
0.3 0.2 0.4793
0.4 0.2 0.4831
0.5 0.2 0.5153
0.6 0.2 0.5565
0.7 0.2 0.5946
0.8 0.2 0.6230
0.9 0.2 0.6437
1.0 0.2 0.6564
1.1 0.2 0.6650
1.2 0.2 0.6705
1.3 0.2 0.6757
1.4 0.2 0.6786
1.5 0.2 0.6791
1.6 0.2 0.6788
1.7 0.2 0.6753
1.8 0.2 0.6715
1.9 0.2 0.6678

0.0 0.3 0.6771
0.1 0.3 0.5855
0.2 0.3 0.4941
0.3 0.3 0.4407
0.4 0.3 0.4388
0.5 0.3 0.4765
0.6 0.3 0.5265
0.7 0.3 0.5756
0.8 0.3 0.6107
0.9 0.3 0.6350
1.0 0.3 0.6515
1.1 0.3 0.6620
1.2 0.3 0.6690
1.3 0.3 0.6742
1.4 0.3 0.6779
1.5 0.3 0.6796
1.6 0.3 0.6790
1.7 0.3 0.6758
1.8 0.3 0.6711
1.9 0.3 0.6670

0.0 0.4 0.6774
0.1 0.4 0.6089
0.2 0.4 0.5246
0.3 0.4 0.4640
0.4 0.4 0.4529
0.5 0.4 0.4854
0.6 0.4 0.5329
0.7 0.4 0.5789
0.8 0.4 0.6132
0.9 0.4 0.6370
1.0 0.4 0.6521
1.1 0.4 0.6621
1.2 0.4 0.6682
1.3 0.4 0.6732
1.4 0.4 0.6778
1.5 0.4 0.6805
1.6 0.4 0.6801
1.7 0.4 0.6766
1.8 0.4 0.6721
1.9 0.4 0.6684

0.0 0.5 0.6777
0.1 0.5 0.6552
0.2 0.5 0.5961
0.3 0.5 0.5391
0.4 0.5 0.5164
0.5 0.5 0.5333
0.6 0.5 0.5698
0.7 0.5 0.6045
0.8 0.5 0.6306
0.9 0.5 0.6482
1.0 0.5 0.6591
1.1 0.5 0.6655
1.2 0.5 0.6704
1.3 0.5 0.6741
1.4 0.5 0.6774
1.5 0.5 0.6794
1.6 0.5 0.6797
1.7 0.5 0.6774
1.8 0.5 0.6742
1.9 0.5 0.6706

0.0 0.6 0.6770
0.1 0.6 0.7050
0.2 0.6 0.6814
0.3 0.6 0.6356
0.4 0.6 0.6070
0.5 0.6 0.6061
0.6 0.6 0.6242
0.7 0.6 0.6425
0.8 0.6 0.6568
0.9 0.6 0.6644
1.0 0.6 0.6700
1.1 0.6 0.6724
1.2 0.6 0.6746
1.3 0.6 0.6756
1.4 0.6 0.6770
1.5 0.6 0.6791
1.6 0.6 0.6784
1.7 0.6 0.6779
1.8 0.6 0.6765
1.9 0.6 0.6757

0.0 0.7 0.6779
0.1 0.7 0.7395
0.2 0.7 0.7473
0.3 0.7 0.7176
0.4 0.7 0.6882
0.5 0.7 0.6753
0.6 0.7 0.6750
0.7 0.7 0.6799
0.8 0.7 0.6827
0.9 0.7 0.6827
1.0 0.7 0.6812
1.1 0.7 0.6792
1.2 0.7 0.6784
1.3 0.7 0.6772
1.4 0.7 0.6775
1.5 0.7 0.6769
1.6 0.7 0.6775
1.7 0.7 0.6777
1.8 0.7 0.6786
1.9 0.7 0.6781

0.0 0.8 0.6776
0.1 0.8 0.7469
0.2 0.8 0.7711
0.3 0.8 0.7578
0.4 0.8 0.7353
0.5 0.8 0.7188
0.6 0.8 0.7107
0.7 0.8 0.7064
0.8 0.8 0.7011
0.9 0.8 0.6947
1.0 0.8 0.6894
1.1 0.8 0.6858
1.2 0.8 0.6822
1.3 0.8 0.6802
1.4 0.8 0.6778
1.5 0.8 0.6768
1.6 0.8 0.6764
1.7 0.8 0.6760
1.8 0.8 0.6776
1.9 0.8 0.6788

0.0 0.9 0.6774
0.1 0.9 0.7234
0.2 0.9 0.7442
0.3 0.9 0.7440
0.4 0.9 0.7342
0.5 0.9 0.7260
0.6 0.9 0.7199
0.7 0.9 0.7143
0.8 0.9 0.7074
0.9 0.9 0.7007
1.0 0.9 0.6932
1.1 0.9 0.6886
1.2 0.9 0.6846
1.3 0.9 0.6817
1.4 0.9 0.6788
1.5 0.9 0.6761
1.6 0.9 0.6746
1.7 0.9 0.6737
1.8 0.9 0.6768
1.9 0.9 0.6791

0.0 1.0 0.6780
0.1 1.0 0.6775
0.2 1.0 0.6798
0.3 1.0 0.6846
0.4 1.0 0.6924
0.5 1.0 0.6991
0.6 1.0 0.7051
0.7 1.0 0.7046
0.8 1.0 0.7029
0.9 1.0 0.6977
1.0 1.0 0.6925
1.1 1.0 0.6873
1.2 1.0 0.6843
1.3 1.0 0.6822
1.4 1.0 0.6796
1.5 1.0 0.6761
1.6 1.0 0.6744
1.7 1.0 0.6730
1.8 1.0 0.6741
1.9 1.0 0.6770

0.0 1.1 0.6778
0.1 1.1 0.6295
0.2 1.1 0.6033
0.3 1.1 0.6085
0.4 1.1 0.6317
0.5 1.1 0.6573
0.6 1.1 0.6775
0.7 1.1 0.6873
0.8 1.1 0.6911
0.9 1.1 0.6899
1.0 1.1 0.6871
1.1 1.1 0.6847
1.2 1.1 0.6828
1.3 1.1 0.6808
1.4 1.1 0.6793
1.5 1.1 0.6759
1.6 1.1 0.6741
1.7 1.1 0.6734
1.8 1.1 0.6728
1.9 1.1 0.6743

0.0 1.2 0.6777
0.1 1.2 0.5957
0.2 1.2 0.5466
0.3 1.2 0.5483
0.4 1.2 0.5823
0.5 1.2 0.6213
0.6 1.2 0.6521
0.7 1.2 0.6707
0.8 1.2 0.6797
0.9 1.2 0.6828
1.0 1.2 0.6818
1.1 1.2 0.6812
1.2 1.2 0.6810
1.3 1.2 0.6800
1.4 1.2 0.6788
1.5 1.2 0.6774
1.6 1.2 0.6756
1.7 1.2 0.6740
1.8 1.2 0.6735
1.9 1.2 0.6749

0.0 1.3 0.6773
0.1 1.3 0.5911
0.2 1.3 0.5338
0.3 1.3 0.5311
0.4 1.3 0.5672
0.5 1.3 0.6129
0.6 1.3 0.6454
0.7 1.3 0.6643
0.8 1.3 0.6749
0.9 1.3 0.6778
1.0 1.3 0.6792
1.1 1.3 0.6780
1.2 1.3 0.6782
1.3 1.3 0.6787
1.4 1.3 0.6778
1.5 1.3 0.6772
1.6 1.3 0.6775
1.7 1.3 0.6762
1.8 1.3 0.6762
1.9 1.3 0.6757

0.0 1.4 0.6776
0.1 1.4 0.6164
0.2 1.4 0.5711
0.3 1.4 0.5691
0.4 1.4 0.5994
0.5 1.4 0.6357
0.6 1.4 0.6612
0.7 1.4 0.6745
0.8 1.4 0.6790
0.9 1.4 0.6795
1.0 1.4 0.6787
1.1 1.4 0.6778
1.2 1.4 0.6762
1.3 1.4 0.6759
1.4 1.4 0.6772
1.5 1.4 0.6790
1.6 1.4 0.6795
1.7 1.4 0.6803
1.8 1.4 0.6798
1.9 1.4 0.6800

0.0 1.5 0.6776
0.1 1.5 0.6627
0.2 1.5 0.6436
0.3 1.5 0.6458
0.4 1.5 0.6655
0.5 1.5 0.6849
0.6 1.5 0.6952
0.7 1.5 0.6959
0.8 1.5 0.6929
0.9 1.5 0.6868
1.0 1.5 0.6824
1.1 1.5 0.6792
1.2 1.5 0.6772
1.3 1.5 0.6758
1.4 1.5 0.6769
1.5 1.5 0.6779
1.6 1.5 0.6798
1.7 1.5 0.6823
1.8 1.5 0.6839
1.9 1.5 0.6841

0.0 1.6 0.6769
0.1 1.6 0.7120
0.2 1.6 0.7255
0.3 1.6 0.7345
0.4 1.6 0.7428
0.5 1.6 0.7428
0.6 1.6 0.7341
0.7 1.6 0.7212
0.8 1.6 0.7073
0.9 1.6 0.6958
1.0 1.6 0.6872
1.1 1.6 0.6823
1.2 1.6 0.6787
1.3 1.6 0.6768
1.4 1.6 0.6757
1.5 1.6 0.6776
1.6 1.6 0.6803
1.7 1.6 0.6833
1.8 1.6 0.6860
1.9 1.6 0.6873

0.0 1.7 0.6777
0.1 1.7 0.7461
0.2 1.7 0.7843
0.3 1.7 0.8007
0.4 1.7 0.7989
0.5 1.7 0.7843
0.6 1.7 0.7621
0.7 1.7 0.7384
0.8 1.7 0.7172
0.9 1.7 0.7024
1.0 1.7 0.6912
1.1 1.7 0.6843
1.2 1.7 0.6788
1.3 1.7 0.6769
1.4 1.7 0.6756
1.5 1.7 0.6777
1.6 1.7 0.6803
1.7 1.7 0.6846
1.8 1.7 0.6876
1.9 1.7 0.6891

0.0 1.8 0.6778
0.1 1.8 0.7511
0.2 1.8 0.7975
0.3 1.8 0.8153
0.4 1.8 0.8099
0.5 1.8 0.7898
0.6 1.8 0.7629
0.7 1.8 0.7376
0.8 1.8 0.7168
0.9 1.8 0.7019
1.0 1.8 0.6917
1.1 1.8 0.6849
1.2 1.8 0.6804
1.3 1.8 0.6766
1.4 1.8 0.6754
1.5 1.8 0.6766
1.6 1.8 0.6791
1.7 1.8 0.6827
1.8 1.8 0.6863
1.9 1.8 0.6875

0.0 1.9 0.6772
0.1 1.9 0.7248
0.2 1.9 0.7569
0.3 1.9 0.7702
0.4 1.9 0.7665
0.5 1.9 0.7512
0.6 1.9 0.7337
0.7 1.9 0.7161
0.8 1.9 0.7024
0.9 1.9 0.6929
1.0 1.9 0.6863
1.1 1.9 0.6830
1.2 1.9 0.6799
1.3 1.9 0.6785
1.4 1.9 0.6772
1.5 1.9 0.6769
1.6 1.9 0.6778
1.7 1.9 0.6798
1.8 1.9 0.6820
1.9 1.9 0.6841



==> tables/BarabasiAlbert_k3_directTrue_forceP2True_fix_one_nodeFalse_color_encodingLessThanK_problem_encodingbinary_shots100000_mixerLX.dat <==
0.0 0.0 0.6781
0.1 0.0 0.6778
0.2 0.0 0.6772
0.3 0.0 0.6774
0.4 0.0 0.6776
0.5 0.0 0.6773
0.6 0.0 0.6775
0.7 0.0 0.6775
0.8 0.0 0.6785
0.9 0.0 0.6774
1.0 0.0 0.6774
1.1 0.0 0.6776
1.2 0.0 0.6774
1.3 0.0 0.6781
1.4 0.0 0.6778
1.5 0.0 0.6773
1.6 0.0 0.6775
1.7 0.0 0.6776
1.8 0.0 0.6776
1.9 0.0 0.6775

0.0 0.1 0.6704
0.1 0.1 0.5987
0.2 0.1 0.5367
0.3 0.1 0.5054
0.4 0.1 0.5107
0.5 0.1 0.5396
0.6 0.1 0.5743
0.7 0.1 0.6083
0.8 0.1 0.6326
0.9 0.1 0.6496
1.0 0.1 0.6606
1.1 0.1 0.6682
1.2 0.1 0.6724
1.3 0.1 0.6752
1.4 0.1 0.6784
1.5 0.1 0.6791
1.6 0.1 0.6774
1.7 0.1 0.6743
1.8 0.1 0.6718
1.9 0.1 0.6694

0.0 0.2 0.6077
0.1 0.2 0.5869
0.2 0.2 0.5612
0.3 0.2 0.5474
0.4 0.2 0.5557
0.5 0.2 0.5789
0.6 0.2 0.6080
0.7 0.2 0.6331
0.8 0.2 0.6517
0.9 0.2 0.6624
1.0 0.2 0.6683
1.1 0.2 0.6728
1.2 0.2 0.6748
1.3 0.2 0.6765
1.4 0.2 0.6781
1.5 0.2 0.6782
1.6 0.2 0.6782
1.7 0.2 0.6764
1.8 0.2 0.6752
1.9 0.2 0.6734

0.0 0.3 0.5442
0.1 0.3 0.5899
0.2 0.3 0.6316
0.3 0.3 0.6606
0.4 0.3 0.6798
0.5 0.3 0.6897
0.6 0.3 0.6948
0.7 0.3 0.6947
0.8 0.3 0.6920
0.9 0.3 0.6887
1.0 0.3 0.6850
1.1 0.3 0.6822
1.2 0.3 0.6805
1.3 0.3 0.6785
1.4 0.3 0.6782
1.5 0.3 0.6774
1.6 0.3 0.6779
1.7 0.3 0.6789
1.8 0.3 0.6797
1.9 0.3 0.6802

0.0 0.4 0.6069
0.1 0.4 0.6537
0.2 0.4 0.6946
0.3 0.4 0.7218
0.4 0.4 0.7331
0.5 0.4 0.7313
0.6 0.4 0.7219
0.7 0.4 0.7118
0.8 0.4 0.7016
0.9 0.4 0.6924
1.0 0.4 0.6872
1.1 0.4 0.6830
1.2 0.4 0.6800
1.3 0.4 0.6785
1.4 0.4 0.6773
1.5 0.4 0.6775
1.6 0.4 0.6781
1.7 0.4 0.6797
1.8 0.4 0.6813
1.9 0.4 0.6830

0.0 0.5 0.6783
0.1 0.5 0.6778
0.2 0.5 0.6776
0.3 0.5 0.6779
0.4 0.5 0.6774
0.5 0.5 0.6775
0.6 0.5 0.6778
0.7 0.5 0.6775
0.8 0.5 0.6779
0.9 0.5 0.6778
1.0 0.5 0.6778
1.1 0.5 0.6774
1.2 0.5 0.6777
1.3 0.5 0.6776
1.4 0.5 0.6780
1.5 0.5 0.6775
1.6 0.5 0.6783
1.7 0.5 0.6778
1.8 0.5 0.6777
1.9 0.5 0.6780

0.0 0.6 0.6062
0.1 0.6 0.5712
0.2 0.6 0.5533
0.3 0.6 0.5592
0.4 0.6 0.5797
0.5 0.6 0.6057
0.6 0.6 0.6287
0.7 0.6 0.6464
0.8 0.6 0.6597
0.9 0.6 0.6663
1.0 0.6 0.6717
1.1 0.6 0.6742
1.2 0.6 0.6763
1.3 0.6 0.6776
1.4 0.6 0.6780
1.5 0.6 0.6787
1.6 0.6 0.6786
1.7 0.6 0.6770
1.8 0.6 0.6753
1.9 0.6 0.6742

0.0 0.7 0.5433
0.1 0.7 0.5162
0.2 0.7 0.5117
0.3 0.7 0.5313
0.4 0.7 0.5699
0.5 0.7 0.6074
0.6 0.7 0.6369
0.7 0.7 0.6552
0.8 0.7 0.6668
0.9 0.7 0.6719
1.0 0.7 0.6752
1.1 0.7 0.6759
1.2 0.7 0.6772
1.3 0.7 0.6777
1.4 0.7 0.6776
1.5 0.7 0.6783
1.6 0.7 0.6784
1.7 0.7 0.6779
1.8 0.7 0.6777
1.9 0.7 0.6765

0.0 0.8 0.6070
0.1 0.8 0.5950
0.2 0.8 0.5921
0.3 0.8 0.6030
0.4 0.8 0.6235
0.5 0.8 0.6455
0.6 0.8 0.6625
0.7 0.8 0.6726
0.8 0.8 0.6783
0.9 0.8 0.6805
1.0 0.8 0.6800
1.1 0.8 0.6795
1.2 0.8 0.6794
1.3 0.8 0.6787
1.4 0.8 0.6779
1.5 0.8 0.6779
1.6 0.8 0.6773
1.7 0.8 0.6771
1.8 0.8 0.6767
1.9 0.8 0.6774

0.0 0.9 0.6695
0.1 0.9 0.6670
0.2 0.9 0.6640
0.3 0.9 0.6637
0.4 0.9 0.6667
0.5 0.9 0.6721
0.6 0.9 0.6759
0.7 0.9 0.6785
0.8 0.9 0.6791
0.9 0.9 0.6807
1.0 0.9 0.6803
1.1 0.9 0.6796
1.2 0.9 0.6790
1.3 0.9 0.6785
1.4 0.9 0.6781
1.5 0.9 0.6775
1.6 0.9 0.6770
1.7 0.9 0.6769
1.8 0.9 0.6766
1.9 0.9 0.6775

0.0 1.0 0.6773
0.1 1.0 0.6781
0.2 1.0 0.6778
0.3 1.0 0.6778
0.4 1.0 0.6772
0.5 1.0 0.6775
0.6 1.0 0.6779
0.7 1.0 0.6775
0.8 1.0 0.6776
0.9 1.0 0.6776
1.0 1.0 0.6774
1.1 1.0 0.6775
1.2 1.0 0.6783
1.3 1.0 0.6776
1.4 1.0 0.6779
1.5 1.0 0.6778
1.6 1.0 0.6779
1.7 1.0 0.6775
1.8 1.0 0.6773
1.9 1.0 0.6776

0.0 1.1 0.6705
0.1 1.1 0.6708
0.2 1.1 0.6687
0.3 1.1 0.6677
0.4 1.1 0.6694
0.5 1.1 0.6715
0.6 1.1 0.6757
0.7 1.1 0.6784
0.8 1.1 0.6795
0.9 1.1 0.6796
1.0 1.1 0.6801
1.1 1.1 0.6799
1.2 1.1 0.6796
1.3 1.1 0.6788
1.4 1.1 0.6774
1.5 1.1 0.6774
1.6 1.1 0.6775
1.7 1.1 0.6768
1.8 1.1 0.6769
1.9 1.1 0.6774

0.0 1.2 0.6075
0.1 1.2 0.6163
0.2 1.2 0.6211
0.3 1.2 0.6236
0.4 1.2 0.6324
0.5 1.2 0.6451
0.6 1.2 0.6593
0.7 1.2 0.6691
0.8 1.2 0.6749
0.9 1.2 0.6781
1.0 1.2 0.6795
1.1 1.2 0.6783
1.2 1.2 0.6789
1.3 1.2 0.6780
1.4 1.2 0.6781
1.5 1.2 0.6775
1.6 1.2 0.6771
1.7 1.2 0.6767
1.8 1.2 0.6770
1.9 1.2 0.6774

0.0 1.3 0.5432
0.1 1.3 0.5772
0.2 1.3 0.6030
0.3 1.3 0.6192
0.4 1.3 0.6344
0.5 1.3 0.6506
0.6 1.3 0.6632
0.7 1.3 0.6718
0.8 1.3 0.6764
0.9 1.3 0.6782
1.0 1.3 0.6779
1.1 1.3 0.6786
1.2 1.3 0.6779
1.3 1.3 0.6780
1.4 1.3 0.6767
1.5 1.3 0.6774
1.6 1.3 0.6772
1.7 1.3 0.6785
1.8 1.3 0.6788
1.9 1.3 0.6790

0.0 1.4 0.6070
0.1 1.4 0.6481
0.2 1.4 0.6816
0.3 1.4 0.7003
0.4 1.4 0.7068
0.5 1.4 0.7065
0.6 1.4 0.7022
0.7 1.4 0.6965
0.8 1.4 0.6914
0.9 1.4 0.6870
1.0 1.4 0.6830
1.1 1.4 0.6808
1.2 1.4 0.6789
1.3 1.4 0.6781
1.4 1.4 0.6774
1.5 1.4 0.6773
1.6 1.4 0.6785
1.7 1.4 0.6789
1.8 1.4 0.6801
1.9 1.4 0.6808

0.0 1.5 0.6776
0.1 1.5 0.6772
0.2 1.5 0.6778
0.3 1.5 0.6779
0.4 1.5 0.6775
0.5 1.5 0.6782
0.6 1.5 0.6781
0.7 1.5 0.6778
0.8 1.5 0.6767
0.9 1.5 0.6777
1.0 1.5 0.6778
1.1 1.5 0.6777
1.2 1.5 0.6776
1.3 1.5 0.6780
1.4 1.5 0.6773
1.5 1.5 0.6773
1.6 1.5 0.6773
1.7 1.5 0.6782
1.8 1.5 0.6778
1.9 1.5 0.6773

0.0 1.6 0.6075
0.1 1.6 0.5693
0.2 1.6 0.5495
0.3 1.6 0.5498
0.4 1.6 0.5667
0.5 1.6 0.5922
0.6 1.6 0.6178
0.7 1.6 0.6387
0.8 1.6 0.6551
0.9 1.6 0.6638
1.0 1.6 0.6693
1.1 1.6 0.6737
1.2 1.6 0.6763
1.3 1.6 0.6779
1.4 1.6 0.6782
1.5 1.6 0.6781
1.6 1.6 0.6770
1.7 1.6 0.6757
1.8 1.6 0.6735
1.9 1.6 0.6724

0.0 1.7 0.5439
0.1 1.7 0.5081
0.2 1.7 0.4968
0.3 1.7 0.5145
0.4 1.7 0.5506
0.5 1.7 0.5899
0.6 1.7 0.6231
0.7 1.7 0.6465
0.8 1.7 0.6614
0.9 1.7 0.6691
1.0 1.7 0.6737
1.1 1.7 0.6766
1.2 1.7 0.6776
1.3 1.7 0.6787
1.4 1.7 0.6785
1.5 1.7 0.6773
1.6 1.7 0.6776
1.7 1.7 0.6760
1.8 1.7 0.6748
1.9 1.7 0.6735

0.0 1.8 0.6068
0.1 1.8 0.6186
0.2 1.8 0.6287
0.3 1.8 0.6463
0.4 1.8 0.6657
0.5 1.8 0.6830
0.6 1.8 0.6904
0.7 1.8 0.6918
0.8 1.8 0.6897
0.9 1.8 0.6865
1.0 1.8 0.6842
1.1 1.8 0.6810
1.2 1.8 0.6794
1.3 1.8 0.6781
1.4 1.8 0.6775
1.5 1.8 0.6767
1.6 1.8 0.6784
1.7 1.8 0.6795
1.8 1.8 0.6815
1.9 1.8 0.6813

0.0 1.9 0.6707
0.1 1.9 0.7310
0.2 1.9 0.7708
0.3 1.9 0.7868
0.4 1.9 0.7849
0.5 1.9 0.7700
0.6 1.9 0.7489
0.7 1.9 0.7282
0.8 1.9 0.7125
0.9 1.9 0.6992
1.0 1.9 0.6902
1.1 1.9 0.6849
1.2 1.9 0.6808
1.3 1.9 0.6783
1.4 1.9 0.6763
1.5 1.9 0.6770
1.6 1.9 0.6784
1.7 1.9 0.6818
1.8 1.9 0.6840
1.9 1.9 0.6860



==> tables/BarabasiAlbert_k4_directTrue_forceP2False_fix_one_nodeFalse_color_encodingall_problem_encodingbinary_shots100000_mixerGrover.dat <==
0.0 0.0 0.7500
0.1 0.0 0.7506
0.2 0.0 0.7501
0.3 0.0 0.7496
0.4 0.0 0.7502
0.5 0.0 0.7498
0.6 0.0 0.7499
0.7 0.0 0.7501
0.8 0.0 0.7500
0.9 0.0 0.7498
1.0 0.0 0.7504
1.1 0.0 0.7499
1.2 0.0 0.7498
1.3 0.0 0.7494
1.4 0.0 0.7499
1.5 0.0 0.7499
1.6 0.0 0.7497
1.7 0.0 0.7496
1.8 0.0 0.7503
1.9 0.0 0.7495

0.0 0.1 0.7501
0.1 0.1 0.7304
0.2 0.1 0.7235
0.3 0.1 0.7287
0.4 0.1 0.7379
0.5 0.1 0.7440
0.6 0.1 0.7475
0.7 0.1 0.7487
0.8 0.1 0.7489
0.9 0.1 0.7502
1.0 0.1 0.7504
1.1 0.1 0.7498
1.2 0.1 0.7496
1.3 0.1 0.7501
1.4 0.1 0.7505
1.5 0.1 0.7500
1.6 0.1 0.7503
1.7 0.1 0.7500
1.8 0.1 0.7490
1.9 0.1 0.7499

0.0 0.2 0.7501
0.1 0.2 0.7119
0.2 0.2 0.6969
0.3 0.2 0.7071
0.4 0.2 0.7235
0.5 0.2 0.7371
0.6 0.2 0.7452
0.7 0.2 0.7483
0.8 0.2 0.7491
0.9 0.2 0.7501
1.0 0.2 0.7499
1.1 0.2 0.7495
1.2 0.2 0.7498
1.3 0.2 0.7499
1.4 0.2 0.7499
1.5 0.2 0.7496
1.6 0.2 0.7496
1.7 0.2 0.7502
1.8 0.2 0.7498
1.9 0.2 0.7502

0.0 0.3 0.7503
0.1 0.3 0.6963
0.2 0.3 0.6744
0.3 0.3 0.6874
0.4 0.3 0.7116
0.5 0.3 0.7317
0.6 0.3 0.7422
0.7 0.3 0.7472
0.8 0.3 0.7494
0.9 0.3 0.7496
1.0 0.3 0.7500
1.1 0.3 0.7500
1.2 0.3 0.7500
1.3 0.3 0.7500
1.4 0.3 0.7505
1.5 0.3 0.7498
1.6 0.3 0.7499
1.7 0.3 0.7496
1.8 0.3 0.7495
1.9 0.3 0.7497

0.0 0.4 0.7502
0.1 0.4 0.6852
0.2 0.4 0.6577
0.3 0.4 0.6732
0.4 0.4 0.7025
0.5 0.4 0.7259
0.6 0.4 0.7398
0.7 0.4 0.7467
0.8 0.4 0.7480
0.9 0.4 0.7502
1.0 0.4 0.7497
1.1 0.4 0.7499
1.2 0.4 0.7497
1.3 0.4 0.7502
1.4 0.4 0.7499
1.5 0.4 0.7499
1.6 0.4 0.7496
1.7 0.4 0.7494
1.8 0.4 0.7503
1.9 0.4 0.7501

0.0 0.5 0.7500
0.1 0.5 0.6801
0.2 0.5 0.6480
0.3 0.5 0.6631
0.4 0.5 0.6958
0.5 0.5 0.7222
0.6 0.5 0.7388
0.7 0.5 0.7456
0.8 0.5 0.7488
0.9 0.5 0.7498
1.0 0.5 0.7503
1.1 0.5 0.7498
1.2 0.5 0.7492
1.3 0.5 0.7497
1.4 0.5 0.7496
1.5 0.5 0.7501
1.6 0.5 0.7504
1.7 0.5 0.7498
1.8 0.5 0.7502
1.9 0.5 0.7507

0.0 0.6 0.7497
0.1 0.6 0.6808
0.2 0.6 0.6467
0.3 0.6 0.6589
0.4 0.6 0.6925
0.5 0.6 0.7207
0.6 0.6 0.7378
0.7 0.6 0.7455
0.8 0.6 0.7484
0.9 0.6 0.7495
1.0 0.6 0.7503
1.1 0.6 0.7495
1.2 0.6 0.7501
1.3 0.6 0.7502
1.4 0.6 0.7497
1.5 0.6 0.7501
1.6 0.6 0.7505
1.7 0.6 0.7497
1.8 0.6 0.7504
1.9 0.6 0.7502

0.0 0.7 0.7501
0.1 0.7 0.6869
0.2 0.7 0.6535
0.3 0.7 0.6634
0.4 0.7 0.6941
0.5 0.7 0.7211
0.6 0.7 0.7366
0.7 0.7 0.7452
0.8 0.7 0.7483
0.9 0.7 0.7500
1.0 0.7 0.7502
1.1 0.7 0.7499
1.2 0.7 0.7496
1.3 0.7 0.7499
1.4 0.7 0.7499
1.5 0.7 0.7503
1.6 0.7 0.7500
1.7 0.7 0.7498
1.8 0.7 0.7499
1.9 0.7 0.7498

0.0 0.8 0.7492
0.1 0.8 0.7001
0.2 0.8 0.6678
0.3 0.8 0.6731
0.4 0.8 0.6983
0.5 0.8 0.7222
0.6 0.8 0.7376
0.7 0.8 0.7456
0.8 0.8 0.7486
0.9 0.8 0.7496
1.0 0.8 0.7497
1.1 0.8 0.7506
1.2 0.8 0.7503
1.3 0.8 0.7498
1.4 0.8 0.7495
1.5 0.8 0.7501
1.6 0.8 0.7494
1.7 0.8 0.7499
1.8 0.8 0.7498
1.9 0.8 0.7504

0.0 0.9 0.7500
0.1 0.9 0.7165
0.2 0.9 0.6877
0.3 0.9 0.6889
0.4 0.9 0.7079
0.5 0.9 0.7270
0.6 0.9 0.7398
0.7 0.9 0.7463
0.8 0.9 0.7486
0.9 0.9 0.7496
1.0 0.9 0.7500
1.1 0.9 0.7501
1.2 0.9 0.7505
1.3 0.9 0.7499
1.4 0.9 0.7502
1.5 0.9 0.7498
1.6 0.9 0.7496
1.7 0.9 0.7499
1.8 0.9 0.7500
1.9 0.9 0.7505

0.0 1.0 0.7499
0.1 1.0 0.7361
0.2 1.0 0.7129
0.3 1.0 0.7079
0.4 1.0 0.7193
0.5 1.0 0.7324
0.6 1.0 0.7419
0.7 1.0 0.7465
0.8 1.0 0.7487
0.9 1.0 0.7496
1.0 1.0 0.7499
1.1 1.0 0.7500
1.2 1.0 0.7498
1.3 1.0 0.7493
1.4 1.0 0.7497
1.5 1.0 0.7497
1.6 1.0 0.7503
1.7 1.0 0.7497
1.8 1.0 0.7497
1.9 1.0 0.7501

0.0 1.1 0.7500
0.1 1.1 0.7555
0.2 1.1 0.7402
0.3 1.1 0.7304
0.4 1.1 0.7313
0.5 1.1 0.7380
0.6 1.1 0.7442
0.7 1.1 0.7471
0.8 1.1 0.7487
0.9 1.1 0.7497
1.0 1.1 0.7501
1.1 1.1 0.7506
1.2 1.1 0.7501
1.3 1.1 0.7501
1.4 1.1 0.7501
1.5 1.1 0.7494
1.6 1.1 0.7498
1.7 1.1 0.7501
1.8 1.1 0.7499
1.9 1.1 0.7499

0.0 1.2 0.7498
0.1 1.2 0.7747
0.2 1.2 0.7661
0.3 1.2 0.7522
0.4 1.2 0.7453
0.5 1.2 0.7449
0.6 1.2 0.7467
0.7 1.2 0.7486
0.8 1.2 0.7496
0.9 1.2 0.7501
1.0 1.2 0.7499
1.1 1.2 0.7496
1.2 1.2 0.7502
1.3 1.2 0.7501
1.4 1.2 0.7493
1.5 1.2 0.7497
1.6 1.2 0.7501
1.7 1.2 0.7501
1.8 1.2 0.7506
1.9 1.2 0.7498

0.0 1.3 0.7502
0.1 1.3 0.7895
0.2 1.3 0.7885
0.3 1.3 0.7703
0.4 1.3 0.7563
0.5 1.3 0.7513
0.6 1.3 0.7491
0.7 1.3 0.7497
0.8 1.3 0.7493
0.9 1.3 0.7498
1.0 1.3 0.7501
1.1 1.3 0.7502
1.2 1.3 0.7496
1.3 1.3 0.7500
1.4 1.3 0.7500
1.5 1.3 0.7502
1.6 1.3 0.7499
1.7 1.3 0.7502
1.8 1.3 0.7502
1.9 1.3 0.7495

0.0 1.4 0.7499
0.1 1.4 0.8004
0.2 1.4 0.8059
0.3 1.4 0.7861
0.4 1.4 0.7677
0.5 1.4 0.7553
0.6 1.4 0.7507
0.7 1.4 0.7502
0.8 1.4 0.7501
0.9 1.4 0.7497
1.0 1.4 0.7496
1.1 1.4 0.7499
1.2 1.4 0.7503
1.3 1.4 0.7501
1.4 1.4 0.7504
1.5 1.4 0.7509
1.6 1.4 0.7500
1.7 1.4 0.7497
1.8 1.4 0.7493
1.9 1.4 0.7501

0.0 1.5 0.7505
0.1 1.5 0.8057
0.2 1.5 0.8153
0.3 1.5 0.7950
0.4 1.5 0.7743
0.5 1.5 0.7596
0.6 1.5 0.7529
0.7 1.5 0.7507
0.8 1.5 0.7496
0.9 1.5 0.7497
1.0 1.5 0.7505
1.1 1.5 0.7499
1.2 1.5 0.7496
1.3 1.5 0.7501
1.4 1.5 0.7498
1.5 1.5 0.7504
1.6 1.5 0.7501
1.7 1.5 0.7498
1.8 1.5 0.7501
1.9 1.5 0.7503

0.0 1.6 0.7497
0.1 1.6 0.8056
0.2 1.6 0.8169
0.3 1.6 0.7989
0.4 1.6 0.7761
0.5 1.6 0.7619
0.6 1.6 0.7537
0.7 1.6 0.7510
0.8 1.6 0.7498
0.9 1.6 0.7500
1.0 1.6 0.7501
1.1 1.6 0.7507
1.2 1.6 0.7502
1.3 1.6 0.7499
1.4 1.6 0.7506
1.5 1.6 0.7497
1.6 1.6 0.7501
1.7 1.6 0.7500
1.8 1.6 0.7498
1.9 1.6 0.7500

0.0 1.7 0.7502
0.1 1.7 0.7980
0.2 1.7 0.8101
0.3 1.7 0.7952
0.4 1.7 0.7753
0.5 1.7 0.7608
0.6 1.7 0.7548
0.7 1.7 0.7509
0.8 1.7 0.7503
0.9 1.7 0.7502
1.0 1.7 0.7499
1.1 1.7 0.7501
1.2 1.7 0.7501
1.3 1.7 0.7494
1.4 1.7 0.7507
1.5 1.7 0.7495
1.6 1.7 0.7497
1.7 1.7 0.7500
1.8 1.7 0.7502
1.9 1.7 0.7501

0.0 1.8 0.7499
0.1 1.8 0.7861
0.2 1.8 0.7963
0.3 1.8 0.7846
0.4 1.8 0.7702
0.5 1.8 0.7592
0.6 1.8 0.7532
0.7 1.8 0.7507
0.8 1.8 0.7503
0.9 1.8 0.7503
1.0 1.8 0.7500
1.1 1.8 0.7500
1.2 1.8 0.7500
1.3 1.8 0.7497
1.4 1.8 0.7501
1.5 1.8 0.7502
1.6 1.8 0.7495
1.7 1.8 0.7500
1.8 1.8 0.7504
1.9 1.8 0.7504

0.0 1.9 0.7505
0.1 1.9 0.7691
0.2 1.9 0.7751
0.3 1.9 0.7693
0.4 1.9 0.7612
0.5 1.9 0.7551
0.6 1.9 0.7523
0.7 1.9 0.7513
0.8 1.9 0.7502
0.9 1.9 0.7507
1.0 1.9 0.7501
1.1 1.9 0.7501
1.2 1.9 0.7504
1.3 1.9 0.7504
1.4 1.9 0.7500
1.5 1.9 0.7498
1.6 1.9 0.7502
1.7 1.9 0.7503
1.8 1.9 0.7503
1.9 1.9 0.7502



==> tables/BarabasiAlbert_k4_directTrue_forceP2False_fix_one_nodeFalse_color_encodingall_problem_encodingbinary_shots100000_mixerGrovertensorized.dat <==
0.0 0.0 0.7502
0.1 0.0 0.7499
0.2 0.0 0.7504
0.3 0.0 0.7492
0.4 0.0 0.7498
0.5 0.0 0.7498
0.6 0.0 0.7501
0.7 0.0 0.7500
0.8 0.0 0.7501
0.9 0.0 0.7495
1.0 0.0 0.7502
1.1 0.0 0.7490
1.2 0.0 0.7509
1.3 0.0 0.7497
1.4 0.0 0.7498
1.5 0.0 0.7496
1.6 0.0 0.7498
1.7 0.0 0.7498
1.8 0.0 0.7497
1.9 0.0 0.7503

0.0 0.1 0.7502
0.1 0.1 0.7073
0.2 0.1 0.6715
0.3 0.1 0.6503
0.4 0.1 0.6457
0.5 0.1 0.6546
0.6 0.1 0.6709
0.7 0.1 0.6895
0.8 0.1 0.7059
0.9 0.1 0.7185
1.0 0.1 0.7277
1.1 0.1 0.7351
1.2 0.1 0.7396
1.3 0.1 0.7419
1.4 0.1 0.7442
1.5 0.1 0.7466
1.6 0.1 0.7476
1.7 0.1 0.7476
1.8 0.1 0.7480
1.9 0.1 0.7484

0.0 0.2 0.7498
0.1 0.2 0.6775
0.2 0.2 0.6104
0.3 0.2 0.5668
0.4 0.2 0.5545
0.5 0.2 0.5676
0.6 0.2 0.5983
0.7 0.2 0.6325
0.8 0.2 0.6628
0.9 0.2 0.6875
1.0 0.2 0.7058
1.1 0.2 0.7177
1.2 0.2 0.7269
1.3 0.2 0.7332
1.4 0.2 0.7377
1.5 0.2 0.7401
1.6 0.2 0.7422
1.7 0.2 0.7426
1.8 0.2 0.7433
1.9 0.2 0.7438

0.0 0.3 0.7502
0.1 0.3 0.6725
0.2 0.3 0.5902
0.3 0.3 0.5274
0.4 0.3 0.5031
0.5 0.3 0.5148
0.6 0.3 0.5506
0.7 0.3 0.5936
0.8 0.3 0.6330
0.9 0.3 0.6649
1.0 0.3 0.6883
1.1 0.3 0.7055
1.2 0.3 0.7173
1.3 0.3 0.7256
1.4 0.3 0.7310
1.5 0.3 0.7346
1.6 0.3 0.7375
1.7 0.3 0.7381
1.8 0.3 0.7385
1.9 0.3 0.7382

0.0 0.4 0.7508
0.1 0.4 0.6924
0.2 0.4 0.6144
0.3 0.4 0.5424
0.4 0.4 0.5067
0.5 0.4 0.5086
0.6 0.4 0.5406
0.7 0.4 0.5831
0.8 0.4 0.6241
0.9 0.4 0.6565
1.0 0.4 0.6816
1.1 0.4 0.6992
1.2 0.4 0.7115
1.3 0.4 0.7211
1.4 0.4 0.7271
1.5 0.4 0.7312
1.6 0.4 0.7339
1.7 0.4 0.7346
1.8 0.4 0.7348
1.9 0.4 0.7341

0.0 0.5 0.7500
0.1 0.5 0.7310
0.2 0.5 0.6742
0.3 0.5 0.6066
0.4 0.5 0.5574
0.5 0.5 0.5468
0.6 0.5 0.5649
0.7 0.5 0.5995
0.8 0.5 0.6356
0.9 0.5 0.6643
1.0 0.5 0.6862
1.1 0.5 0.7016
1.2 0.5 0.7130
1.3 0.5 0.7205
1.4 0.5 0.7269
1.5 0.5 0.7304
1.6 0.5 0.7337
1.7 0.5 0.7339
1.8 0.5 0.7343
1.9 0.5 0.7332

0.0 0.6 0.7496
0.1 0.6 0.7722
0.2 0.6 0.7468
0.3 0.6 0.6898
0.4 0.6 0.6365
0.5 0.6 0.6118
0.6 0.6 0.6164
0.7 0.6 0.6379
0.8 0.6 0.6626
0.9 0.6 0.6839
1.0 0.6 0.7001
1.1 0.6 0.7118
1.2 0.6 0.7203
1.3 0.6 0.7256
1.4 0.6 0.7304
1.5 0.6 0.7337
1.6 0.6 0.7358
1.7 0.6 0.7360
1.8 0.6 0.7359
1.9 0.6 0.7346

0.0 0.7 0.7499
0.1 0.7 0.8019
0.2 0.7 0.8034
0.3 0.7 0.7620
0.4 0.7 0.7142
0.5 0.7 0.6816
0.6 0.7 0.6723
0.7 0.7 0.6813
0.8 0.7 0.6943
0.9 0.7 0.7081
1.0 0.7 0.7175
1.1 0.7 0.7251
1.2 0.7 0.7307
1.3 0.7 0.7338
1.4 0.7 0.7368
1.5 0.7 0.7389
1.6 0.7 0.7401
1.7 0.7 0.7404
1.8 0.7 0.7399
1.9 0.7 0.7388

0.0 0.8 0.7502
0.1 0.8 0.8072
0.2 0.8 0.8245
0.3 0.8 0.8010
0.4 0.8 0.7611
0.5 0.8 0.7300
0.6 0.8 0.7170
0.7 0.8 0.7159
0.8 0.8 0.7220
0.9 0.8 0.7287
1.0 0.8 0.7334
1.1 0.8 0.7375
1.2 0.8 0.7400
1.3 0.8 0.7420
1.4 0.8 0.7433
1.5 0.8 0.7441
1.6 0.8 0.7444
1.7 0.8 0.7450
1.8 0.8 0.7439
1.9 0.8 0.7432

0.0 0.9 0.7504
0.1 0.9 0.7870
0.2 0.9 0.8031
0.3 0.9 0.7918
0.4 0.9 0.7673
0.5 0.9 0.7471
0.6 0.9 0.7360
0.7 0.9 0.7347
0.8 0.9 0.7379
0.9 0.9 0.7420
1.0 0.9 0.7440
1.1 0.9 0.7457
1.2 0.9 0.7475
1.3 0.9 0.7479
1.4 0.9 0.7484
1.5 0.9 0.7481
1.6 0.9 0.7484
1.7 0.9 0.7483
1.8 0.9 0.7478
1.9 0.9 0.7468

0.0 1.0 0.7504
0.1 1.0 0.7495
0.2 1.0 0.7480
0.3 1.0 0.7428
0.4 1.0 0.7370
0.5 1.0 0.7327
0.6 1.0 0.7326
0.7 1.0 0.7360
0.8 1.0 0.7401
0.9 1.0 0.7436
1.0 1.0 0.7467
1.1 1.0 0.7485
1.2 1.0 0.7487
1.3 1.0 0.7497
1.4 1.0 0.7500
1.5 1.0 0.7495
1.6 1.0 0.7495
1.7 1.0 0.7497
1.8 1.0 0.7487
1.9 1.0 0.7483

0.0 1.1 0.7498
0.1 1.1 0.7096
0.2 1.1 0.6845
0.3 1.1 0.6793
0.4 1.1 0.6887
0.5 1.1 0.7003
0.6 1.1 0.7148
0.7 1.1 0.7253
0.8 1.1 0.7340
0.9 1.1 0.7400
1.0 1.1 0.7427
1.1 1.1 0.7456
1.2 1.1 0.7467
1.3 1.1 0.7470
1.4 1.1 0.7478
1.5 1.1 0.7478
1.6 1.1 0.7480
1.7 1.1 0.7470
1.8 1.1 0.7473
1.9 1.1 0.7470

0.0 1.2 0.7499
0.1 1.2 0.6822
0.2 1.2 0.6372
0.3 1.2 0.6291
0.4 1.2 0.6479
0.5 1.2 0.6736
0.6 1.2 0.6978
0.7 1.2 0.7148
0.8 1.2 0.7268
0.9 1.2 0.7338
1.0 1.2 0.7384
1.1 1.2 0.7411
1.2 1.2 0.7425
1.3 1.2 0.7429
1.4 1.2 0.7442
1.5 1.2 0.7444
1.6 1.2 0.7444
1.7 1.2 0.7443
1.8 1.2 0.7437
1.9 1.2 0.7432

0.0 1.3 0.7503
0.1 1.3 0.6779
0.2 1.3 0.6262
0.3 1.3 0.6169
0.4 1.3 0.6384
0.5 1.3 0.6690
0.6 1.3 0.6967
0.7 1.3 0.7156
0.8 1.3 0.7265
0.9 1.3 0.7321
1.0 1.3 0.7351
1.1 1.3 0.7384
1.2 1.3 0.7389
1.3 1.3 0.7392
1.4 1.3 0.7405
1.5 1.3 0.7403
1.6 1.3 0.7409
1.7 1.3 0.7400
1.8 1.3 0.7399
1.9 1.3 0.7390

0.0 1.4 0.7498
0.1 1.4 0.6992
0.2 1.4 0.6590
0.3 1.4 0.6514
0.4 1.4 0.6699
0.5 1.4 0.6970
0.6 1.4 0.7185
0.7 1.4 0.7310
0.8 1.4 0.7365
0.9 1.4 0.7381
1.0 1.4 0.7375
1.1 1.4 0.7383
1.2 1.4 0.7379
1.3 1.4 0.7386
1.4 1.4 0.7378
1.5 1.4 0.7379
1.6 1.4 0.7381
1.7 1.4 0.7376
1.8 1.4 0.7366
1.9 1.4 0.7358

0.0 1.5 0.7503
0.1 1.5 0.7375
0.2 1.5 0.7220
0.3 1.5 0.7211
0.4 1.5 0.7342
0.5 1.5 0.7513
0.6 1.5 0.7599
0.7 1.5 0.7600
0.8 1.5 0.7570
0.9 1.5 0.7522
1.0 1.5 0.7468
1.1 1.5 0.7432
1.2 1.5 0.7407
1.3 1.5 0.7391
1.4 1.5 0.7384
1.5 1.5 0.7382
1.6 1.5 0.7373
1.7 1.5 0.7363
1.8 1.5 0.7361
1.9 1.5 0.7343

0.0 1.6 0.7501
0.1 1.6 0.7801
0.2 1.6 0.7922
0.3 1.6 0.8007
0.4 1.6 0.8090
0.5 1.6 0.8114
0.6 1.6 0.8060
0.7 1.6 0.7944
0.8 1.6 0.7809
0.9 1.6 0.7691
1.0 1.6 0.7585
1.1 1.6 0.7521
1.2 1.6 0.7478
1.3 1.6 0.7435
1.4 1.6 0.7416
1.5 1.6 0.7413
1.6 1.6 0.7402
1.7 1.6 0.7394
1.8 1.6 0.7381
1.9 1.6 0.7365

0.0 1.7 0.7502
0.1 1.7 0.8074
0.2 1.7 0.8431
0.3 1.7 0.8604
0.4 1.7 0.8642
0.5 1.7 0.8557
0.6 1.7 0.8400
0.7 1.7 0.8188
0.8 1.7 0.7986
0.9 1.7 0.7826
1.0 1.7 0.7687
1.1 1.7 0.7596
1.2 1.7 0.7533
1.3 1.7 0.7488
1.4 1.7 0.7453
1.5 1.7 0.7444
1.6 1.7 0.7436
1.7 1.7 0.7431
1.8 1.7 0.7419
1.9 1.7 0.7404

0.0 1.8 0.7501
0.1 1.8 0.8115
0.2 1.8 0.8532
0.3 1.8 0.8744
0.4 1.8 0.8761
0.5 1.8 0.8640
0.6 1.8 0.8440
0.7 1.8 0.8211
0.8 1.8 0.8012
0.9 1.8 0.7846
1.0 1.8 0.7727
1.1 1.8 0.7631
1.2 1.8 0.7578
1.3 1.8 0.7529
1.4 1.8 0.7503
1.5 1.8 0.7488
1.6 1.8 0.7475
1.7 1.8 0.7471
1.8 1.8 0.7472
1.9 1.8 0.7455

0.0 1.9 0.7497
0.1 1.9 0.7895
0.2 1.9 0.8186
0.3 1.9 0.8338
0.4 1.9 0.8352
0.5 1.9 0.8266
0.6 1.9 0.8123
0.7 1.9 0.7980
0.8 1.9 0.7845
0.9 1.9 0.7738
1.0 1.9 0.7662
1.1 1.9 0.7605
1.2 1.9 0.7564
1.3 1.9 0.7543
1.4 1.9 0.7521
1.5 1.9 0.7509
1.6 1.9 0.7503
1.7 1.9 0.7502
1.8 1.9 0.7498
1.9 1.9 0.7492



==> tables/BarabasiAlbert_k4_directTrue_forceP2False_fix_one_nodeFalse_color_encodingall_problem_encodingbinary_shots100000_mixerX.dat <==
0.0 0.0 0.7496
0.1 0.0 0.7503
0.2 0.0 0.7499
0.3 0.0 0.7502
0.4 0.0 0.7496
0.5 0.0 0.7499
0.6 0.0 0.7504
0.7 0.0 0.7495
0.8 0.0 0.7497
0.9 0.0 0.7500
1.0 0.0 0.7499
1.1 0.0 0.7499
1.2 0.0 0.7500
1.3 0.0 0.7505
1.4 0.0 0.7503
1.5 0.0 0.7500
1.6 0.0 0.7505
1.7 0.0 0.7504
1.8 0.0 0.7501
1.9 0.0 0.7497

0.0 0.1 0.7498
0.1 0.1 0.8029
0.2 0.1 0.8366
0.3 0.1 0.8550
0.4 0.1 0.8592
0.5 0.1 0.8510
0.6 0.1 0.8360
0.7 0.1 0.8167
0.8 0.1 0.7991
0.9 0.1 0.7833
1.0 0.1 0.7719
1.1 0.1 0.7642
1.2 0.1 0.7573
1.3 0.1 0.7533
1.4 0.1 0.7509
1.5 0.1 0.7490
1.6 0.1 0.7483
1.7 0.1 0.7478
1.8 0.1 0.7474
1.9 0.1 0.7461

0.0 0.2 0.7498
0.1 0.2 0.7504
0.2 0.2 0.7448
0.3 0.2 0.7435
0.4 0.2 0.7487
0.5 0.2 0.7546
0.6 0.2 0.7584
0.7 0.2 0.7609
0.8 0.2 0.7607
0.9 0.2 0.7587
1.0 0.2 0.7559
1.1 0.2 0.7548
1.2 0.2 0.7527
1.3 0.2 0.7514
1.4 0.2 0.7503
1.5 0.2 0.7502
1.6 0.2 0.7496
1.7 0.2 0.7496
1.8 0.2 0.7492
1.9 0.2 0.7487

0.0 0.3 0.7507
0.1 0.3 0.7366
0.2 0.3 0.7094
0.3 0.3 0.6806
0.4 0.3 0.6626
0.5 0.3 0.6602
0.6 0.3 0.6730
0.7 0.3 0.6907
0.8 0.3 0.7074
0.9 0.3 0.7207
1.0 0.3 0.7301
1.1 0.3 0.7371
1.2 0.3 0.7410
1.3 0.3 0.7432
1.4 0.3 0.7452
1.5 0.3 0.7473
1.6 0.3 0.7475
1.7 0.3 0.7476
1.8 0.3 0.7478
1.9 0.3 0.7477

0.0 0.4 0.7503
0.1 0.4 0.6847
0.2 0.4 0.6200
0.3 0.4 0.5738
0.4 0.4 0.5568
0.5 0.4 0.5690
0.6 0.4 0.5982
0.7 0.4 0.6325
0.8 0.4 0.6641
0.9 0.4 0.6881
1.0 0.4 0.7062
1.1 0.4 0.7194
1.2 0.4 0.7282
1.3 0.4 0.7342
1.4 0.4 0.7385
1.5 0.4 0.7413
1.6 0.4 0.7431
1.7 0.4 0.7437
1.8 0.4 0.7442
1.9 0.4 0.7446

0.0 0.5 0.7502
0.1 0.5 0.7498
0.2 0.5 0.7497
0.3 0.5 0.7505
0.4 0.5 0.7500
0.5 0.5 0.7497
0.6 0.5 0.7499
0.7 0.5 0.7505
0.8 0.5 0.7496
0.9 0.5 0.7499
1.0 0.5 0.7503
1.1 0.5 0.7499
1.2 0.5 0.7493
1.3 0.5 0.7492
1.4 0.5 0.7499
1.5 0.5 0.7502
1.6 0.5 0.7499
1.7 0.5 0.7502
1.8 0.5 0.7502
1.9 0.5 0.7499

0.0 0.6 0.7500
0.1 0.6 0.8020
0.2 0.6 0.8368
0.3 0.6 0.8549
0.4 0.6 0.8586
0.5 0.6 0.8517
0.6 0.6 0.8360
0.7 0.6 0.8165
0.8 0.6 0.7988
0.9 0.6 0.7841
1.0 0.6 0.7718
1.1 0.6 0.7644
1.2 0.6 0.7573
1.3 0.6 0.7537
1.4 0.6 0.7512
1.5 0.6 0.7492
1.6 0.6 0.7482
1.7 0.6 0.7485
1.8 0.6 0.7476
1.9 0.6 0.7465

0.0 0.7 0.7503
0.1 0.7 0.7495
0.2 0.7 0.7451
0.3 0.7 0.7438
0.4 0.7 0.7490
0.5 0.7 0.7542
0.6 0.7 0.7595
0.7 0.7 0.7611
0.8 0.7 0.7604
0.9 0.7 0.7586
1.0 0.7 0.7567
1.1 0.7 0.7546
1.2 0.7 0.7523
1.3 0.7 0.7514
1.4 0.7 0.7503
1.5 0.7 0.7498
1.6 0.7 0.7488
1.7 0.7 0.7490
1.8 0.7 0.7486
1.9 0.7 0.7486

0.0 0.8 0.7499
0.1 0.8 0.7372
0.2 0.8 0.7093
0.3 0.8 0.6800
0.4 0.8 0.6619
0.5 0.8 0.6602
0.6 0.8 0.6725
0.7 0.8 0.6909
0.8 0.8 0.7069
0.9 0.8 0.7205
1.0 0.8 0.7304
1.1 0.8 0.7362
1.2 0.8 0.7413
1.3 0.8 0.7432
1.4 0.8 0.7453
1.5 0.8 0.7465
1.6 0.8 0.7476
1.7 0.8 0.7477
1.8 0.8 0.7481
1.9 0.8 0.7480

0.0 0.9 0.7500
0.1 0.9 0.6854
0.2 0.9 0.6196
0.3 0.9 0.5737
0.4 0.9 0.5574
0.5 0.9 0.5691
0.6 0.9 0.5976
0.7 0.9 0.6328
0.8 0.9 0.6637
0.9 0.9 0.6881
1.0 0.9 0.7071
1.1 0.9 0.7192
1.2 0.9 0.7278
1.3 0.9 0.7341
1.4 0.9 0.7388
1.5 0.9 0.7409
1.6 0.9 0.7431
1.7 0.9 0.7437
1.8 0.9 0.7436
1.9 0.9 0.7451

0.0 1.0 0.7504
0.1 1.0 0.7501
0.2 1.0 0.7499
0.3 1.0 0.7495
0.4 1.0 0.7497
0.5 1.0 0.7498
0.6 1.0 0.7502
0.7 1.0 0.7497
0.8 1.0 0.7500
0.9 1.0 0.7498
1.0 1.0 0.7498
1.1 1.0 0.7502
1.2 1.0 0.7501
1.3 1.0 0.7496
1.4 1.0 0.7499
1.5 1.0 0.7502
1.6 1.0 0.7501
1.7 1.0 0.7505
1.8 1.0 0.7503
1.9 1.0 0.7501

0.0 1.1 0.7504
0.1 1.1 0.8021
0.2 1.1 0.8363
0.3 1.1 0.8553
0.4 1.1 0.8592
0.5 1.1 0.8509
0.6 1.1 0.8357
0.7 1.1 0.8168
0.8 1.1 0.7986
0.9 1.1 0.7840
1.0 1.1 0.7730
1.1 1.1 0.7641
1.2 1.1 0.7583
1.3 1.1 0.7536
1.4 1.1 0.7509
1.5 1.1 0.7491
1.6 1.1 0.7488
1.7 1.1 0.7477
1.8 1.1 0.7467
1.9 1.1 0.7464

0.0 1.2 0.7498
0.1 1.2 0.7494
0.2 1.2 0.7447
0.3 1.2 0.7443
0.4 1.2 0.7491
0.5 1.2 0.7546
0.6 1.2 0.7597
0.7 1.2 0.7610
0.8 1.2 0.7603
0.9 1.2 0.7588
1.0 1.2 0.7563
1.1 1.2 0.7543
1.2 1.2 0.7527
1.3 1.2 0.7518
1.4 1.2 0.7504
1.5 1.2 0.7500
1.6 1.2 0.7496
1.7 1.2 0.7492
1.8 1.2 0.7492
1.9 1.2 0.7489

0.0 1.3 0.7497
0.1 1.3 0.7364
0.2 1.3 0.7096
0.3 1.3 0.6811
0.4 1.3 0.6621
0.5 1.3 0.6607
0.6 1.3 0.6724
0.7 1.3 0.6901
0.8 1.3 0.7072
0.9 1.3 0.7208
1.0 1.3 0.7299
1.1 1.3 0.7369
1.2 1.3 0.7407
1.3 1.3 0.7436
1.4 1.3 0.7460
1.5 1.3 0.7467
1.6 1.3 0.7474
1.7 1.3 0.7476
1.8 1.3 0.7480
1.9 1.3 0.7484

0.0 1.4 0.7499
0.1 1.4 0.6842
0.2 1.4 0.6190
0.3 1.4 0.5739
0.4 1.4 0.5565
0.5 1.4 0.5688
0.6 1.4 0.5979
0.7 1.4 0.6330
0.8 1.4 0.6637
0.9 1.4 0.6879
1.0 1.4 0.7064
1.1 1.4 0.7191
1.2 1.4 0.7284
1.3 1.4 0.7340
1.4 1.4 0.7381
1.5 1.4 0.7417
1.6 1.4 0.7431
1.7 1.4 0.7433
1.8 1.4 0.7439
1.9 1.4 0.7443

0.0 1.5 0.7497
0.1 1.5 0.7497
0.2 1.5 0.7499
0.3 1.5 0.7499
0.4 1.5 0.7501
0.5 1.5 0.7495
0.6 1.5 0.7493
0.7 1.5 0.7501
0.8 1.5 0.7501
0.9 1.5 0.7503
1.0 1.5 0.7500
1.1 1.5 0.7498
1.2 1.5 0.7494
1.3 1.5 0.7493
1.4 1.5 0.7505
1.5 1.5 0.7501
1.6 1.5 0.7502
1.7 1.5 0.7502
1.8 1.5 0.7499
1.9 1.5 0.7494

0.0 1.6 0.7502
0.1 1.6 0.8017
0.2 1.6 0.8369
0.3 1.6 0.8546
0.4 1.6 0.8590
0.5 1.6 0.8517
0.6 1.6 0.8356
0.7 1.6 0.8168
0.8 1.6 0.7989
0.9 1.6 0.7841
1.0 1.6 0.7722
1.1 1.6 0.7637
1.2 1.6 0.7574
1.3 1.6 0.7535
1.4 1.6 0.7503
1.5 1.6 0.7487
1.6 1.6 0.7482
1.7 1.6 0.7476
1.8 1.6 0.7474
1.9 1.6 0.7461

0.0 1.7 0.7504
0.1 1.7 0.7492
0.2 1.7 0.7445
0.3 1.7 0.7439
0.4 1.7 0.7481
0.5 1.7 0.7554
0.6 1.7 0.7593
0.7 1.7 0.7604
0.8 1.7 0.7602
0.9 1.7 0.7586
1.0 1.7 0.7559
1.1 1.7 0.7540
1.2 1.7 0.7528
1.3 1.7 0.7516
1.4 1.7 0.7506
1.5 1.7 0.7495
1.6 1.7 0.7491
1.7 1.7 0.7491
1.8 1.7 0.7488
1.9 1.7 0.7491

0.0 1.8 0.7500
0.1 1.8 0.7365
0.2 1.8 0.7093
0.3 1.8 0.6800
0.4 1.8 0.6622
0.5 1.8 0.6606
0.6 1.8 0.6718
0.7 1.8 0.6895
0.8 1.8 0.7067
0.9 1.8 0.7207
1.0 1.8 0.7303
1.1 1.8 0.7372
1.2 1.8 0.7409
1.3 1.8 0.7434
1.4 1.8 0.7454
1.5 1.8 0.7468
1.6 1.8 0.7471
1.7 1.8 0.7477
1.8 1.8 0.7479
1.9 1.8 0.7477

0.0 1.9 0.7508
0.1 1.9 0.6845
0.2 1.9 0.6194
0.3 1.9 0.5730
0.4 1.9 0.5573
0.5 1.9 0.5691
0.6 1.9 0.5984
0.7 1.9 0.6322
0.8 1.9 0.6636
0.9 1.9 0.6881
1.0 1.9 0.7064
1.1 1.9 0.7191
1.2 1.9 0.7277
1.3 1.9 0.7348
1.4 1.9 0.7381
1.5 1.9 0.7412
1.6 1.9 0.7432
1.7 1.9 0.7435
1.8 1.9 0.7443
1.9 1.9 0.7449



==> tables/BarabasiAlbert_k5_directTrue_forceP2False_fix_one_nodeFalse_color_encodingLessThanK_problem_encodingbinary_shots100000_mixerX.dat <==
0.0 0.0 0.6873
0.1 0.0 0.6872
0.2 0.0 0.6877
0.3 0.0 0.6881
0.4 0.0 0.6870
0.5 0.0 0.6875
0.6 0.0 0.6887
0.7 0.0 0.6880
0.8 0.0 0.6876
0.9 0.0 0.6870
1.0 0.0 0.6869
1.1 0.0 0.6873
1.2 0.0 0.6872
1.3 0.0 0.6885
1.4 0.0 0.6877
1.5 0.0 0.6870
1.6 0.0 0.6879
1.7 0.0 0.6868
1.8 0.0 0.6879
1.9 0.0 0.6878

0.0 0.1 0.6870
0.1 0.1 0.7852
0.2 0.1 0.8341
0.3 0.1 0.8408
0.4 0.1 0.8188
0.5 0.1 0.7862
0.6 0.1 0.7555
0.7 0.1 0.7316
0.8 0.1 0.7168
0.9 0.1 0.7064
1.0 0.1 0.6993
1.1 0.1 0.6941
1.2 0.1 0.6881
1.3 0.1 0.6836
1.4 0.1 0.6798
1.5 0.1 0.6768
1.6 0.1 0.6769
1.7 0.1 0.6794
1.8 0.1 0.6810
1.9 0.1 0.6815

0.0 0.2 0.6879
0.1 0.2 0.7788
0.2 0.2 0.7999
0.3 0.2 0.7917
0.4 0.2 0.7761
0.5 0.2 0.7545
0.6 0.2 0.7327
0.7 0.2 0.7153
0.8 0.2 0.7029
0.9 0.2 0.6958
1.0 0.2 0.6922
1.1 0.2 0.6877
1.2 0.2 0.6861
1.3 0.2 0.6840
1.4 0.2 0.6813
1.5 0.2 0.6807
1.6 0.2 0.6816
1.7 0.2 0.6853
1.8 0.2 0.6871
1.9 0.2 0.6887

0.0 0.3 0.6878
0.1 0.3 0.7396
0.2 0.3 0.7407
0.3 0.3 0.7373
0.4 0.3 0.7405
0.5 0.3 0.7401
0.6 0.3 0.7319
0.7 0.3 0.7204
0.8 0.3 0.7103
0.9 0.3 0.7037
1.0 0.3 0.6997
1.1 0.3 0.6961
1.2 0.3 0.6942
1.3 0.3 0.6925
1.4 0.3 0.6908
1.5 0.3 0.6899
1.6 0.3 0.6897
1.7 0.3 0.6895
1.8 0.3 0.6896
1.9 0.3 0.6888

0.0 0.4 0.6870
0.1 0.4 0.7092
0.2 0.4 0.7129
0.3 0.4 0.7173
0.4 0.4 0.7245
0.5 0.4 0.7277
0.6 0.4 0.7232
0.7 0.4 0.7159
0.8 0.4 0.7080
0.9 0.4 0.7045
1.0 0.4 0.7008
1.1 0.4 0.6976
1.2 0.4 0.6951
1.3 0.4 0.6950
1.4 0.4 0.6947
1.5 0.4 0.6940
1.6 0.4 0.6925
1.7 0.4 0.6908
1.8 0.4 0.6880
1.9 0.4 0.6860

0.0 0.5 0.6873
0.1 0.5 0.6863
0.2 0.5 0.6875
0.3 0.5 0.6869
0.4 0.5 0.6872
0.5 0.5 0.6874
0.6 0.5 0.6874
0.7 0.5 0.6874
0.8 0.5 0.6880
0.9 0.5 0.6876
1.0 0.5 0.6874
1.1 0.5 0.6880
1.2 0.5 0.6872
1.3 0.5 0.6874
1.4 0.5 0.6875
1.5 0.5 0.6883
1.6 0.5 0.6874
1.7 0.5 0.6875
1.8 0.5 0.6876
1.9 0.5 0.6885

0.0 0.6 0.6879
0.1 0.6 0.6440
0.2 0.6 0.6000
0.3 0.6 0.5821
0.4 0.6 0.5909
0.5 0.6 0.6138
0.6 0.6 0.6368
0.7 0.6 0.6534
0.8 0.6 0.6644
0.9 0.6 0.6712
1.0 0.6 0.6755
1.1 0.6 0.6784
1.2 0.6 0.6791
1.3 0.6 0.6797
1.4 0.6 0.6809
1.5 0.6 0.6803
1.6 0.6 0.6819
1.7 0.6 0.6845
1.8 0.6 0.6858
1.9 0.6 0.6888

0.0 0.7 0.6876
0.1 0.7 0.5753
0.2 0.7 0.4684
0.3 0.7 0.4338
0.4 0.7 0.4748
0.5 0.7 0.5440
0.6 0.7 0.6014
0.7 0.7 0.6400
0.8 0.7 0.6603
0.9 0.7 0.6700
1.0 0.7 0.6762
1.1 0.7 0.6790
1.2 0.7 0.6813
1.3 0.7 0.6812
1.4 0.7 0.6827
1.5 0.7 0.6830
1.6 0.7 0.6845
1.7 0.7 0.6853
1.8 0.7 0.6851
1.9 0.7 0.6861

0.0 0.8 0.6872
0.1 0.8 0.5366
0.2 0.8 0.4065
0.3 0.8 0.3758
0.4 0.8 0.4364
0.5 0.8 0.5246
0.6 0.8 0.5982
0.7 0.8 0.6389
0.8 0.8 0.6612
0.9 0.8 0.6730
1.0 0.8 0.6789
1.1 0.8 0.6812
1.2 0.8 0.6832
1.3 0.8 0.6864
1.4 0.8 0.6896
1.5 0.8 0.6900
1.6 0.8 0.6882
1.7 0.8 0.6860
1.8 0.8 0.6836
1.9 0.8 0.6817

0.0 0.9 0.6879
0.1 0.9 0.5679
0.2 0.9 0.4784
0.3 0.9 0.4552
0.4 0.9 0.4904
0.5 0.9 0.5471
0.6 0.9 0.5941
0.7 0.9 0.6232
0.8 0.9 0.6401
0.9 0.9 0.6519
1.0 0.9 0.6607
1.1 0.9 0.6668
1.2 0.9 0.6726
1.3 0.9 0.6780
1.4 0.9 0.6840
1.5 0.9 0.6852
1.6 0.9 0.6865
1.7 0.9 0.6859
1.8 0.9 0.6827
1.9 0.9 0.6806

0.0 1.0 0.6870
0.1 1.0 0.6873
0.2 1.0 0.6873
0.3 1.0 0.6872
0.4 1.0 0.6882
0.5 1.0 0.6871
0.6 1.0 0.6875
0.7 1.0 0.6874
0.8 1.0 0.6875
0.9 1.0 0.6874
1.0 1.0 0.6870
1.1 1.0 0.6880
1.2 1.0 0.6874
1.3 1.0 0.6873
1.4 1.0 0.6869
1.5 1.0 0.6868
1.6 1.0 0.6874
1.7 1.0 0.6874
1.8 1.0 0.6879
1.9 1.0 0.6873

0.0 1.1 0.6877
0.1 1.1 0.7851
0.2 1.1 0.8342
0.3 1.1 0.8406
0.4 1.1 0.8189
0.5 1.1 0.7864
0.6 1.1 0.7545
0.7 1.1 0.7315
0.8 1.1 0.7163
0.9 1.1 0.7057
1.0 1.1 0.6990
1.1 1.1 0.6942
1.2 1.1 0.6898
1.3 1.1 0.6843
1.4 1.1 0.6792
1.5 1.1 0.6766
1.6 1.1 0.6776
1.7 1.1 0.6795
1.8 1.1 0.6818
1.9 1.1 0.6814

0.0 1.2 0.6869
0.1 1.2 0.7784
0.2 1.2 0.8001
0.3 1.2 0.7916
0.4 1.2 0.7758
0.5 1.2 0.7544
0.6 1.2 0.7327
0.7 1.2 0.7153
0.8 1.2 0.7032
0.9 1.2 0.6958
1.0 1.2 0.6909
1.1 1.2 0.6895
1.2 1.2 0.6862
1.3 1.2 0.6832
1.4 1.2 0.6821
1.5 1.2 0.6795
1.6 1.2 0.6820
1.7 1.2 0.6859
1.8 1.2 0.6873
1.9 1.2 0.6882

0.0 1.3 0.6873
0.1 1.3 0.7393
0.2 1.3 0.7414
0.3 1.3 0.7374
0.4 1.3 0.7401
0.5 1.3 0.7405
0.6 1.3 0.7319
0.7 1.3 0.7205
0.8 1.3 0.7108
0.9 1.3 0.7031
1.0 1.3 0.6994
1.1 1.3 0.6969
1.2 1.3 0.6937
1.3 1.3 0.6929
1.4 1.3 0.6918
1.5 1.3 0.6914
1.6 1.3 0.6893
1.7 1.3 0.6905
1.8 1.3 0.6893
1.9 1.3 0.6888

0.0 1.4 0.6875
0.1 1.4 0.7100
0.2 1.4 0.7131
0.3 1.4 0.7175
0.4 1.4 0.7244
0.5 1.4 0.7261
0.6 1.4 0.7233
0.7 1.4 0.7157
0.8 1.4 0.7086
0.9 1.4 0.7041
1.0 1.4 0.6999
1.1 1.4 0.6978
1.2 1.4 0.6948
1.3 1.4 0.6956
1.4 1.4 0.6944
1.5 1.4 0.6932
1.6 1.4 0.6929
1.7 1.4 0.6922
1.8 1.4 0.6880
1.9 1.4 0.6859

0.0 1.5 0.6868
0.1 1.5 0.6874
0.2 1.5 0.6878
0.3 1.5 0.6869
0.4 1.5 0.6879
0.5 1.5 0.6879
0.6 1.5 0.6875
0.7 1.5 0.6882
0.8 1.5 0.6882
0.9 1.5 0.6879
1.0 1.5 0.6871
1.1 1.5 0.6872
1.2 1.5 0.6875
1.3 1.5 0.6875
1.4 1.5 0.6875
1.5 1.5 0.6877
1.6 1.5 0.6886
1.7 1.5 0.6878
1.8 1.5 0.6875
1.9 1.5 0.6876

0.0 1.6 0.6871
0.1 1.6 0.6423
0.2 1.6 0.5996
0.3 1.6 0.5808
0.4 1.6 0.5902
0.5 1.6 0.6144
0.6 1.6 0.6359
0.7 1.6 0.6546
0.8 1.6 0.6644
0.9 1.6 0.6713
1.0 1.6 0.6758
1.1 1.6 0.6783
1.2 1.6 0.6799
1.3 1.6 0.6808
1.4 1.6 0.6798
1.5 1.6 0.6808
1.6 1.6 0.6824
1.7 1.6 0.6843
1.8 1.6 0.6855
1.9 1.6 0.6878

0.0 1.7 0.6873
0.1 1.7 0.5757
0.2 1.7 0.4677
0.3 1.7 0.4349
0.4 1.7 0.4752
0.5 1.7 0.5445
0.6 1.7 0.6023
0.7 1.7 0.6392
0.8 1.7 0.6598
0.9 1.7 0.6700
1.0 1.7 0.6766
1.1 1.7 0.6794
1.2 1.7 0.6803
1.3 1.7 0.6819
1.4 1.7 0.6825
1.5 1.7 0.6826
1.6 1.7 0.6840
1.7 1.7 0.6838
1.8 1.7 0.6842
1.9 1.7 0.6849

0.0 1.8 0.6867
0.1 1.8 0.5348
0.2 1.8 0.4073
0.3 1.8 0.3751
0.4 1.8 0.4370
0.5 1.8 0.5255
0.6 1.8 0.5978
0.7 1.8 0.6395
0.8 1.8 0.6610
0.9 1.8 0.6731
1.0 1.8 0.6797
1.1 1.8 0.6820
1.2 1.8 0.6830
1.3 1.8 0.6868
1.4 1.8 0.6892
1.5 1.8 0.6895
1.6 1.8 0.6894
1.7 1.8 0.6856
1.8 1.8 0.6846
1.9 1.8 0.6823

0.0 1.9 0.6871
0.1 1.9 0.5682
0.2 1.9 0.4784
0.3 1.9 0.4552
0.4 1.9 0.4907
0.5 1.9 0.5474
0.6 1.9 0.5930
0.7 1.9 0.6228
0.8 1.9 0.6408
0.9 1.9 0.6525
1.0 1.9 0.6617
1.1 1.9 0.6674
1.2 1.9 0.6722
1.3 1.9 0.6773
1.4 1.9 0.6832
1.5 1.9 0.6863
1.6 1.9 0.6865
1.7 1.9 0.6858
1.8 1.9 0.6832
1.9 1.9 0.6819



==> tables/BarabasiAlbert_k5_directTrue_forceP2False_fix_one_nodeFalse_color_encodingmax_balanced_problem_encodingbinary_shots100000_mixerX.dat <==
0.0 0.0 0.7812
0.1 0.0 0.7813
0.2 0.0 0.7804
0.3 0.0 0.7811
0.4 0.0 0.7804
0.5 0.0 0.7813
0.6 0.0 0.7811
0.7 0.0 0.7809
0.8 0.0 0.7811
0.9 0.0 0.7814
1.0 0.0 0.7808
1.1 0.0 0.7811
1.2 0.0 0.7816
1.3 0.0 0.7812
1.4 0.0 0.7814
1.5 0.0 0.7813
1.6 0.0 0.7816
1.7 0.0 0.7810
1.8 0.0 0.7814
1.9 0.0 0.7819

0.0 0.1 0.7812
0.1 0.1 0.8081
0.2 0.1 0.8232
0.3 0.1 0.8338
0.4 0.1 0.8399
0.5 0.1 0.8410
0.6 0.1 0.8370
0.7 0.1 0.8284
0.8 0.1 0.8191
0.9 0.1 0.8092
1.0 0.1 0.8022
1.1 0.1 0.7955
1.2 0.1 0.7918
1.3 0.1 0.7873
1.4 0.1 0.7846
1.5 0.1 0.7830
1.6 0.1 0.7816
1.7 0.1 0.7799
1.8 0.1 0.7787
1.9 0.1 0.7772

0.0 0.2 0.7814
0.1 0.2 0.7825
0.2 0.2 0.7762
0.3 0.2 0.7671
0.4 0.2 0.7637
0.5 0.2 0.7663
0.6 0.2 0.7726
0.7 0.2 0.7802
0.8 0.2 0.7869
0.9 0.2 0.7911
1.0 0.2 0.7934
1.1 0.2 0.7950
1.2 0.2 0.7952
1.3 0.2 0.7963
1.4 0.2 0.7950
1.5 0.2 0.7949
1.6 0.2 0.7947
1.7 0.2 0.7947
1.8 0.2 0.7942
1.9 0.2 0.7935

0.0 0.3 0.7809
0.1 0.3 0.7598
0.2 0.3 0.7440
0.3 0.3 0.7389
0.4 0.3 0.7419
0.5 0.3 0.7500
0.6 0.3 0.7586
0.7 0.3 0.7670
0.8 0.3 0.7737
0.9 0.3 0.7779
1.0 0.3 0.7818
1.1 0.3 0.7835
1.2 0.3 0.7857
1.3 0.3 0.7865
1.4 0.3 0.7865
1.5 0.3 0.7878
1.6 0.3 0.7872
1.7 0.3 0.7881
1.8 0.3 0.7889
1.9 0.3 0.7892

0.0 0.4 0.7812
0.1 0.4 0.7817
0.2 0.4 0.7700
0.3 0.4 0.7515
0.4 0.4 0.7359
0.5 0.4 0.7289
0.6 0.4 0.7303
0.7 0.4 0.7369
0.8 0.4 0.7448
0.9 0.4 0.7515
1.0 0.4 0.7584
1.1 0.4 0.7628
1.2 0.4 0.7662
1.3 0.4 0.7693
1.4 0.4 0.7713
1.5 0.4 0.7728
1.6 0.4 0.7740
1.7 0.4 0.7750
1.8 0.4 0.7759
1.9 0.4 0.7756

0.0 0.5 0.7816
0.1 0.5 0.7807
0.2 0.5 0.7810
0.3 0.5 0.7811
0.4 0.5 0.7812
0.5 0.5 0.7814
0.6 0.5 0.7811
0.7 0.5 0.7815
0.8 0.5 0.7815
0.9 0.5 0.7812
1.0 0.5 0.7806
1.1 0.5 0.7816
1.2 0.5 0.7816
1.3 0.5 0.7815
1.4 0.5 0.7810
1.5 0.5 0.7811
1.6 0.5 0.7812
1.7 0.5 0.7815
1.8 0.5 0.7813
1.9 0.5 0.7813

0.0 0.6 0.7812
0.1 0.6 0.7722
0.2 0.6 0.7642
0.3 0.6 0.7635
0.4 0.6 0.7679
0.5 0.6 0.7757
0.6 0.6 0.7807
0.7 0.6 0.7827
0.8 0.6 0.7830
0.9 0.6 0.7829
1.0 0.6 0.7808
1.1 0.6 0.7796
1.2 0.6 0.7781
1.3 0.6 0.7768
1.4 0.6 0.7769
1.5 0.6 0.7756
1.6 0.6 0.7751
1.7 0.6 0.7744
1.8 0.6 0.7745
1.9 0.6 0.7744

0.0 0.7 0.7820
0.1 0.7 0.8006
0.2 0.7 0.8132
0.3 0.7 0.8152
0.4 0.7 0.8124
0.5 0.7 0.8088
0.6 0.7 0.8055
0.7 0.7 0.8017
0.8 0.7 0.7999
0.9 0.7 0.7983
1.0 0.7 0.7963
1.1 0.7 0.7945
1.2 0.7 0.7924
1.3 0.7 0.7920
1.4 0.7 0.7914
1.5 0.7 0.7897
1.6 0.7 0.7884
1.7 0.7 0.7892
1.8 0.7 0.7890
1.9 0.7 0.7883

0.0 0.8 0.7817
0.1 0.8 0.7726
0.2 0.8 0.7621
0.3 0.8 0.7565
0.4 0.8 0.7588
0.5 0.8 0.7642
0.6 0.8 0.7717
0.7 0.8 0.7784
0.8 0.8 0.7833
0.9 0.8 0.7865
1.0 0.8 0.7895
1.1 0.8 0.7909
1.2 0.8 0.7916
1.3 0.8 0.7927
1.4 0.8 0.7921
1.5 0.8 0.7930
1.6 0.8 0.7929
1.7 0.8 0.7933
1.8 0.8 0.7931
1.9 0.8 0.7938

0.0 0.9 0.7805
0.1 0.9 0.7390
0.2 0.9 0.6896
0.3 0.9 0.6480
0.4 0.9 0.6271
0.5 0.9 0.6290
0.6 0.9 0.6490
0.7 0.9 0.6763
0.8 0.9 0.7019
0.9 0.9 0.7231
1.0 0.9 0.7409
1.1 0.9 0.7523
1.2 0.9 0.7608
1.3 0.9 0.7671
1.4 0.9 0.7710
1.5 0.9 0.7745
1.6 0.9 0.7772
1.7 0.9 0.7785
1.8 0.9 0.7799
1.9 0.9 0.7800

0.0 1.0 0.7811
0.1 1.0 0.7813
0.2 1.0 0.7815
0.3 1.0 0.7813
0.4 1.0 0.7815
0.5 1.0 0.7814
0.6 1.0 0.7807
0.7 1.0 0.7809
0.8 1.0 0.7809
0.9 1.0 0.7809
1.0 1.0 0.7811
1.1 1.0 0.7810
1.2 1.0 0.7810
1.3 1.0 0.7815
1.4 1.0 0.7816
1.5 1.0 0.7816
1.6 1.0 0.7812
1.7 1.0 0.7814
1.8 1.0 0.7810
1.9 1.0 0.7813

0.0 1.1 0.7813
0.1 1.1 0.8078
0.2 1.1 0.8240
0.3 1.1 0.8336
0.4 1.1 0.8401
0.5 1.1 0.8415
0.6 1.1 0.8374
0.7 1.1 0.8284
0.8 1.1 0.8185
0.9 1.1 0.8102
1.0 1.1 0.8023
1.1 1.1 0.7962
1.2 1.1 0.7908
1.3 1.1 0.7873
1.4 1.1 0.7852
1.5 1.1 0.7828
1.6 1.1 0.7809
1.7 1.1 0.7799
1.8 1.1 0.7799
1.9 1.1 0.7770

0.0 1.2 0.7811
0.1 1.2 0.7824
0.2 1.2 0.7753
0.3 1.2 0.7680
0.4 1.2 0.7635
0.5 1.2 0.7659
0.6 1.2 0.7732
0.7 1.2 0.7808
0.8 1.2 0.7869
0.9 1.2 0.7910
1.0 1.2 0.7937
1.1 1.2 0.7942
1.2 1.2 0.7955
1.3 1.2 0.7957
1.4 1.2 0.7961
1.5 1.2 0.7944
1.6 1.2 0.7951
1.7 1.2 0.7944
1.8 1.2 0.7941
1.9 1.2 0.7941

0.0 1.3 0.7814
0.1 1.3 0.7596
0.2 1.3 0.7443
0.3 1.3 0.7387
0.4 1.3 0.7422
0.5 1.3 0.7503
0.6 1.3 0.7589
0.7 1.3 0.7672
0.8 1.3 0.7737
0.9 1.3 0.7780
1.0 1.3 0.7814
1.1 1.3 0.7839
1.2 1.3 0.7849
1.3 1.3 0.7858
1.4 1.3 0.7874
1.5 1.3 0.7874
1.6 1.3 0.7884
1.7 1.3 0.7884
1.8 1.3 0.7889
1.9 1.3 0.7890

0.0 1.4 0.7810
0.1 1.4 0.7813
0.2 1.4 0.7696
0.3 1.4 0.7519
0.4 1.4 0.7356
0.5 1.4 0.7294
0.6 1.4 0.7298
0.7 1.4 0.7369
0.8 1.4 0.7448
0.9 1.4 0.7522
1.0 1.4 0.7574
1.1 1.4 0.7630
1.2 1.4 0.7666
1.3 1.4 0.7685
1.4 1.4 0.7711
1.5 1.4 0.7728
1.6 1.4 0.7742
1.7 1.4 0.7746
1.8 1.4 0.7749
1.9 1.4 0.7758

0.0 1.5 0.7811
0.1 1.5 0.7810
0.2 1.5 0.7813
0.3 1.5 0.7817
0.4 1.5 0.7815
0.5 1.5 0.7814
0.6 1.5 0.7809
0.7 1.5 0.7809
0.8 1.5 0.7807
0.9 1.5 0.7808
1.0 1.5 0.7815
1.1 1.5 0.7815
1.2 1.5 0.7812
1.3 1.5 0.7813
1.4 1.5 0.7816
1.5 1.5 0.7818
1.6 1.5 0.7814
1.7 1.5 0.7811
1.8 1.5 0.7812
1.9 1.5 0.7812

0.0 1.6 0.7812
0.1 1.6 0.7721
0.2 1.6 0.7639
0.3 1.6 0.7630
0.4 1.6 0.7683
0.5 1.6 0.7745
0.6 1.6 0.7797
0.7 1.6 0.7823
0.8 1.6 0.7835
0.9 1.6 0.7824
1.0 1.6 0.7820
1.1 1.6 0.7798
1.2 1.6 0.7792
1.3 1.6 0.7776
1.4 1.6 0.7766
1.5 1.6 0.7768
1.6 1.6 0.7755
1.7 1.6 0.7744
1.8 1.6 0.7749
1.9 1.6 0.7739

0.0 1.7 0.7806
0.1 1.7 0.8010
0.2 1.7 0.8126
0.3 1.7 0.8155
0.4 1.7 0.8125
0.5 1.7 0.8089
0.6 1.7 0.8056
0.7 1.7 0.8025
0.8 1.7 0.8004
0.9 1.7 0.7982
1.0 1.7 0.7957
1.1 1.7 0.7939
1.2 1.7 0.7931
1.3 1.7 0.7915
1.4 1.7 0.7911
1.5 1.7 0.7899
1.6 1.7 0.7896
1.7 1.7 0.7889
1.8 1.7 0.7889
1.9 1.7 0.7877

0.0 1.8 0.7818
0.1 1.8 0.7725
0.2 1.8 0.7623
0.3 1.8 0.7573
0.4 1.8 0.7580
0.5 1.8 0.7641
0.6 1.8 0.7716
0.7 1.8 0.7779
0.8 1.8 0.7830
0.9 1.8 0.7869
1.0 1.8 0.7893
1.1 1.8 0.7911
1.2 1.8 0.7920
1.3 1.8 0.7927
1.4 1.8 0.7929
1.5 1.8 0.7930
1.6 1.8 0.7931
1.7 1.8 0.7936
1.8 1.8 0.7933
1.9 1.8 0.7929

0.0 1.9 0.7813
0.1 1.9 0.7385
0.2 1.9 0.6897
0.3 1.9 0.6468
0.4 1.9 0.6258
0.5 1.9 0.6291
0.6 1.9 0.6488
0.7 1.9 0.6768
0.8 1.9 0.7023
0.9 1.9 0.7240
1.0 1.9 0.7403
1.1 1.9 0.7521
1.2 1.9 0.7611
1.3 1.9 0.7665
1.4 1.9 0.7719
1.5 1.9 0.7746
1.6 1.9 0.7775
1.7 1.9 0.7788
1.8 1.9 0.7796
1.9 1.9 0.7810



==> tables/BarabasiAlbert_k5_directTrue_forceP2True_fix_one_nodeFalse_color_encodingLessThanK_problem_encodingbinary_shots100000_mixerGrover.dat <==
0.0 0.0 0.7998
0.1 0.0 0.7995
0.2 0.0 0.8000
0.3 0.0 0.8003
0.4 0.0 0.8001
0.5 0.0 0.8004
0.6 0.0 0.8003
0.7 0.0 0.7995
0.8 0.0 0.8000
0.9 0.0 0.8006
1.0 0.0 0.8000
1.1 0.0 0.7993
1.2 0.0 0.8001
1.3 0.0 0.8003
1.4 0.0 0.7997
1.5 0.0 0.7997
1.6 0.0 0.7998
1.7 0.0 0.8002
1.8 0.0 0.7999
1.9 0.0 0.7998

0.0 0.1 0.7998
0.1 0.1 0.7826
0.2 0.1 0.7753
0.3 0.1 0.7784
0.4 0.1 0.7858
0.5 0.1 0.7921
0.6 0.1 0.7964
0.7 0.1 0.7983
0.8 0.1 0.7991
0.9 0.1 0.7989
1.0 0.1 0.7994
1.1 0.1 0.8000
1.2 0.1 0.8003
1.3 0.1 0.8001
1.4 0.1 0.8000
1.5 0.1 0.8000
1.6 0.1 0.7998
1.7 0.1 0.7999
1.8 0.1 0.7996
1.9 0.1 0.7997

0.0 0.2 0.7998
0.1 0.2 0.7665
0.2 0.2 0.7514
0.3 0.2 0.7570
0.4 0.2 0.7710
0.5 0.2 0.7849
0.6 0.2 0.7925
0.7 0.2 0.7969
0.8 0.2 0.7989
0.9 0.2 0.7996
1.0 0.2 0.7999
1.1 0.2 0.7999
1.2 0.2 0.8000
1.3 0.2 0.8002
1.4 0.2 0.8001
1.5 0.2 0.8003
1.6 0.2 0.7995
1.7 0.2 0.7998
1.8 0.2 0.7996
1.9 0.2 0.8000

0.0 0.3 0.7996
0.1 0.3 0.7530
0.2 0.3 0.7301
0.3 0.3 0.7371
0.4 0.3 0.7576
0.5 0.3 0.7769
0.6 0.3 0.7891
0.7 0.3 0.7945
0.8 0.3 0.7981
0.9 0.3 0.7994
1.0 0.3 0.7994
1.1 0.3 0.8003
1.2 0.3 0.7997
1.3 0.3 0.7999
1.4 0.3 0.7997
1.5 0.3 0.8001
1.6 0.3 0.7999
1.7 0.3 0.7999
1.8 0.3 0.7995
1.9 0.3 0.7997

0.0 0.4 0.7996
0.1 0.4 0.7424
0.2 0.4 0.7147
0.3 0.4 0.7222
0.4 0.4 0.7457
0.5 0.4 0.7698
0.6 0.4 0.7857
0.7 0.4 0.7939
0.8 0.4 0.7978
0.9 0.4 0.7991
1.0 0.4 0.7997
1.1 0.4 0.7997
1.2 0.4 0.8000
1.3 0.4 0.8005
1.4 0.4 0.8003
1.5 0.4 0.7996
1.6 0.4 0.7998
1.7 0.4 0.7996
1.8 0.4 0.8000
1.9 0.4 0.8001

0.0 0.5 0.8003
0.1 0.5 0.7390
0.2 0.5 0.7063
0.3 0.5 0.7124
0.4 0.5 0.7387
0.5 0.5 0.7653
0.6 0.5 0.7832
0.7 0.5 0.7928
0.8 0.5 0.7974
0.9 0.5 0.7992
1.0 0.5 0.7997
1.1 0.5 0.8002
1.2 0.5 0.7998
1.3 0.5 0.8003
1.4 0.5 0.7999
1.5 0.5 0.7999
1.6 0.5 0.8004
1.7 0.5 0.8004
1.8 0.5 0.8000
1.9 0.5 0.8002

0.0 0.6 0.7999
0.1 0.6 0.7396
0.2 0.6 0.7042
0.3 0.6 0.7088
0.4 0.6 0.7354
0.5 0.6 0.7630
0.6 0.6 0.7813
0.7 0.6 0.7923
0.8 0.6 0.7972
0.9 0.6 0.7985
1.0 0.6 0.7997
1.1 0.6 0.7996
1.2 0.6 0.7998
1.3 0.6 0.8001
1.4 0.6 0.7995
1.5 0.6 0.8002
1.6 0.6 0.7998
1.7 0.6 0.8002
1.8 0.6 0.8000
1.9 0.6 0.7999

0.0 0.7 0.8001
0.1 0.7 0.7456
0.2 0.7 0.7111
0.3 0.7 0.7124
0.4 0.7 0.7373
0.5 0.7 0.7630
0.6 0.7 0.7809
0.7 0.7 0.7917
0.8 0.7 0.7965
0.9 0.7 0.7988
1.0 0.7 0.7992
1.1 0.7 0.7996
1.2 0.7 0.8004
1.3 0.7 0.7997
1.4 0.7 0.7996
1.5 0.7 0.8000
1.6 0.7 0.7997
1.7 0.7 0.7998
1.8 0.7 0.8004
1.9 0.7 0.8005

0.0 0.8 0.8004
0.1 0.8 0.7565
0.2 0.8 0.7236
0.3 0.8 0.7226
0.4 0.8 0.7420
0.5 0.8 0.7652
0.6 0.8 0.7829
0.7 0.8 0.7918
0.8 0.8 0.7964
0.9 0.8 0.7989
1.0 0.8 0.7998
1.1 0.8 0.8002
1.2 0.8 0.8005
1.3 0.8 0.8003
1.4 0.8 0.8005
1.5 0.8 0.8001
1.6 0.8 0.7995
1.7 0.8 0.8003
1.8 0.8 0.7996
1.9 0.8 0.8001

0.0 0.9 0.7999
0.1 0.9 0.7703
0.2 0.9 0.7429
0.3 0.9 0.7375
0.4 0.9 0.7521
0.5 0.9 0.7702
0.6 0.9 0.7845
0.7 0.9 0.7920
0.8 0.9 0.7971
0.9 0.9 0.7989
1.0 0.9 0.7998
1.1 0.9 0.8000
1.2 0.9 0.8002
1.3 0.9 0.8000
1.4 0.9 0.7996
1.5 0.9 0.7998
1.6 0.9 0.8001
1.7 0.9 0.7999
1.8 0.9 0.8001
1.9 0.9 0.8002

0.0 1.0 0.8005
0.1 1.0 0.7877
0.2 1.0 0.7663
0.3 1.0 0.7580
0.4 1.0 0.7645
0.5 1.0 0.7772
0.6 1.0 0.7877
0.7 1.0 0.7940
0.8 1.0 0.7975
0.9 1.0 0.7990
1.0 1.0 0.7997
1.1 1.0 0.7996
1.2 1.0 0.7993
1.3 1.0 0.8004
1.4 1.0 0.8007
1.5 1.0 0.7998
1.6 1.0 0.8003
1.7 1.0 0.8002
1.8 1.0 0.8000
1.9 1.0 0.7999

0.0 1.1 0.8000
0.1 1.1 0.8043
0.2 1.1 0.7901
0.3 1.1 0.7798
0.4 1.1 0.7775
0.5 1.1 0.7850
0.6 1.1 0.7918
0.7 1.1 0.7962
0.8 1.1 0.7984
0.9 1.1 0.7994
1.0 1.1 0.7995
1.1 1.1 0.8002
1.2 1.1 0.7997
1.3 1.1 0.8000
1.4 1.1 0.7999
1.5 1.1 0.7999
1.6 1.1 0.7996
1.7 1.1 0.8000
1.8 1.1 0.8004
1.9 1.1 0.8007

0.0 1.2 0.7997
0.1 1.2 0.8208
0.2 1.2 0.8147
0.3 1.2 0.8010
0.4 1.2 0.7934
0.5 1.2 0.7921
0.6 1.2 0.7945
0.7 1.2 0.7968
0.8 1.2 0.7987
0.9 1.2 0.7998
1.0 1.2 0.8004
1.1 1.2 0.8001
1.2 1.2 0.8001
1.3 1.2 0.8002
1.4 1.2 0.8002
1.5 1.2 0.7999
1.6 1.2 0.8000
1.7 1.2 0.8003
1.8 1.2 0.7998
1.9 1.2 0.7999

0.0 1.3 0.8002
0.1 1.3 0.8347
0.2 1.3 0.8356
0.3 1.3 0.8205
0.4 1.3 0.8070
0.5 1.3 0.8003
0.6 1.3 0.7980
0.7 1.3 0.7981
0.8 1.3 0.7991
0.9 1.3 0.7994
1.0 1.3 0.8001
1.1 1.3 0.7995
1.2 1.3 0.8002
1.3 1.3 0.7999
1.4 1.3 0.8002
1.5 1.3 0.7999
1.6 1.3 0.8000
1.7 1.3 0.7998
1.8 1.3 0.8001
1.9 1.3 0.7998

0.0 1.4 0.8003
0.1 1.4 0.8449
0.2 1.4 0.8513
0.3 1.4 0.8357
0.4 1.4 0.8180
0.5 1.4 0.8065
0.6 1.4 0.8019
0.7 1.4 0.8003
0.8 1.4 0.7999
0.9 1.4 0.8001
1.0 1.4 0.8003
1.1 1.4 0.7998
1.2 1.4 0.7998
1.3 1.4 0.7998
1.4 1.4 0.8000
1.5 1.4 0.8000
1.6 1.4 0.7996
1.7 1.4 0.7994
1.8 1.4 0.8002
1.9 1.4 0.8001

0.0 1.5 0.7993
0.1 1.5 0.8489
0.2 1.5 0.8598
0.3 1.5 0.8460
0.4 1.5 0.8257
0.5 1.5 0.8117
0.6 1.5 0.8045
0.7 1.5 0.8017
0.8 1.5 0.8003
0.9 1.5 0.8002
1.0 1.5 0.8001
1.1 1.5 0.7996
1.2 1.5 0.7996
1.3 1.5 0.8002
1.4 1.5 0.7998
1.5 1.5 0.7997
1.6 1.5 0.7999
1.7 1.5 0.7993
1.8 1.5 0.7999
1.9 1.5 0.8002

0.0 1.6 0.7998
0.1 1.6 0.8479
0.2 1.6 0.8618
0.3 1.6 0.8489
0.4 1.6 0.8284
0.5 1.6 0.8143
0.6 1.6 0.8061
0.7 1.6 0.8017
0.8 1.6 0.8012
0.9 1.6 0.8008
1.0 1.6 0.8000
1.1 1.6 0.7999
1.2 1.6 0.8004
1.3 1.6 0.7997
1.4 1.6 0.7998
1.5 1.6 0.7999
1.6 1.6 0.7998
1.7 1.6 0.8002
1.8 1.6 0.8000
1.9 1.6 0.7998

0.0 1.7 0.8006
0.1 1.7 0.8419
0.2 1.7 0.8552
0.3 1.7 0.8451
0.4 1.7 0.8278
0.5 1.7 0.8143
0.6 1.7 0.8058
0.7 1.7 0.8022
0.8 1.7 0.8011
0.9 1.7 0.8001
1.0 1.7 0.8001
1.1 1.7 0.8002
1.2 1.7 0.8004
1.3 1.7 0.8000
1.4 1.7 0.8003
1.5 1.7 0.8001
1.6 1.7 0.7998
1.7 1.7 0.8002
1.8 1.7 0.8006
1.9 1.7 0.8001

0.0 1.8 0.8001
0.1 1.8 0.8313
0.2 1.8 0.8423
0.3 1.8 0.8352
0.4 1.8 0.8217
0.5 1.8 0.8109
0.6 1.8 0.8053
0.7 1.8 0.8023
0.8 1.8 0.8008
0.9 1.8 0.8003
1.0 1.8 0.8002
1.1 1.8 0.7996
1.2 1.8 0.8002
1.3 1.8 0.8000
1.4 1.8 0.8000
1.5 1.8 0.7997
1.6 1.8 0.8000
1.7 1.8 0.8003
1.8 1.8 0.8001
1.9 1.8 0.8001

0.0 1.9 0.7999
0.1 1.9 0.8164
0.2 1.9 0.8228
0.3 1.9 0.8196
0.4 1.9 0.8129
0.5 1.9 0.8069
0.6 1.9 0.8027
0.7 1.9 0.8013
0.8 1.9 0.8001
0.9 1.9 0.8003
1.0 1.9 0.8000
1.1 1.9 0.8001
1.2 1.9 0.8000
1.3 1.9 0.8002
1.4 1.9 0.7998
1.5 1.9 0.7998
1.6 1.9 0.7999
1.7 1.9 0.8002
1.8 1.9 0.8001
1.9 1.9 0.7991



==> tables/BarabasiAlbert_k5_directTrue_forceP2True_fix_one_nodeFalse_color_encodingLessThanK_problem_encodingbinary_shots100000_mixerGrovertensorized.dat <==
0.0 0.0 0.7999
0.1 0.0 0.7999
0.2 0.0 0.7998
0.3 0.0 0.8000
0.4 0.0 0.8004
0.5 0.0 0.7994
0.6 0.0 0.7995
0.7 0.0 0.8001
0.8 0.0 0.8002
0.9 0.0 0.8003
1.0 0.0 0.7996
1.1 0.0 0.8001
1.2 0.0 0.8002
1.3 0.0 0.8000
1.4 0.0 0.8000
1.5 0.0 0.8002
1.6 0.0 0.8002
1.7 0.0 0.7998
1.8 0.0 0.8000
1.9 0.0 0.7999

0.0 0.1 0.8003
0.1 0.1 0.7631
0.2 0.1 0.7312
0.3 0.1 0.7100
0.4 0.1 0.7018
0.5 0.1 0.7053
0.6 0.1 0.7164
0.7 0.1 0.7309
0.8 0.1 0.7460
0.9 0.1 0.7589
1.0 0.1 0.7696
1.1 0.1 0.7776
1.2 0.1 0.7837
1.3 0.1 0.7883
1.4 0.1 0.7916
1.5 0.1 0.7930
1.6 0.1 0.7956
1.7 0.1 0.7971
1.8 0.1 0.7984
1.9 0.1 0.7991

0.0 0.2 0.8000
0.1 0.2 0.7379
0.2 0.2 0.6785
0.3 0.2 0.6344
0.4 0.2 0.6142
0.5 0.2 0.6165
0.6 0.2 0.6352
0.7 0.2 0.6628
0.8 0.2 0.6914
0.9 0.2 0.7161
1.0 0.2 0.7363
1.1 0.2 0.7514
1.2 0.2 0.7637
1.3 0.2 0.7711
1.4 0.2 0.7783
1.5 0.2 0.7823
1.6 0.2 0.7864
1.7 0.2 0.7890
1.8 0.2 0.7904
1.9 0.2 0.7929

0.0 0.3 0.7998
0.1 0.3 0.7329
0.2 0.3 0.6592
0.3 0.3 0.5982
0.4 0.3 0.5627
0.5 0.3 0.5585
0.6 0.3 0.5794
0.7 0.3 0.6119
0.8 0.3 0.6485
0.9 0.3 0.6811
1.0 0.3 0.7080
1.1 0.3 0.7289
1.2 0.3 0.7441
1.3 0.3 0.7558
1.4 0.3 0.7641
1.5 0.3 0.7708
1.6 0.3 0.7755
1.7 0.3 0.7781
1.8 0.3 0.7802
1.9 0.3 0.7830

0.0 0.4 0.8004
0.1 0.4 0.7502
0.2 0.4 0.6812
0.3 0.4 0.6106
0.4 0.4 0.5621
0.5 0.4 0.5455
0.6 0.4 0.5590
0.7 0.4 0.5910
0.8 0.4 0.6277
0.9 0.4 0.6627
1.0 0.4 0.6921
1.1 0.4 0.7141
1.2 0.4 0.7314
1.3 0.4 0.7439
1.4 0.4 0.7545
1.5 0.4 0.7608
1.6 0.4 0.7654
1.7 0.4 0.7688
1.8 0.4 0.7707
1.9 0.4 0.7718

0.0 0.5 0.7993
0.1 0.5 0.7827
0.2 0.5 0.7333
0.3 0.5 0.6649
0.4 0.5 0.6062
0.5 0.5 0.5767
0.6 0.5 0.5771
0.7 0.5 0.5996
0.8 0.5 0.6310
0.9 0.5 0.6624
1.0 0.5 0.6897
1.1 0.5 0.7113
1.2 0.5 0.7272
1.3 0.5 0.7399
1.4 0.5 0.7487
1.5 0.5 0.7556
1.6 0.5 0.7602
1.7 0.5 0.7626
1.8 0.5 0.7640
1.9 0.5 0.7633

0.0 0.6 0.7994
0.1 0.6 0.8193
0.2 0.6 0.7958
0.3 0.6 0.7396
0.4 0.6 0.6778
0.5 0.6 0.6371
0.6 0.6 0.6234
0.7 0.6 0.6324
0.8 0.6 0.6530
0.9 0.6 0.6777
1.0 0.6 0.6998
1.1 0.6 0.7186
1.2 0.6 0.7322
1.3 0.6 0.7427
1.4 0.6 0.7498
1.5 0.6 0.7557
1.6 0.6 0.7589
1.7 0.6 0.7610
1.8 0.6 0.7603
1.9 0.6 0.7602

0.0 0.7 0.8002
0.1 0.7 0.8442
0.2 0.7 0.8458
0.3 0.7 0.8055
0.4 0.7 0.7494
0.5 0.7 0.7015
0.6 0.7 0.6768
0.7 0.7 0.6752
0.8 0.7 0.6856
0.9 0.7 0.7016
1.0 0.7 0.7181
1.1 0.7 0.7311
1.2 0.7 0.7414
1.3 0.7 0.7499
1.4 0.7 0.7562
1.5 0.7 0.7601
1.6 0.7 0.7630
1.7 0.7 0.7638
1.8 0.7 0.7629
1.9 0.7 0.7613

0.0 0.8 0.7999
0.1 0.8 0.8490
0.2 0.8 0.8636
0.3 0.8 0.8391
0.4 0.8 0.7929
0.5 0.8 0.7483
0.6 0.8 0.7208
0.7 0.8 0.7114
0.8 0.8 0.7153
0.9 0.8 0.7245
1.0 0.8 0.7355
1.1 0.8 0.7450
1.2 0.8 0.7527
1.3 0.8 0.7592
1.4 0.8 0.7630
1.5 0.8 0.7665
1.6 0.8 0.7681
1.7 0.8 0.7679
1.8 0.8 0.7663
1.9 0.8 0.7644

0.0 0.9 0.7999
0.1 0.9 0.8321
0.2 0.9 0.8444
0.3 0.9 0.8292
0.4 0.9 0.7980
0.5 0.9 0.7663
0.6 0.9 0.7429
0.7 0.9 0.7337
0.8 0.9 0.7334
0.9 0.9 0.7407
1.0 0.9 0.7474
1.1 0.9 0.7547
1.2 0.9 0.7606
1.3 0.9 0.7645
1.4 0.9 0.7685
1.5 0.9 0.7701
1.6 0.9 0.7714
1.7 0.9 0.7714
1.8 0.9 0.7713
1.9 0.9 0.7680

0.0 1.0 0.8004
0.1 1.0 0.7999
0.2 1.0 0.7966
0.3 1.0 0.7861
0.4 1.0 0.7698
0.5 1.0 0.7530
0.6 1.0 0.7410
0.7 1.0 0.7369
0.8 1.0 0.7399
0.9 1.0 0.7458
1.0 1.0 0.7525
1.1 1.0 0.7581
1.2 1.0 0.7635
1.3 1.0 0.7669
1.4 1.0 0.7700
1.5 1.0 0.7716
1.6 1.0 0.7716
1.7 1.0 0.7725
1.8 1.0 0.7710
1.9 1.0 0.7695

0.0 1.1 0.8003
0.1 1.1 0.7649
0.2 1.1 0.7402
0.3 1.1 0.7288
0.4 1.1 0.7238
0.5 1.1 0.7241
0.6 1.1 0.7259
0.7 1.1 0.7313
0.8 1.1 0.7376
0.9 1.1 0.7453
1.0 1.1 0.7514
1.1 1.1 0.7571
1.2 1.1 0.7618
1.3 1.1 0.7656
1.4 1.1 0.7672
1.5 1.1 0.7692
1.6 1.1 0.7701
1.7 1.1 0.7701
1.8 1.1 0.7692
1.9 1.1 0.7675

0.0 1.2 0.8003
0.1 1.2 0.7416
0.2 1.2 0.6986
0.3 1.2 0.6829
0.4 1.2 0.6874
0.5 1.2 0.6999
0.6 1.2 0.7128
0.7 1.2 0.7251
0.8 1.2 0.7347
0.9 1.2 0.7429
1.0 1.2 0.7493
1.1 1.2 0.7546
1.2 1.2 0.7582
1.3 1.2 0.7615
1.4 1.2 0.7632
1.5 1.2 0.7641
1.6 1.2 0.7649
1.7 1.2 0.7650
1.8 1.2 0.7638
1.9 1.2 0.7625

0.0 1.3 0.7998
0.1 1.3 0.7379
0.2 1.3 0.6898
0.3 1.3 0.6716
0.4 1.3 0.6799
0.5 1.3 0.6983
0.6 1.3 0.7166
0.7 1.3 0.7306
0.8 1.3 0.7395
0.9 1.3 0.7460
1.0 1.3 0.7512
1.1 1.3 0.7544
1.2 1.3 0.7572
1.3 1.3 0.7581
1.4 1.3 0.7598
1.5 1.3 0.7599
1.6 1.3 0.7599
1.7 1.3 0.7596
1.8 1.3 0.7580
1.9 1.3 0.7572

0.0 1.4 0.7999
0.1 1.4 0.7567
0.2 1.4 0.7179
0.3 1.4 0.7037
0.4 1.4 0.7117
0.5 1.4 0.7285
0.6 1.4 0.7433
0.7 1.4 0.7532
0.8 1.4 0.7581
0.9 1.4 0.7598
1.0 1.4 0.7597
1.1 1.4 0.7604
1.2 1.4 0.7598
1.3 1.4 0.7603
1.4 1.4 0.7593
1.5 1.4 0.7591
1.6 1.4 0.7587
1.7 1.4 0.7575
1.8 1.4 0.7552
1.9 1.4 0.7533

0.0 1.5 0.8001
0.1 1.5 0.7901
0.2 1.5 0.7739
0.3 1.5 0.7676
0.4 1.5 0.7739
0.5 1.5 0.7834
0.6 1.5 0.7906
0.7 1.5 0.7911
0.8 1.5 0.7882
0.9 1.5 0.7826
1.0 1.5 0.7776
1.1 1.5 0.7730
1.2 1.5 0.7698
1.3 1.5 0.7671
1.4 1.5 0.7655
1.5 1.5 0.7623
1.6 1.5 0.7614
1.7 1.5 0.7587
1.8 1.5 0.7572
1.9 1.5 0.7540

0.0 1.6 0.8001
0.1 1.6 0.8250
0.2 1.6 0.8357
0.3 1.6 0.8422
0.4 1.6 0.8467
0.5 1.6 0.8486
0.6 1.6 0.8439
0.7 1.6 0.8338
0.8 1.6 0.8213
0.9 1.6 0.8088
1.0 1.6 0.7983
1.1 1.6 0.7896
1.2 1.6 0.7832
1.3 1.6 0.7789
1.4 1.6 0.7744
1.5 1.6 0.7718
1.6 1.6 0.7692
1.7 1.6 0.7662
1.8 1.6 0.7636
1.9 1.6 0.7610

0.0 1.7 0.8003
0.1 1.7 0.8492
0.2 1.7 0.8804
0.3 1.7 0.8960
0.4 1.7 0.9015
0.5 1.7 0.8965
0.6 1.7 0.8836
0.7 1.7 0.8663
0.8 1.7 0.8469
0.9 1.7 0.8302
1.0 1.7 0.8165
1.1 1.7 0.8059
1.2 1.7 0.7973
1.3 1.7 0.7917
1.4 1.7 0.7866
1.5 1.7 0.7833
1.6 1.7 0.7796
1.7 1.7 0.7776
1.8 1.7 0.7743
1.9 1.7 0.7710

0.0 1.8 0.7997
0.1 1.8 0.8525
0.2 1.8 0.8905
0.3 1.8 0.9103
0.4 1.8 0.9159
0.5 1.8 0.9081
0.6 1.8 0.8934
0.7 1.8 0.8753
0.8 1.8 0.8549
0.9 1.8 0.8391
1.0 1.8 0.8249
1.1 1.8 0.8145
1.2 1.8 0.8073
1.3 1.8 0.8014
1.4 1.8 0.7968
1.5 1.8 0.7938
1.6 1.8 0.7905
1.7 1.8 0.7888
1.8 1.8 0.7864
1.9 1.8 0.7846

0.0 1.9 0.7998
0.1 1.9 0.8346
0.2 1.9 0.8600
0.3 1.9 0.8750
0.4 1.9 0.8793
0.5 1.9 0.8744
0.6 1.9 0.8642
0.7 1.9 0.8518
0.8 1.9 0.8392
0.9 1.9 0.8281
1.0 1.9 0.8191
1.1 1.9 0.8130
1.2 1.9 0.8086
1.3 1.9 0.8044
1.4 1.9 0.8016
1.5 1.9 0.7994
1.6 1.9 0.7986
1.7 1.9 0.7974
1.8 1.9 0.7958
1.9 1.9 0.7946



==> tables/BarabasiAlbert_k5_directTrue_forceP2True_fix_one_nodeFalse_color_encodingLessThanK_problem_encodingbinary_shots100000_mixerLX.dat <==
0.0 0.0 0.7997
0.1 0.0 0.8003
0.2 0.0 0.7998
0.3 0.0 0.8004
0.4 0.0 0.8000
0.5 0.0 0.7998
0.6 0.0 0.8002
0.7 0.0 0.8001
0.8 0.0 0.7997
0.9 0.0 0.7995
1.0 0.0 0.7994
1.1 0.0 0.8001
1.2 0.0 0.7998
1.3 0.0 0.8001
1.4 0.0 0.7997
1.5 0.0 0.8000
1.6 0.0 0.7999
1.7 0.0 0.8003
1.8 0.0 0.7999
1.9 0.0 0.7996

0.0 0.1 0.7899
0.1 0.1 0.7420
0.2 0.1 0.6937
0.3 0.1 0.6556
0.4 0.1 0.6364
0.5 0.1 0.6374
0.6 0.1 0.6543
0.7 0.1 0.6781
0.8 0.1 0.7043
0.9 0.1 0.7265
1.0 0.1 0.7444
1.1 0.1 0.7582
1.2 0.1 0.7686
1.3 0.1 0.7761
1.4 0.1 0.7826
1.5 0.1 0.7864
1.6 0.1 0.7891
1.7 0.1 0.7912
1.8 0.1 0.7928
1.9 0.1 0.7947

0.0 0.2 0.7348
0.1 0.2 0.7329
0.2 0.2 0.7267
0.3 0.2 0.7198
0.4 0.2 0.7143
0.5 0.2 0.7180
0.6 0.2 0.7262
0.7 0.2 0.7383
0.8 0.2 0.7525
0.9 0.2 0.7640
1.0 0.2 0.7731
1.1 0.2 0.7801
1.2 0.2 0.7859
1.3 0.2 0.7893
1.4 0.2 0.7914
1.5 0.2 0.7930
1.6 0.2 0.7941
1.7 0.2 0.7950
1.8 0.2 0.7953
1.9 0.2 0.7951

0.0 0.3 0.7351
0.1 0.3 0.7331
0.2 0.3 0.7385
0.3 0.3 0.7495
0.4 0.3 0.7649
0.5 0.3 0.7786
0.6 0.3 0.7903
0.7 0.3 0.7968
0.8 0.3 0.8010
0.9 0.3 0.8028
1.0 0.3 0.8036
1.1 0.3 0.8033
1.2 0.3 0.8031
1.3 0.3 0.8022
1.4 0.3 0.8014
1.5 0.3 0.8005
1.6 0.3 0.8009
1.7 0.3 0.8003
1.8 0.3 0.7998
1.9 0.3 0.7991

0.0 0.4 0.7902
0.1 0.4 0.8124
0.2 0.4 0.8289
0.3 0.4 0.8401
0.4 0.4 0.8467
0.5 0.4 0.8473
0.6 0.4 0.8439
0.7 0.4 0.8367
0.8 0.4 0.8302
0.9 0.4 0.8224
1.0 0.4 0.8163
1.1 0.4 0.8111
1.2 0.4 0.8073
1.3 0.4 0.8044
1.4 0.4 0.8021
1.5 0.4 0.8001
1.6 0.4 0.7986
1.7 0.4 0.7973
1.8 0.4 0.7966
1.9 0.4 0.7953

0.0 0.5 0.8004
0.1 0.5 0.7995
0.2 0.5 0.7994
0.3 0.5 0.8001
0.4 0.5 0.7997
0.5 0.5 0.7999
0.6 0.5 0.7999
0.7 0.5 0.8002
0.8 0.5 0.8001
0.9 0.5 0.8001
1.0 0.5 0.7996
1.1 0.5 0.8005
1.2 0.5 0.7997
1.3 0.5 0.7997
1.4 0.5 0.8001
1.5 0.5 0.7994
1.6 0.5 0.8000
1.7 0.5 0.8002
1.8 0.5 0.8002
1.9 0.5 0.8000

0.0 0.6 0.7900
0.1 0.6 0.7634
0.2 0.6 0.7371
0.3 0.6 0.7152
0.4 0.6 0.7044
0.5 0.6 0.7060
0.6 0.6 0.7159
0.7 0.6 0.7307
0.8 0.6 0.7463
0.9 0.6 0.7603
1.0 0.6 0.7707
1.1 0.6 0.7790
1.2 0.6 0.7843
1.3 0.6 0.7892
1.4 0.6 0.7924
1.5 0.6 0.7950
1.6 0.6 0.7966
1.7 0.6 0.7979
1.8 0.6 0.7989
1.9 0.6 0.8005

0.0 0.7 0.7341
0.1 0.7 0.7373
0.2 0.7 0.7382
0.3 0.7 0.7361
0.4 0.7 0.7361
0.5 0.7 0.7413
0.6 0.7 0.7492
0.7 0.7 0.7594
0.8 0.7 0.7699
0.9 0.7 0.7792
1.0 0.7 0.7862
1.1 0.7 0.7917
1.2 0.7 0.7942
1.3 0.7 0.7965
1.4 0.7 0.7984
1.5 0.7 0.7987
1.6 0.7 0.7995
1.7 0.7 0.8008
1.8 0.7 0.8010
1.9 0.7 0.8009

0.0 0.8 0.7340
0.1 0.8 0.7353
0.2 0.8 0.7393
0.3 0.8 0.7490
0.4 0.8 0.7620
0.5 0.8 0.7738
0.6 0.8 0.7848
0.7 0.8 0.7910
0.8 0.8 0.7945
0.9 0.8 0.7970
1.0 0.8 0.7975
1.1 0.8 0.7973
1.2 0.8 0.7971
1.3 0.8 0.7967
1.4 0.8 0.7962
1.5 0.8 0.7950
1.6 0.8 0.7944
1.7 0.8 0.7939
1.8 0.8 0.7935
1.9 0.8 0.7927

0.0 0.9 0.7900
0.1 0.9 0.8299
0.2 0.9 0.8570
0.3 0.9 0.8734
0.4 0.9 0.8801
0.5 0.9 0.8784
0.6 0.9 0.8693
0.7 0.9 0.8574
0.8 0.9 0.8430
0.9 0.9 0.8308
1.0 0.9 0.8201
1.1 0.9 0.8119
1.2 0.9 0.8059
1.3 0.9 0.8010
1.4 0.9 0.7970
1.5 0.9 0.7948
1.6 0.9 0.7927
1.7 0.9 0.7902
1.8 0.9 0.7888
1.9 0.9 0.7865

0.0 1.0 0.7997
0.1 1.0 0.7997
0.2 1.0 0.7994
0.3 1.0 0.7999
0.4 1.0 0.7997
0.5 1.0 0.7999
0.6 1.0 0.8003
0.7 1.0 0.7997
0.8 1.0 0.8000
0.9 1.0 0.7999
1.0 1.0 0.8001
1.1 1.0 0.7997
1.2 1.0 0.8000
1.3 1.0 0.7999
1.4 1.0 0.8007
1.5 1.0 0.8000
1.6 1.0 0.7999
1.7 1.0 0.8001
1.8 1.0 0.8002
1.9 1.0 0.7998

0.0 1.1 0.7907
0.1 1.1 0.7424
0.2 1.1 0.6939
0.3 1.1 0.6556
0.4 1.1 0.6358
0.5 1.1 0.6376
0.6 1.1 0.6540
0.7 1.1 0.6786
0.8 1.1 0.7035
0.9 1.1 0.7268
1.0 1.1 0.7447
1.1 1.1 0.7583
1.2 1.1 0.7689
1.3 1.1 0.7760
1.4 1.1 0.7818
1.5 1.1 0.7855
1.6 1.1 0.7889
1.7 1.1 0.7912
1.8 1.1 0.7929
1.9 1.1 0.7947

0.0 1.2 0.7346
0.1 1.2 0.7329
0.2 1.2 0.7270
0.3 1.2 0.7201
0.4 1.2 0.7159
0.5 1.2 0.7174
0.6 1.2 0.7259
0.7 1.2 0.7382
0.8 1.2 0.7524
0.9 1.2 0.7640
1.0 1.2 0.7731
1.1 1.2 0.7800
1.2 1.2 0.7854
1.3 1.2 0.7889
1.4 1.2 0.7913
1.5 1.2 0.7930
1.6 1.2 0.7945
1.7 1.2 0.7950
1.8 1.2 0.7958
1.9 1.2 0.7953

0.0 1.3 0.7345
0.1 1.3 0.7335
0.2 1.3 0.7383
0.3 1.3 0.7494
0.4 1.3 0.7644
0.5 1.3 0.7784
0.6 1.3 0.7902
0.7 1.3 0.7975
0.8 1.3 0.8006
0.9 1.3 0.8028
1.0 1.3 0.8036
1.1 1.3 0.8031
1.2 1.3 0.8028
1.3 1.3 0.8017
1.4 1.3 0.8014
1.5 1.3 0.8006
1.6 1.3 0.8002
1.7 1.3 0.8000
1.8 1.3 0.7996
1.9 1.3 0.7994

0.0 1.4 0.7904
0.1 1.4 0.8126
0.2 1.4 0.8292
0.3 1.4 0.8402
0.4 1.4 0.8462
0.5 1.4 0.8469
0.6 1.4 0.8438
0.7 1.4 0.8382
0.8 1.4 0.8298
0.9 1.4 0.8224
1.0 1.4 0.8156
1.1 1.4 0.8111
1.2 1.4 0.8071
1.3 1.4 0.8041
1.4 1.4 0.8021
1.5 1.4 0.8002
1.6 1.4 0.7989
1.7 1.4 0.7972
1.8 1.4 0.7964
1.9 1.4 0.7949

0.0 1.5 0.8005
0.1 1.5 0.8001
0.2 1.5 0.8001
0.3 1.5 0.8001
0.4 1.5 0.7996
0.5 1.5 0.8001
0.6 1.5 0.8002
0.7 1.5 0.8004
0.8 1.5 0.7995
0.9 1.5 0.8001
1.0 1.5 0.8002
1.1 1.5 0.8001
1.2 1.5 0.8003
1.3 1.5 0.7999
1.4 1.5 0.8000
1.5 1.5 0.7998
1.6 1.5 0.8004
1.7 1.5 0.8001
1.8 1.5 0.7996
1.9 1.5 0.7998

0.0 1.6 0.7907
0.1 1.6 0.7640
0.2 1.6 0.7362
0.3 1.6 0.7147
0.4 1.6 0.7050
0.5 1.6 0.7059
0.6 1.6 0.7154
0.7 1.6 0.7306
0.8 1.6 0.7463
0.9 1.6 0.7604
1.0 1.6 0.7707
1.1 1.6 0.7788
1.2 1.6 0.7844
1.3 1.6 0.7894
1.4 1.6 0.7923
1.5 1.6 0.7951
1.6 1.6 0.7972
1.7 1.6 0.7984
1.8 1.6 0.7992
1.9 1.6 0.8001

0.0 1.7 0.7349
0.1 1.7 0.7367
0.2 1.7 0.7379
0.3 1.7 0.7371
0.4 1.7 0.7368
0.5 1.7 0.7412
0.6 1.7 0.7487
0.7 1.7 0.7595
0.8 1.7 0.7698
0.9 1.7 0.7787
1.0 1.7 0.7859
1.1 1.7 0.7914
1.2 1.7 0.7951
1.3 1.7 0.7967
1.4 1.7 0.7981
1.5 1.7 0.7997
1.6 1.7 0.8004
1.7 1.7 0.8005
1.8 1.7 0.8009
1.9 1.7 0.8015

0.0 1.8 0.7353
0.1 1.8 0.7353
0.2 1.8 0.7399
0.3 1.8 0.7491
0.4 1.8 0.7617
0.5 1.8 0.7738
0.6 1.8 0.7845
0.7 1.8 0.7911
0.8 1.8 0.7952
0.9 1.8 0.7968
1.0 1.8 0.7978
1.1 1.8 0.7979
1.2 1.8 0.7972
1.3 1.8 0.7967
1.4 1.8 0.7957
1.5 1.8 0.7952
1.6 1.8 0.7946
1.7 1.8 0.7942
1.8 1.8 0.7933
1.9 1.8 0.7933

0.0 1.9 0.7907
0.1 1.9 0.8298
0.2 1.9 0.8568
0.3 1.9 0.8738
0.4 1.9 0.8804
0.5 1.9 0.8785
0.6 1.9 0.8692
0.7 1.9 0.8564
0.8 1.9 0.8435
0.9 1.9 0.8305
1.0 1.9 0.8205
1.1 1.9 0.8116
1.2 1.9 0.8061
1.3 1.9 0.8011
1.4 1.9 0.7975
1.5 1.9 0.7947
1.6 1.9 0.7924
1.7 1.9 0.7912
1.8 1.9 0.7887
1.9 1.9 0.7866



==> tables/BarabasiAlbert_k6_directTrue_forceP2False_fix_one_nodeFalse_color_encodingLessThanK_problem_encodingbinary_shots100000_mixerX.dat <==
0.0 0.0 0.7813
0.1 0.0 0.7813
0.2 0.0 0.7813
0.3 0.0 0.7810
0.4 0.0 0.7814
0.5 0.0 0.7817
0.6 0.0 0.7814
0.7 0.0 0.7813
0.8 0.0 0.7815
0.9 0.0 0.7809
1.0 0.0 0.7813
1.1 0.0 0.7808
1.2 0.0 0.7811
1.3 0.0 0.7812
1.4 0.0 0.7818
1.5 0.0 0.7812
1.6 0.0 0.7813
1.7 0.0 0.7808
1.8 0.0 0.7817
1.9 0.0 0.7809

0.0 0.1 0.7817
0.1 0.1 0.8416
0.2 0.1 0.8764
0.3 0.1 0.8884
0.4 0.1 0.8851
0.5 0.1 0.8708
0.6 0.1 0.8529
0.7 0.1 0.8353
0.8 0.1 0.8205
0.9 0.1 0.8087
1.0 0.1 0.7990
1.1 0.1 0.7924
1.2 0.1 0.7857
1.3 0.1 0.7808
1.4 0.1 0.7773
1.5 0.1 0.7750
1.6 0.1 0.7724
1.7 0.1 0.7716
1.8 0.1 0.7698
1.9 0.1 0.7684

0.0 0.2 0.7818
0.1 0.2 0.8068
0.2 0.2 0.8105
0.3 0.2 0.8065
0.4 0.2 0.8043
0.5 0.2 0.8014
0.6 0.2 0.7997
0.7 0.2 0.7969
0.8 0.2 0.7936
0.9 0.2 0.7918
1.0 0.2 0.7906
1.1 0.2 0.7902
1.2 0.2 0.7890
1.3 0.2 0.7874
1.4 0.2 0.7871
1.5 0.2 0.7864
1.6 0.2 0.7870
1.7 0.2 0.7861
1.8 0.2 0.7850
1.9 0.2 0.7845

0.0 0.3 0.7816
0.1 0.3 0.7876
0.2 0.3 0.7763
0.3 0.3 0.7631
0.4 0.3 0.7581
0.5 0.3 0.7596
0.6 0.3 0.7631
0.7 0.3 0.7674
0.8 0.3 0.7714
0.9 0.3 0.7745
1.0 0.3 0.7764
1.1 0.3 0.7778
1.2 0.3 0.7797
1.3 0.3 0.7814
1.4 0.3 0.7820
1.5 0.3 0.7832
1.6 0.3 0.7828
1.7 0.3 0.7833
1.8 0.3 0.7833
1.9 0.3 0.7824

0.0 0.4 0.7815
0.1 0.4 0.7646
0.2 0.4 0.7422
0.3 0.4 0.7258
0.4 0.4 0.7190
0.5 0.4 0.7222
0.6 0.4 0.7293
0.7 0.4 0.7376
0.8 0.4 0.7448
0.9 0.4 0.7509
1.0 0.4 0.7567
1.1 0.4 0.7619
1.2 0.4 0.7663
1.3 0.4 0.7702
1.4 0.4 0.7726
1.5 0.4 0.7750
1.6 0.4 0.7769
1.7 0.4 0.7781
1.8 0.4 0.7785
1.9 0.4 0.7790

0.0 0.5 0.7809
0.1 0.5 0.7814
0.2 0.5 0.7821
0.3 0.5 0.7807
0.4 0.5 0.7812
0.5 0.5 0.7810
0.6 0.5 0.7810
0.7 0.5 0.7811
0.8 0.5 0.7812
0.9 0.5 0.7817
1.0 0.5 0.7814
1.1 0.5 0.7816
1.2 0.5 0.7800
1.3 0.5 0.7813
1.4 0.5 0.7816
1.5 0.5 0.7816
1.6 0.5 0.7810
1.7 0.5 0.7816
1.8 0.5 0.7817
1.9 0.5 0.7814

0.0 0.6 0.7809
0.1 0.6 0.7882
0.2 0.6 0.7878
0.3 0.6 0.7887
0.4 0.6 0.7919
0.5 0.6 0.7938
0.6 0.6 0.7954
0.7 0.6 0.7957
0.8 0.6 0.7934
0.9 0.6 0.7894
1.0 0.6 0.7871
1.1 0.6 0.7836
1.2 0.6 0.7805
1.3 0.6 0.7778
1.4 0.6 0.7759
1.5 0.6 0.7737
1.6 0.6 0.7722
1.7 0.6 0.7721
1.8 0.6 0.7709
1.9 0.6 0.7706

0.0 0.7 0.7815
0.1 0.7 0.7553
0.2 0.7 0.7256
0.3 0.7 0.7085
0.4 0.7 0.7113
0.5 0.7 0.7258
0.6 0.7 0.7423
0.7 0.7 0.7569
0.8 0.7 0.7660
0.9 0.7 0.7726
1.0 0.7 0.7747
1.1 0.7 0.7784
1.2 0.7 0.7784
1.3 0.7 0.7782
1.4 0.7 0.7787
1.5 0.7 0.7783
1.6 0.7 0.7785
1.7 0.7 0.7780
1.8 0.7 0.7779
1.9 0.7 0.7775

0.0 0.8 0.7811
0.1 0.8 0.7299
0.2 0.8 0.6757
0.3 0.8 0.6433
0.4 0.8 0.6421
0.5 0.8 0.6647
0.6 0.8 0.6939
0.7 0.8 0.7213
0.8 0.8 0.7424
0.9 0.8 0.7559
1.0 0.8 0.7655
1.1 0.8 0.7726
1.2 0.8 0.7775
1.3 0.8 0.7807
1.4 0.8 0.7831
1.5 0.8 0.7844
1.6 0.8 0.7854
1.7 0.8 0.7866
1.8 0.8 0.7851
1.9 0.8 0.7856

0.0 0.9 0.7815
0.1 0.9 0.7016
0.2 0.9 0.6269
0.3 0.9 0.5835
0.4 0.9 0.5783
0.5 0.9 0.6016
0.6 0.9 0.6375
0.7 0.9 0.6702
0.8 0.9 0.6969
0.9 0.9 0.7176
1.0 0.9 0.7332
1.1 0.9 0.7450
1.2 0.9 0.7550
1.3 0.9 0.7623
1.4 0.9 0.7674
1.5 0.9 0.7716
1.6 0.9 0.7739
1.7 0.9 0.7764
1.8 0.9 0.7768
1.9 0.9 0.7785

0.0 1.0 0.7811
0.1 1.0 0.7816
0.2 1.0 0.7814
0.3 1.0 0.7814
0.4 1.0 0.7815
0.5 1.0 0.7813
0.6 1.0 0.7809
0.7 1.0 0.7812
0.8 1.0 0.7811
0.9 1.0 0.7815
1.0 1.0 0.7808
1.1 1.0 0.7810
1.2 1.0 0.7819
1.3 1.0 0.7816
1.4 1.0 0.7812
1.5 1.0 0.7813
1.6 1.0 0.7808
1.7 1.0 0.7810
1.8 1.0 0.7810
1.9 1.0 0.7816

0.0 1.1 0.7815
0.1 1.1 0.8418
0.2 1.1 0.8762
0.3 1.1 0.8886
0.4 1.1 0.8851
0.5 1.1 0.8716
0.6 1.1 0.8536
0.7 1.1 0.8350
0.8 1.1 0.8205
0.9 1.1 0.8079
1.0 1.1 0.7996
1.1 1.1 0.7918
1.2 1.1 0.7862
1.3 1.1 0.7815
1.4 1.1 0.7771
1.5 1.1 0.7743
1.6 1.1 0.7718
1.7 1.1 0.7709
1.8 1.1 0.7699
1.9 1.1 0.7687

0.0 1.2 0.7812
0.1 1.2 0.8076
0.2 1.2 0.8101
0.3 1.2 0.8063
0.4 1.2 0.8040
0.5 1.2 0.8017
0.6 1.2 0.7994
0.7 1.2 0.7959
0.8 1.2 0.7936
0.9 1.2 0.7919
1.0 1.2 0.7906
1.1 1.2 0.7900
1.2 1.2 0.7885
1.3 1.2 0.7876
1.4 1.2 0.7871
1.5 1.2 0.7863
1.6 1.2 0.7864
1.7 1.2 0.7856
1.8 1.2 0.7853
1.9 1.2 0.7843

0.0 1.3 0.7810
0.1 1.3 0.7871
0.2 1.3 0.7758
0.3 1.3 0.7635
0.4 1.3 0.7585
0.5 1.3 0.7588
0.6 1.3 0.7634
0.7 1.3 0.7684
0.8 1.3 0.7719
0.9 1.3 0.7740
1.0 1.3 0.7765
1.1 1.3 0.7787
1.2 1.3 0.7799
1.3 1.3 0.7812
1.4 1.3 0.7817
1.5 1.3 0.7835
1.6 1.3 0.7836
1.7 1.3 0.7832
1.8 1.3 0.7834
1.9 1.3 0.7817

0.0 1.4 0.7819
0.1 1.4 0.7649
0.2 1.4 0.7437
0.3 1.4 0.7253
0.4 1.4 0.7195
0.5 1.4 0.7228
0.6 1.4 0.7278
0.7 1.4 0.7373
0.8 1.4 0.7448
0.9 1.4 0.7511
1.0 1.4 0.7569
1.1 1.4 0.7618
1.2 1.4 0.7665
1.3 1.4 0.7702
1.4 1.4 0.7731
1.5 1.4 0.7755
1.6 1.4 0.7763
1.7 1.4 0.7781
1.8 1.4 0.7786
1.9 1.4 0.7791

0.0 1.5 0.7813
0.1 1.5 0.7812
0.2 1.5 0.7817
0.3 1.5 0.7812
0.4 1.5 0.7814
0.5 1.5 0.7804
0.6 1.5 0.7815
0.7 1.5 0.7818
0.8 1.5 0.7815
0.9 1.5 0.7813
1.0 1.5 0.7809
1.1 1.5 0.7818
1.2 1.5 0.7805
1.3 1.5 0.7815
1.4 1.5 0.7817
1.5 1.5 0.7812
1.6 1.5 0.7810
1.7 1.5 0.7810
1.8 1.5 0.7809
1.9 1.5 0.7813

0.0 1.6 0.7816
0.1 1.6 0.7878
0.2 1.6 0.7885
0.3 1.6 0.7885
0.4 1.6 0.7918
0.5 1.6 0.7941
0.6 1.6 0.7966
0.7 1.6 0.7950
0.8 1.6 0.7932
0.9 1.6 0.7896
1.0 1.6 0.7863
1.1 1.6 0.7836
1.2 1.6 0.7813
1.3 1.6 0.7781
1.4 1.6 0.7765
1.5 1.6 0.7741
1.6 1.6 0.7727
1.7 1.6 0.7720
1.8 1.6 0.7709
1.9 1.6 0.7705

0.0 1.7 0.7810
0.1 1.7 0.7554
0.2 1.7 0.7252
0.3 1.7 0.7092
0.4 1.7 0.7123
0.5 1.7 0.7262
0.6 1.7 0.7427
0.7 1.7 0.7564
0.8 1.7 0.7664
0.9 1.7 0.7712
1.0 1.7 0.7760
1.1 1.7 0.7780
1.2 1.7 0.7778
1.3 1.7 0.7783
1.4 1.7 0.7785
1.5 1.7 0.7783
1.6 1.7 0.7787
1.7 1.7 0.7782
1.8 1.7 0.7778
1.9 1.7 0.7786

0.0 1.8 0.7811
0.1 1.8 0.7301
0.2 1.8 0.6751
0.3 1.8 0.6428
0.4 1.8 0.6416
0.5 1.8 0.6640
0.6 1.8 0.6935
0.7 1.8 0.7213
0.8 1.8 0.7424
0.9 1.8 0.7555
1.0 1.8 0.7661
1.1 1.8 0.7726
1.2 1.8 0.7770
1.3 1.8 0.7802
1.4 1.8 0.7829
1.5 1.8 0.7847
1.6 1.8 0.7848
1.7 1.8 0.7856
1.8 1.8 0.7852
1.9 1.8 0.7855

0.0 1.9 0.7821
0.1 1.9 0.7007
0.2 1.9 0.6260
0.3 1.9 0.5835
0.4 1.9 0.5780
0.5 1.9 0.6026
0.6 1.9 0.6374
0.7 1.9 0.6705
0.8 1.9 0.6976
0.9 1.9 0.7183
1.0 1.9 0.7338
1.1 1.9 0.7454
1.2 1.9 0.7538
1.3 1.9 0.7616
1.4 1.9 0.7681
1.5 1.9 0.7719
1.6 1.9 0.7745
1.7 1.9 0.7760
1.8 1.9 0.7774
1.9 1.9 0.7786



==> tables/BarabasiAlbert_k6_directTrue_forceP2False_fix_one_nodeFalse_color_encodingmax_balanced_problem_encodingbinary_shots100000_mixerX.dat <==
0.0 0.0 0.8125
0.1 0.0 0.8133
0.2 0.0 0.8126
0.3 0.0 0.8126
0.4 0.0 0.8120
0.5 0.0 0.8123
0.6 0.0 0.8128
0.7 0.0 0.8124
0.8 0.0 0.8125
0.9 0.0 0.8130
1.0 0.0 0.8121
1.1 0.0 0.8122
1.2 0.0 0.8128
1.3 0.0 0.8130
1.4 0.0 0.8127
1.5 0.0 0.8130
1.6 0.0 0.8126
1.7 0.0 0.8116
1.8 0.0 0.8128
1.9 0.0 0.8128

0.0 0.1 0.8129
0.1 0.1 0.8589
0.2 0.1 0.8868
0.3 0.1 0.9007
0.4 0.1 0.9028
0.5 0.1 0.8964
0.6 0.1 0.8832
0.7 0.1 0.8680
0.8 0.1 0.8524
0.9 0.1 0.8377
1.0 0.1 0.8261
1.1 0.1 0.8170
1.2 0.1 0.8104
1.3 0.1 0.8049
1.4 0.1 0.8007
1.5 0.1 0.7977
1.6 0.1 0.7946
1.7 0.1 0.7918
1.8 0.1 0.7893
1.9 0.1 0.7865

0.0 0.2 0.8123
0.1 0.2 0.8097
0.2 0.2 0.7967
0.3 0.2 0.7855
0.4 0.2 0.7824
0.5 0.2 0.7848
0.6 0.2 0.7894
0.7 0.2 0.7923
0.8 0.2 0.7946
0.9 0.2 0.7958
1.0 0.2 0.7972
1.1 0.2 0.7971
1.2 0.2 0.7972
1.3 0.2 0.7967
1.4 0.2 0.7964
1.5 0.2 0.7967
1.6 0.2 0.7955
1.7 0.2 0.7949
1.8 0.2 0.7932
1.9 0.2 0.7920

0.0 0.3 0.8125
0.1 0.3 0.7957
0.2 0.3 0.7637
0.3 0.3 0.7303
0.4 0.3 0.7119
0.5 0.3 0.7071
0.6 0.3 0.7183
0.7 0.3 0.7347
0.8 0.3 0.7507
0.9 0.3 0.7650
1.0 0.3 0.7752
1.1 0.3 0.7831
1.2 0.3 0.7889
1.3 0.3 0.7926
1.4 0.3 0.7951
1.5 0.3 0.7969
1.6 0.3 0.7978
1.7 0.3 0.7973
1.8 0.3 0.7968
1.9 0.3 0.7963

0.0 0.4 0.8125
0.1 0.4 0.7506
0.2 0.4 0.6865
0.3 0.4 0.6387
0.4 0.4 0.6147
0.5 0.4 0.6186
0.6 0.4 0.6400
0.7 0.4 0.6703
0.8 0.4 0.6992
0.9 0.4 0.7241
1.0 0.4 0.7438
1.1 0.4 0.7597
1.2 0.4 0.7712
1.3 0.4 0.7800
1.4 0.4 0.7858
1.5 0.4 0.7916
1.6 0.4 0.7946
1.7 0.4 0.7970
1.8 0.4 0.7988
1.9 0.4 0.8010

0.0 0.5 0.8125
0.1 0.5 0.8126
0.2 0.5 0.8126
0.3 0.5 0.8125
0.4 0.5 0.8131
0.5 0.5 0.8123
0.6 0.5 0.8125
0.7 0.5 0.8133
0.8 0.5 0.8119
0.9 0.5 0.8121
1.0 0.5 0.8125
1.1 0.5 0.8121
1.2 0.5 0.8125
1.3 0.5 0.8126
1.4 0.5 0.8126
1.5 0.5 0.8120
1.6 0.5 0.8123
1.7 0.5 0.8129
1.8 0.5 0.8123
1.9 0.5 0.8126

0.0 0.6 0.8124
0.1 0.6 0.8589
0.2 0.6 0.8862
0.3 0.6 0.8997
0.4 0.6 0.9029
0.5 0.6 0.8958
0.6 0.6 0.8835
0.7 0.6 0.8673
0.8 0.6 0.8526
0.9 0.6 0.8376
1.0 0.6 0.8265
1.1 0.6 0.8175
1.2 0.6 0.8107
1.3 0.6 0.8047
1.4 0.6 0.8011
1.5 0.6 0.7972
1.6 0.6 0.7939
1.7 0.6 0.7917
1.8 0.6 0.7897
1.9 0.6 0.7869

0.0 0.7 0.8119
0.1 0.7 0.8098
0.2 0.7 0.7960
0.3 0.7 0.7854
0.4 0.7 0.7816
0.5 0.7 0.7843
0.6 0.7 0.7886
0.7 0.7 0.7921
0.8 0.7 0.7945
0.9 0.7 0.7959
1.0 0.7 0.7964
1.1 0.7 0.7968
1.2 0.7 0.7967
1.3 0.7 0.7973
1.4 0.7 0.7966
1.5 0.7 0.7963
1.6 0.7 0.7951
1.7 0.7 0.7945
1.8 0.7 0.7931
1.9 0.7 0.7921

0.0 0.8 0.8126
0.1 0.8 0.7957
0.2 0.8 0.7640
0.3 0.8 0.7312
0.4 0.8 0.7109
0.5 0.8 0.7084
0.6 0.8 0.7178
0.7 0.8 0.7342
0.8 0.8 0.7499
0.9 0.8 0.7642
1.0 0.8 0.7751
1.1 0.8 0.7830
1.2 0.8 0.7883
1.3 0.8 0.7924
1.4 0.8 0.7954
1.5 0.8 0.7969
1.6 0.8 0.7975
1.7 0.8 0.7975
1.8 0.8 0.7972
1.9 0.8 0.7965

0.0 0.9 0.8121
0.1 0.9 0.7510
0.2 0.9 0.6871
0.3 0.9 0.6365
0.4 0.9 0.6157
0.5 0.9 0.6193
0.6 0.9 0.6408
0.7 0.9 0.6701
0.8 0.9 0.6991
0.9 0.9 0.7246
1.0 0.9 0.7444
1.1 0.9 0.7589
1.2 0.9 0.7707
1.3 0.9 0.7797
1.4 0.9 0.7864
1.5 0.9 0.7912
1.6 0.9 0.7942
1.7 0.9 0.7972
1.8 0.9 0.7990
1.9 0.9 0.8003

0.0 1.0 0.8132
0.1 1.0 0.8126
0.2 1.0 0.8128
0.3 1.0 0.8123
0.4 1.0 0.8131
0.5 1.0 0.8124
0.6 1.0 0.8125
0.7 1.0 0.8124
0.8 1.0 0.8126
0.9 1.0 0.8126
1.0 1.0 0.8125
1.1 1.0 0.8121
1.2 1.0 0.8124
1.3 1.0 0.8122
1.4 1.0 0.8124
1.5 1.0 0.8124
1.6 1.0 0.8129
1.7 1.0 0.8123
1.8 1.0 0.8127
1.9 1.0 0.8124

0.0 1.1 0.8125
0.1 1.1 0.8586
0.2 1.1 0.8867
0.3 1.1 0.9007
0.4 1.1 0.9027
0.5 1.1 0.8963
0.6 1.1 0.8833
0.7 1.1 0.8685
0.8 1.1 0.8519
0.9 1.1 0.8373
1.0 1.1 0.8263
1.1 1.1 0.8172
1.2 1.1 0.8107
1.3 1.1 0.8046
1.4 1.1 0.8012
1.5 1.1 0.7978
1.6 1.1 0.7947
1.7 1.1 0.7918
1.8 1.1 0.7892
1.9 1.1 0.7856

0.0 1.2 0.8131
0.1 1.2 0.8093
0.2 1.2 0.7967
0.3 1.2 0.7856
0.4 1.2 0.7822
0.5 1.2 0.7850
0.6 1.2 0.7881
0.7 1.2 0.7917
0.8 1.2 0.7943
0.9 1.2 0.7963
1.0 1.2 0.7961
1.1 1.2 0.7972
1.2 1.2 0.7975
1.3 1.2 0.7970
1.4 1.2 0.7973
1.5 1.2 0.7957
1.6 1.2 0.7958
1.7 1.2 0.7951
1.8 1.2 0.7935
1.9 1.2 0.7921

0.0 1.3 0.8124
0.1 1.3 0.7960
0.2 1.3 0.7632
0.3 1.3 0.7312
0.4 1.3 0.7115
0.5 1.3 0.7077
0.6 1.3 0.7188
0.7 1.3 0.7347
0.8 1.3 0.7504
0.9 1.3 0.7641
1.0 1.3 0.7751
1.1 1.3 0.7833
1.2 1.3 0.7889
1.3 1.3 0.7929
1.4 1.3 0.7953
1.5 1.3 0.7966
1.6 1.3 0.7973
1.7 1.3 0.7972
1.8 1.3 0.7972
1.9 1.3 0.7960

0.0 1.4 0.8126
0.1 1.4 0.7510
0.2 1.4 0.6873
0.3 1.4 0.6369
0.4 1.4 0.6148
0.5 1.4 0.6190
0.6 1.4 0.6402
0.7 1.4 0.6702
0.8 1.4 0.6992
0.9 1.4 0.7244
1.0 1.4 0.7442
1.1 1.4 0.7599
1.2 1.4 0.7708
1.3 1.4 0.7797
1.4 1.4 0.7864
1.5 1.4 0.7908
1.6 1.4 0.7946
1.7 1.4 0.7970
1.8 1.4 0.7988
1.9 1.4 0.8012

0.0 1.5 0.8127
0.1 1.5 0.8121
0.2 1.5 0.8125
0.3 1.5 0.8120
0.4 1.5 0.8127
0.5 1.5 0.8127
0.6 1.5 0.8127
0.7 1.5 0.8123
0.8 1.5 0.8126
0.9 1.5 0.8122
1.0 1.5 0.8120
1.1 1.5 0.8125
1.2 1.5 0.8125
1.3 1.5 0.8131
1.4 1.5 0.8127
1.5 1.5 0.8130
1.6 1.5 0.8131
1.7 1.5 0.8124
1.8 1.5 0.8125
1.9 1.5 0.8124

0.0 1.6 0.8127
0.1 1.6 0.8593
0.2 1.6 0.8870
0.3 1.6 0.9006
0.4 1.6 0.9024
0.5 1.6 0.8963
0.6 1.6 0.8843
0.7 1.6 0.8678
0.8 1.6 0.8519
0.9 1.6 0.8383
1.0 1.6 0.8259
1.1 1.6 0.8174
1.2 1.6 0.8106
1.3 1.6 0.8050
1.4 1.6 0.8009
1.5 1.6 0.7972
1.6 1.6 0.7937
1.7 1.6 0.7916
1.8 1.6 0.7891
1.9 1.6 0.7860

0.0 1.7 0.8126
0.1 1.7 0.8091
0.2 1.7 0.7964
0.3 1.7 0.7860
0.4 1.7 0.7823
0.5 1.7 0.7842
0.6 1.7 0.7887
0.7 1.7 0.7915
0.8 1.7 0.7946
0.9 1.7 0.7957
1.0 1.7 0.7965
1.1 1.7 0.7968
1.2 1.7 0.7970
1.3 1.7 0.7970
1.4 1.7 0.7964
1.5 1.7 0.7970
1.6 1.7 0.7956
1.7 1.7 0.7939
1.8 1.7 0.7931
1.9 1.7 0.7920

0.0 1.8 0.8129
0.1 1.8 0.7960
0.2 1.8 0.7635
0.3 1.8 0.7306
0.4 1.8 0.7105
0.5 1.8 0.7087
0.6 1.8 0.7181
0.7 1.8 0.7340
0.8 1.8 0.7507
0.9 1.8 0.7637
1.0 1.8 0.7751
1.1 1.8 0.7835
1.2 1.8 0.7885
1.3 1.8 0.7924
1.4 1.8 0.7955
1.5 1.8 0.7968
1.6 1.8 0.7979
1.7 1.8 0.7975
1.8 1.8 0.7971
1.9 1.8 0.7966

0.0 1.9 0.8121
0.1 1.9 0.7506
0.2 1.9 0.6866
0.3 1.9 0.6379
0.4 1.9 0.6148
0.5 1.9 0.6177
0.6 1.9 0.6396
0.7 1.9 0.6693
0.8 1.9 0.6987
0.9 1.9 0.7247
1.0 1.9 0.7441
1.1 1.9 0.7593
1.2 1.9 0.7712
1.3 1.9 0.7802
1.4 1.9 0.7866
1.5 1.9 0.7905
1.6 1.9 0.7948
1.7 1.9 0.7968
1.8 1.9 0.7990
1.9 1.9 0.8015



==> tables/BarabasiAlbert_k6_directTrue_forceP2True_fix_one_nodeFalse_color_encodingLessThanK_problem_encodingbinary_shots100000_mixerGrover.dat <==
0.0 0.0 0.8332
0.1 0.0 0.8333
0.2 0.0 0.8333
0.3 0.0 0.8333
0.4 0.0 0.8332
0.5 0.0 0.8328
0.6 0.0 0.8331
0.7 0.0 0.8334
0.8 0.0 0.8329
0.9 0.0 0.8328
1.0 0.0 0.8333
1.1 0.0 0.8331
1.2 0.0 0.8339
1.3 0.0 0.8331
1.4 0.0 0.8336
1.5 0.0 0.8332
1.6 0.0 0.8338
1.7 0.0 0.8333
1.8 0.0 0.8341
1.9 0.0 0.8331

0.0 0.1 0.8335
0.1 0.1 0.8183
0.2 0.1 0.8105
0.3 0.1 0.8120
0.4 0.1 0.8178
0.5 0.1 0.8241
0.6 0.1 0.8289
0.7 0.1 0.8314
0.8 0.1 0.8322
0.9 0.1 0.8330
1.0 0.1 0.8335
1.1 0.1 0.8336
1.2 0.1 0.8331
1.3 0.1 0.8335
1.4 0.1 0.8338
1.5 0.1 0.8332
1.6 0.1 0.8337
1.7 0.1 0.8336
1.8 0.1 0.8330
1.9 0.1 0.8334

0.0 0.2 0.8334
0.1 0.2 0.8031
0.2 0.2 0.7883
0.3 0.2 0.7912
0.4 0.2 0.8020
0.5 0.2 0.8144
0.6 0.2 0.8233
0.7 0.2 0.8284
0.8 0.2 0.8310
0.9 0.2 0.8321
1.0 0.2 0.8330
1.1 0.2 0.8333
1.2 0.2 0.8333
1.3 0.2 0.8332
1.4 0.2 0.8333
1.5 0.2 0.8332
1.6 0.2 0.8330
1.7 0.2 0.8336
1.8 0.2 0.8337
1.9 0.2 0.8332

0.0 0.3 0.8333
0.1 0.3 0.7920
0.2 0.3 0.7694
0.3 0.3 0.7721
0.4 0.3 0.7880
0.5 0.3 0.8052
0.6 0.3 0.8184
0.7 0.3 0.8260
0.8 0.3 0.8296
0.9 0.3 0.8326
1.0 0.3 0.8330
1.1 0.3 0.8331
1.2 0.3 0.8334
1.3 0.3 0.8329
1.4 0.3 0.8330
1.5 0.3 0.8331
1.6 0.3 0.8330
1.7 0.3 0.8329
1.8 0.3 0.8334
1.9 0.3 0.8336

0.0 0.4 0.8332
0.1 0.4 0.7834
0.2 0.4 0.7550
0.3 0.4 0.7566
0.4 0.4 0.7759
0.5 0.4 0.7976
0.6 0.4 0.8142
0.7 0.4 0.8242
0.8 0.4 0.8292
0.9 0.4 0.8318
1.0 0.4 0.8326
1.1 0.4 0.8334
1.2 0.4 0.8335
1.3 0.4 0.8333
1.4 0.4 0.8333
1.5 0.4 0.8332
1.6 0.4 0.8333
1.7 0.4 0.8333
1.8 0.4 0.8330
1.9 0.4 0.8330

0.0 0.5 0.8334
0.1 0.5 0.7797
0.2 0.5 0.7475
0.3 0.5 0.7472
0.4 0.5 0.7676
0.5 0.5 0.7922
0.6 0.5 0.8108
0.7 0.5 0.8222
0.8 0.5 0.8284
0.9 0.5 0.8316
1.0 0.5 0.8321
1.1 0.5 0.8328
1.2 0.5 0.8334
1.3 0.5 0.8334
1.4 0.5 0.8338
1.5 0.5 0.8333
1.6 0.5 0.8336
1.7 0.5 0.8336
1.8 0.5 0.8333
1.9 0.5 0.8335

0.0 0.6 0.8332
0.1 0.6 0.7804
0.2 0.6 0.7457
0.3 0.6 0.7436
0.4 0.6 0.7638
0.5 0.6 0.7891
0.6 0.6 0.8090
0.7 0.6 0.8212
0.8 0.6 0.8274
0.9 0.6 0.8316
1.0 0.6 0.8324
1.1 0.6 0.8324
1.2 0.6 0.8336
1.3 0.6 0.8334
1.4 0.6 0.8331
1.5 0.6 0.8333
1.6 0.6 0.8337
1.7 0.6 0.8335
1.8 0.6 0.8335
1.9 0.6 0.8338

0.0 0.7 0.8331
0.1 0.7 0.7854
0.2 0.7 0.7510
0.3 0.7 0.7470
0.4 0.7 0.7656
0.5 0.7 0.7893
0.6 0.7 0.8092
0.7 0.7 0.8211
0.8 0.7 0.8279
0.9 0.7 0.8312
1.0 0.7 0.8326
1.1 0.7 0.8329
1.2 0.7 0.8330
1.3 0.7 0.8335
1.4 0.7 0.8329
1.5 0.7 0.8335
1.6 0.7 0.8333
1.7 0.7 0.8337
1.8 0.7 0.8335
1.9 0.7 0.8339

0.0 0.8 0.8334
0.1 0.8 0.7944
0.2 0.8 0.7634
0.3 0.8 0.7560
0.4 0.8 0.7707
0.5 0.8 0.7915
0.6 0.8 0.8099
0.7 0.8 0.8213
0.8 0.8 0.8280
0.9 0.8 0.8315
1.0 0.8 0.8322
1.1 0.8 0.8332
1.2 0.8 0.8334
1.3 0.8 0.8332
1.4 0.8 0.8329
1.5 0.8 0.8328
1.6 0.8 0.8332
1.7 0.8 0.8333
1.8 0.8 0.8338
1.9 0.8 0.8336

0.0 0.9 0.8331
0.1 0.9 0.8073
0.2 0.9 0.7807
0.3 0.9 0.7722
0.4 0.9 0.7819
0.5 0.9 0.7977
0.6 0.9 0.8124
0.7 0.9 0.8224
0.8 0.9 0.8284
0.9 0.9 0.8312
1.0 0.9 0.8319
1.1 0.9 0.8333
1.2 0.9 0.8334
1.3 0.9 0.8336
1.4 0.9 0.8333
1.5 0.9 0.8331
1.6 0.9 0.8334
1.7 0.9 0.8332
1.8 0.9 0.8337
1.9 0.9 0.8331

0.0 1.0 0.8332
0.1 1.0 0.8219
0.2 1.0 0.8016
0.3 1.0 0.7909
0.4 1.0 0.7946
0.5 1.0 0.8056
0.6 1.0 0.8166
0.7 1.0 0.8246
0.8 1.0 0.8291
0.9 1.0 0.8311
1.0 1.0 0.8332
1.1 1.0 0.8326
1.2 1.0 0.8330
1.3 1.0 0.8333
1.4 1.0 0.8325
1.5 1.0 0.8332
1.6 1.0 0.8332
1.7 1.0 0.8332
1.8 1.0 0.8331
1.9 1.0 0.8334

0.0 1.1 0.8334
0.1 1.1 0.8377
0.2 1.1 0.8255
0.3 1.1 0.8126
0.4 1.1 0.8098
0.5 1.1 0.8144
0.6 1.1 0.8216
0.7 1.1 0.8268
0.8 1.1 0.8300
0.9 1.1 0.8322
1.0 1.1 0.8327
1.1 1.1 0.8333
1.2 1.1 0.8330
1.3 1.1 0.8330
1.4 1.1 0.8333
1.5 1.1 0.8337
1.6 1.1 0.8332
1.7 1.1 0.8333
1.8 1.1 0.8329
1.9 1.1 0.8331

0.0 1.2 0.8333
0.1 1.2 0.8517
0.2 1.2 0.8463
0.3 1.2 0.8334
0.4 1.2 0.8257
0.5 1.2 0.8238
0.6 1.2 0.8265
0.7 1.2 0.8291
0.8 1.2 0.8312
0.9 1.2 0.8322
1.0 1.2 0.8327
1.1 1.2 0.8333
1.2 1.2 0.8330
1.3 1.2 0.8332
1.4 1.2 0.8333
1.5 1.2 0.8335
1.6 1.2 0.8341
1.7 1.2 0.8330
1.8 1.2 0.8332
1.9 1.2 0.8333

0.0 1.3 0.8334
0.1 1.3 0.8642
0.2 1.3 0.8662
0.3 1.3 0.8526
0.4 1.3 0.8402
0.5 1.3 0.8329
0.6 1.3 0.8313
0.7 1.3 0.8316
0.8 1.3 0.8324
0.9 1.3 0.8329
1.0 1.3 0.8328
1.1 1.3 0.8341
1.2 1.3 0.8332
1.3 1.3 0.8339
1.4 1.3 0.8329
1.5 1.3 0.8334
1.6 1.3 0.8338
1.7 1.3 0.8336
1.8 1.3 0.8333
1.9 1.3 0.8332

0.0 1.4 0.8330
0.1 1.4 0.8721
0.2 1.4 0.8796
0.3 1.4 0.8678
0.4 1.4 0.8516
0.5 1.4 0.8402
0.6 1.4 0.8356
0.7 1.4 0.8336
0.8 1.4 0.8333
0.9 1.4 0.8330
1.0 1.4 0.8330
1.1 1.4 0.8334
1.2 1.4 0.8332
1.3 1.4 0.8330
1.4 1.4 0.8331
1.5 1.4 0.8337
1.6 1.4 0.8331
1.7 1.4 0.8335
1.8 1.4 0.8328
1.9 1.4 0.8333

0.0 1.5 0.8332
0.1 1.5 0.8766
0.2 1.5 0.8887
0.3 1.5 0.8772
0.4 1.5 0.8603
0.5 1.5 0.8468
0.6 1.5 0.8388
0.7 1.5 0.8357
0.8 1.5 0.8346
0.9 1.5 0.8335
1.0 1.5 0.8338
1.1 1.5 0.8338
1.2 1.5 0.8332
1.3 1.5 0.8336
1.4 1.5 0.8336
1.5 1.5 0.8337
1.6 1.5 0.8332
1.7 1.5 0.8331
1.8 1.5 0.8330
1.9 1.5 0.8334

0.0 1.6 0.8336
0.1 1.6 0.8757
0.2 1.6 0.8899
0.3 1.6 0.8809
0.4 1.6 0.8639
0.5 1.6 0.8495
0.6 1.6 0.8409
0.7 1.6 0.8356
0.8 1.6 0.8348
0.9 1.6 0.8338
1.0 1.6 0.8334
1.1 1.6 0.8340
1.2 1.6 0.8331
1.3 1.6 0.8333
1.4 1.6 0.8332
1.5 1.6 0.8329
1.6 1.6 0.8330
1.7 1.6 0.8328
1.8 1.6 0.8338
1.9 1.6 0.8337

0.0 1.7 0.8339
0.1 1.7 0.8705
0.2 1.7 0.8839
0.3 1.7 0.8770
0.4 1.7 0.8627
0.5 1.7 0.8502
0.6 1.7 0.8413
0.7 1.7 0.8363
0.8 1.7 0.8338
0.9 1.7 0.8340
1.0 1.7 0.8333
1.1 1.7 0.8335
1.2 1.7 0.8336
1.3 1.7 0.8335
1.4 1.7 0.8330
1.5 1.7 0.8334
1.6 1.7 0.8337
1.7 1.7 0.8333
1.8 1.7 0.8332
1.9 1.7 0.8336

0.0 1.8 0.8331
0.1 1.8 0.8604
0.2 1.8 0.8720
0.3 1.8 0.8680
0.4 1.8 0.8564
0.5 1.8 0.8469
0.6 1.8 0.8400
0.7 1.8 0.8367
0.8 1.8 0.8345
0.9 1.8 0.8340
1.0 1.8 0.8332
1.1 1.8 0.8335
1.2 1.8 0.8331
1.3 1.8 0.8337
1.4 1.8 0.8340
1.5 1.8 0.8327
1.6 1.8 0.8327
1.7 1.8 0.8330
1.8 1.8 0.8337
1.9 1.8 0.8330

0.0 1.9 0.8331
0.1 1.9 0.8481
0.2 1.9 0.8544
0.3 1.9 0.8521
0.4 1.9 0.8469
0.5 1.9 0.8417
0.6 1.9 0.8374
0.7 1.9 0.8352
0.8 1.9 0.8336
0.9 1.9 0.8341
1.0 1.9 0.8337
1.1 1.9 0.8335
1.2 1.9 0.8334
1.3 1.9 0.8331
1.4 1.9 0.8329
1.5 1.9 0.8331
1.6 1.9 0.8335
1.7 1.9 0.8331
1.8 1.9 0.8339
1.9 1.9 0.8334



==> tables/BarabasiAlbert_k6_directTrue_forceP2True_fix_one_nodeFalse_color_encodingLessThanK_problem_encodingbinary_shots100000_mixerGrovertensorized.dat <==
0.0 0.0 0.8329
0.1 0.0 0.8337
0.2 0.0 0.8330
0.3 0.0 0.8334
0.4 0.0 0.8335
0.5 0.0 0.8338
0.6 0.0 0.8335
0.7 0.0 0.8336
0.8 0.0 0.8334
0.9 0.0 0.8330
1.0 0.0 0.8332
1.1 0.0 0.8330
1.2 0.0 0.8333
1.3 0.0 0.8339
1.4 0.0 0.8330
1.5 0.0 0.8333
1.6 0.0 0.8334
1.7 0.0 0.8331
1.8 0.0 0.8332
1.9 0.0 0.8330

0.0 0.1 0.8334
0.1 0.1 0.8013
0.2 0.1 0.7726
0.3 0.1 0.7519
0.4 0.1 0.7421
0.5 0.1 0.7420
0.6 0.1 0.7497
0.7 0.1 0.7614
0.8 0.1 0.7740
0.9 0.1 0.7866
1.0 0.1 0.7970
1.1 0.1 0.8056
1.2 0.1 0.8128
1.3 0.1 0.8180
1.4 0.1 0.8217
1.5 0.1 0.8249
1.6 0.1 0.8274
1.7 0.1 0.8293
1.8 0.1 0.8316
1.9 0.1 0.8331

0.0 0.2 0.8335
0.1 0.2 0.7789
0.2 0.2 0.7260
0.3 0.2 0.6838
0.4 0.2 0.6595
0.5 0.2 0.6546
0.6 0.2 0.6663
0.7 0.2 0.6873
0.8 0.2 0.7119
0.9 0.2 0.7351
1.0 0.2 0.7555
1.1 0.2 0.7721
1.2 0.2 0.7854
1.3 0.2 0.7956
1.4 0.2 0.8039
1.5 0.2 0.8094
1.6 0.2 0.8146
1.7 0.2 0.8182
1.8 0.2 0.8210
1.9 0.2 0.8239

0.0 0.3 0.8334
0.1 0.3 0.7751
0.2 0.3 0.7096
0.3 0.3 0.6509
0.4 0.3 0.6112
0.5 0.3 0.5980
0.6 0.3 0.6065
0.7 0.3 0.6306
0.8 0.3 0.6605
0.9 0.3 0.6914
1.0 0.3 0.7185
1.1 0.3 0.7406
1.2 0.3 0.7592
1.3 0.3 0.7721
1.4 0.3 0.7829
1.5 0.3 0.7912
1.6 0.3 0.7978
1.7 0.3 0.8021
1.8 0.3 0.8054
1.9 0.3 0.8082

0.0 0.4 0.8335
0.1 0.4 0.7902
0.2 0.4 0.7296
0.3 0.4 0.6614
0.4 0.4 0.6100
0.5 0.4 0.5827
0.6 0.4 0.5835
0.7 0.4 0.6027
0.8 0.4 0.6320
0.9 0.4 0.6641
1.0 0.4 0.6942
1.1 0.4 0.7190
1.2 0.4 0.7389
1.3 0.4 0.7544
1.4 0.4 0.7661
1.5 0.4 0.7745
1.6 0.4 0.7818
1.7 0.4 0.7858
1.8 0.4 0.7885
1.9 0.4 0.7917

0.0 0.5 0.8331
0.1 0.5 0.8193
0.2 0.5 0.7743
0.3 0.5 0.7119
0.4 0.5 0.6507
0.5 0.5 0.6102
0.6 0.5 0.5967
0.7 0.5 0.6074
0.8 0.5 0.6294
0.9 0.5 0.6583
1.0 0.5 0.6855
1.1 0.5 0.7091
1.2 0.5 0.7285
1.3 0.5 0.7439
1.4 0.5 0.7553
1.5 0.5 0.7646
1.6 0.5 0.7699
1.7 0.5 0.7737
1.8 0.5 0.7755
1.9 0.5 0.7766

0.0 0.6 0.8335
0.1 0.6 0.8509
0.2 0.6 0.8308
0.3 0.6 0.7795
0.4 0.6 0.7165
0.5 0.6 0.6657
0.6 0.6 0.6393
0.7 0.6 0.6361
0.8 0.6 0.6492
0.9 0.6 0.6703
1.0 0.6 0.6916
1.1 0.6 0.7125
1.2 0.6 0.7289
1.3 0.6 0.7425
1.4 0.6 0.7531
1.5 0.6 0.7597
1.6 0.6 0.7646
1.7 0.6 0.7669
1.8 0.6 0.7678
1.9 0.6 0.7673

0.0 0.7 0.8339
0.1 0.7 0.8721
0.2 0.7 0.8747
0.3 0.7 0.8391
0.4 0.7 0.7809
0.5 0.7 0.7262
0.6 0.7 0.6900
0.7 0.7 0.6757
0.8 0.7 0.6781
0.9 0.7 0.6910
1.0 0.7 0.7071
1.1 0.7 0.7220
1.2 0.7 0.7358
1.3 0.7 0.7465
1.4 0.7 0.7550
1.5 0.7 0.7617
1.6 0.7 0.7655
1.7 0.7 0.7666
1.8 0.7 0.7664
1.9 0.7 0.7639

0.0 0.8 0.8335
0.1 0.8 0.8762
0.2 0.8 0.8903
0.3 0.8 0.8673
0.4 0.8 0.8209
0.5 0.8 0.7700
0.6 0.8 0.7320
0.7 0.8 0.7112
0.8 0.8 0.7063
0.9 0.8 0.7130
1.0 0.8 0.7234
1.1 0.8 0.7348
1.2 0.8 0.7450
1.3 0.8 0.7538
1.4 0.8 0.7608
1.5 0.8 0.7655
1.6 0.8 0.7679
1.7 0.8 0.7686
1.8 0.8 0.7667
1.9 0.8 0.7647

0.0 0.9 0.8329
0.1 0.9 0.8613
0.2 0.9 0.8726
0.3 0.9 0.8581
0.4 0.9 0.8240
0.5 0.9 0.7844
0.6 0.9 0.7514
0.7 0.9 0.7326
0.8 0.9 0.7257
0.9 0.9 0.7292
1.0 0.9 0.7359
1.1 0.9 0.7435
1.2 0.9 0.7523
1.3 0.9 0.7591
1.4 0.9 0.7648
1.5 0.9 0.7686
1.6 0.9 0.7706
1.7 0.9 0.7719
1.8 0.9 0.7703
1.9 0.9 0.7671

0.0 1.0 0.8333
0.1 1.0 0.8332
0.2 1.0 0.8297
0.3 1.0 0.8172
0.4 1.0 0.7968
0.5 1.0 0.7714
0.6 1.0 0.7492
0.7 1.0 0.7367
0.8 1.0 0.7321
0.9 1.0 0.7345
1.0 1.0 0.7403
1.1 1.0 0.7482
1.2 1.0 0.7546
1.3 1.0 0.7603
1.4 1.0 0.7656
1.5 1.0 0.7681
1.6 1.0 0.7698
1.7 1.0 0.7710
1.8 1.0 0.7706
1.9 1.0 0.7688

0.0 1.1 0.8332
0.1 1.1 0.8022
0.2 1.1 0.7787
0.3 1.1 0.7636
0.4 1.1 0.7518
0.5 1.1 0.7421
0.6 1.1 0.7344
0.7 1.1 0.7298
0.8 1.1 0.7304
0.9 1.1 0.7349
1.0 1.1 0.7407
1.1 1.1 0.7477
1.2 1.1 0.7522
1.3 1.1 0.7579
1.4 1.1 0.7619
1.5 1.1 0.7647
1.6 1.1 0.7668
1.7 1.1 0.7686
1.8 1.1 0.7679
1.9 1.1 0.7662

0.0 1.2 0.8328
0.1 1.2 0.7821
0.2 1.2 0.7417
0.3 1.2 0.7221
0.4 1.2 0.7165
0.5 1.2 0.7182
0.6 1.2 0.7210
0.7 1.2 0.7248
0.8 1.2 0.7304
0.9 1.2 0.7353
1.0 1.2 0.7400
1.1 1.2 0.7457
1.2 1.2 0.7509
1.3 1.2 0.7549
1.4 1.2 0.7574
1.5 1.2 0.7602
1.6 1.2 0.7617
1.7 1.2 0.7623
1.8 1.2 0.7624
1.9 1.2 0.7617

0.0 1.3 0.8329
0.1 1.3 0.7786
0.2 1.3 0.7337
0.3 1.3 0.7118
0.4 1.3 0.7094
0.5 1.3 0.7165
0.6 1.3 0.7253
0.7 1.3 0.7331
0.8 1.3 0.7391
0.9 1.3 0.7424
1.0 1.3 0.7465
1.1 1.3 0.7498
1.2 1.3 0.7525
1.3 1.3 0.7550
1.4 1.3 0.7567
1.5 1.3 0.7571
1.6 1.3 0.7574
1.7 1.3 0.7583
1.8 1.3 0.7577
1.9 1.3 0.7574

0.0 1.4 0.8335
0.1 1.4 0.7951
0.2 1.4 0.7589
0.3 1.4 0.7406
0.4 1.4 0.7393
0.5 1.4 0.7468
0.6 1.4 0.7557
0.7 1.4 0.7606
0.8 1.4 0.7623
0.9 1.4 0.7622
1.0 1.4 0.7613
1.1 1.4 0.7624
1.2 1.4 0.7611
1.3 1.4 0.7611
1.4 1.4 0.7601
1.5 1.4 0.7594
1.6 1.4 0.7586
1.7 1.4 0.7573
1.8 1.4 0.7563
1.9 1.4 0.7548

0.0 1.5 0.8337
0.1 1.5 0.8237
0.2 1.5 0.8083
0.3 1.5 0.7990
0.4 1.5 0.7995
0.5 1.5 0.8030
0.6 1.5 0.8057
0.7 1.5 0.8042
0.8 1.5 0.8003
0.9 1.5 0.7928
1.0 1.5 0.7872
1.1 1.5 0.7824
1.2 1.5 0.7782
1.3 1.5 0.7744
1.4 1.5 0.7717
1.5 1.5 0.7695
1.6 1.5 0.7660
1.7 1.5 0.7643
1.8 1.5 0.7617
1.9 1.5 0.7590

0.0 1.6 0.8333
0.1 1.6 0.8553
0.2 1.6 0.8636
0.3 1.6 0.8667
0.4 1.6 0.8697
0.5 1.6 0.8676
0.6 1.6 0.8632
0.7 1.6 0.8527
0.8 1.6 0.8405
0.9 1.6 0.8282
1.0 1.6 0.8171
1.1 1.6 0.8081
1.2 1.6 0.8002
1.3 1.6 0.7942
1.4 1.6 0.7891
1.5 1.6 0.7844
1.6 1.6 0.7812
1.7 1.6 0.7775
1.8 1.6 0.7737
1.9 1.6 0.7704

0.0 1.7 0.8334
0.1 1.7 0.8763
0.2 1.7 0.9033
0.3 1.7 0.9179
0.4 1.7 0.9225
0.5 1.7 0.9188
0.6 1.7 0.9078
0.7 1.7 0.8927
0.8 1.7 0.8750
0.9 1.7 0.8586
1.0 1.7 0.8438
1.1 1.7 0.8323
1.2 1.7 0.8221
1.3 1.7 0.8145
1.4 1.7 0.8090
1.5 1.7 0.8041
1.6 1.7 0.7987
1.7 1.7 0.7952
1.8 1.7 0.7920
1.9 1.7 0.7879

0.0 1.8 0.8333
0.1 1.8 0.8795
0.2 1.8 0.9128
0.3 1.8 0.9316
0.4 1.8 0.9379
0.5 1.8 0.9337
0.6 1.8 0.9215
0.7 1.8 0.9061
0.8 1.8 0.8885
0.9 1.8 0.8729
1.0 1.8 0.8585
1.1 1.8 0.8474
1.2 1.8 0.8384
1.3 1.8 0.8304
1.4 1.8 0.8253
1.5 1.8 0.8208
1.6 1.8 0.8174
1.7 1.8 0.8131
1.8 1.8 0.8099
1.9 1.8 0.8072

0.0 1.9 0.8336
0.1 1.9 0.8632
0.2 1.9 0.8866
0.3 1.9 0.9006
0.4 1.9 0.9057
0.5 1.9 0.9032
0.6 1.9 0.8953
0.7 1.9 0.8856
0.8 1.9 0.8745
0.9 1.9 0.8637
1.0 1.9 0.8555
1.1 1.9 0.8479
1.2 1.9 0.8419
1.3 1.9 0.8381
1.4 1.9 0.8343
1.5 1.9 0.8315
1.6 1.9 0.8292
1.7 1.9 0.8274
1.8 1.9 0.8254
1.9 1.9 0.8240



==> tables/BarabasiAlbert_k6_directTrue_forceP2True_fix_one_nodeFalse_color_encodingLessThanK_problem_encodingbinary_shots100000_mixerLX.dat <==
0.0 0.0 0.8330
0.1 0.0 0.8333
0.2 0.0 0.8334
0.3 0.0 0.8332
0.4 0.0 0.8327
0.5 0.0 0.8331
0.6 0.0 0.8334
0.7 0.0 0.8332
0.8 0.0 0.8333
0.9 0.0 0.8336
1.0 0.0 0.8339
1.1 0.0 0.8336
1.2 0.0 0.8337
1.3 0.0 0.8336
1.4 0.0 0.8332
1.5 0.0 0.8333
1.6 0.0 0.8334
1.7 0.0 0.8330
1.8 0.0 0.8327
1.9 0.0 0.8332

0.0 0.1 0.8297
0.1 0.1 0.7887
0.2 0.1 0.7434
0.3 0.1 0.7058
0.4 0.1 0.6804
0.5 0.1 0.6731
0.6 0.1 0.6810
0.7 0.1 0.6984
0.8 0.1 0.7212
0.9 0.1 0.7431
1.0 0.1 0.7625
1.1 0.1 0.7777
1.2 0.1 0.7904
1.3 0.1 0.7999
1.4 0.1 0.8072
1.5 0.1 0.8133
1.6 0.1 0.8174
1.7 0.1 0.8211
1.8 0.1 0.8232
1.9 0.1 0.8252

0.0 0.2 0.7987
0.1 0.2 0.7943
0.2 0.2 0.7865
0.3 0.2 0.7754
0.4 0.2 0.7666
0.5 0.2 0.7632
0.6 0.2 0.7661
0.7 0.2 0.7734
0.8 0.2 0.7836
0.9 0.2 0.7940
1.0 0.2 0.8031
1.1 0.2 0.8097
1.2 0.2 0.8155
1.3 0.2 0.8199
1.4 0.2 0.8230
1.5 0.2 0.8247
1.6 0.2 0.8271
1.7 0.2 0.8274
1.8 0.2 0.8282
1.9 0.2 0.8291

0.0 0.3 0.7675
0.1 0.3 0.7766
0.2 0.3 0.7848
0.3 0.3 0.7938
0.4 0.3 0.8033
0.5 0.3 0.8134
0.6 0.3 0.8219
0.7 0.3 0.8268
0.8 0.3 0.8309
0.9 0.3 0.8324
1.0 0.3 0.8331
1.1 0.3 0.8333
1.2 0.3 0.8324
1.3 0.3 0.8319
1.4 0.3 0.8309
1.5 0.3 0.8294
1.6 0.3 0.8297
1.7 0.3 0.8283
1.8 0.3 0.8270
1.9 0.3 0.8259

0.0 0.4 0.7985
0.1 0.4 0.8352
0.2 0.4 0.8648
0.3 0.4 0.8855
0.4 0.4 0.8961
0.5 0.4 0.8987
0.6 0.4 0.8943
0.7 0.4 0.8859
0.8 0.4 0.8759
0.9 0.4 0.8657
1.0 0.4 0.8564
1.1 0.4 0.8488
1.2 0.4 0.8427
1.3 0.4 0.8373
1.4 0.4 0.8328
1.5 0.4 0.8300
1.6 0.4 0.8271
1.7 0.4 0.8245
1.8 0.4 0.8222
1.9 0.4 0.8200

0.0 0.5 0.8332
0.1 0.5 0.8335
0.2 0.5 0.8332
0.3 0.5 0.8336
0.4 0.5 0.8335
0.5 0.5 0.8330
0.6 0.5 0.8332
0.7 0.5 0.8332
0.8 0.5 0.8333
0.9 0.5 0.8334
1.0 0.5 0.8329
1.1 0.5 0.8335
1.2 0.5 0.8335
1.3 0.5 0.8332
1.4 0.5 0.8332
1.5 0.5 0.8333
1.6 0.5 0.8332
1.7 0.5 0.8338
1.8 0.5 0.8334
1.9 0.5 0.8330

0.0 0.6 0.7989
0.1 0.6 0.7626
0.2 0.6 0.7301
0.3 0.6 0.7076
0.4 0.6 0.6994
0.5 0.6 0.7041
0.6 0.6 0.7182
0.7 0.6 0.7361
0.8 0.6 0.7554
0.9 0.6 0.7719
1.0 0.6 0.7865
1.1 0.6 0.7978
1.2 0.6 0.8072
1.3 0.6 0.8133
1.4 0.6 0.8184
1.5 0.6 0.8221
1.6 0.6 0.8254
1.7 0.6 0.8272
1.8 0.6 0.8293
1.9 0.6 0.8309

0.0 0.7 0.7680
0.1 0.7 0.7602
0.2 0.7 0.7537
0.3 0.7 0.7495
0.4 0.7 0.7508
0.5 0.7 0.7571
0.6 0.7 0.7662
0.7 0.7 0.7791
0.8 0.7 0.7909
0.9 0.7 0.8019
1.0 0.7 0.8093
1.1 0.7 0.8156
1.2 0.7 0.8200
1.3 0.7 0.8237
1.4 0.7 0.8254
1.5 0.7 0.8268
1.6 0.7 0.8284
1.7 0.7 0.8290
1.8 0.7 0.8299
1.9 0.7 0.8301

0.0 0.8 0.7995
0.1 0.8 0.8015
0.2 0.8 0.8046
0.3 0.8 0.8081
0.4 0.8 0.8123
0.5 0.8 0.8173
0.6 0.8 0.8223
0.7 0.8 0.8268
0.8 0.8 0.8302
0.9 0.8 0.8322
1.0 0.8 0.8337
1.1 0.8 0.8341
1.2 0.8 0.8339
1.3 0.8 0.8342
1.4 0.8 0.8333
1.5 0.8 0.8330
1.6 0.8 0.8333
1.7 0.8 0.8325
1.8 0.8 0.8321
1.9 0.8 0.8325

0.0 0.9 0.8299
0.1 0.9 0.8478
0.2 0.9 0.8638
0.3 0.9 0.8746
0.4 0.9 0.8802
0.5 0.9 0.8813
0.6 0.9 0.8789
0.7 0.9 0.8733
0.8 0.9 0.8672
0.9 0.9 0.8608
1.0 0.9 0.8553
1.1 0.9 0.8503
1.2 0.9 0.8462
1.3 0.9 0.8430
1.4 0.9 0.8405
1.5 0.9 0.8385
1.6 0.9 0.8371
1.7 0.9 0.8360
1.8 0.9 0.8344
1.9 0.9 0.8336

0.0 1.0 0.8331
0.1 1.0 0.8331
0.2 1.0 0.8333
0.3 1.0 0.8336
0.4 1.0 0.8335
0.5 1.0 0.8335
0.6 1.0 0.8336
0.7 1.0 0.8334
0.8 1.0 0.8332
0.9 1.0 0.8332
1.0 1.0 0.8335
1.1 1.0 0.8326
1.2 1.0 0.8333
1.3 1.0 0.8331
1.4 1.0 0.8335
1.5 1.0 0.8338
1.6 1.0 0.8331
1.7 1.0 0.8336
1.8 1.0 0.8333
1.9 1.0 0.8332

0.0 1.1 0.8297
0.1 1.1 0.8097
0.2 1.1 0.7904
0.3 1.1 0.7760
0.4 1.1 0.7687
0.5 1.1 0.7682
0.6 1.1 0.7743
0.7 1.1 0.7838
0.8 1.1 0.7941
0.9 1.1 0.8041
1.0 1.1 0.8126
1.1 1.1 0.8194
1.2 1.1 0.8249
1.3 1.1 0.8282
1.4 1.1 0.8318
1.5 1.1 0.8335
1.6 1.1 0.8358
1.7 1.1 0.8377
1.8 1.1 0.8386
1.9 1.1 0.8399

0.0 1.2 0.7991
0.1 1.2 0.7944
0.2 1.2 0.7886
0.3 1.2 0.7830
0.4 1.2 0.7813
0.5 1.2 0.7832
0.6 1.2 0.7876
0.7 1.2 0.7954
0.8 1.2 0.8044
0.9 1.2 0.8116
1.0 1.2 0.8178
1.1 1.2 0.8228
1.2 1.2 0.8261
1.3 1.2 0.8291
1.4 1.2 0.8308
1.5 1.2 0.8321
1.6 1.2 0.8335
1.7 1.2 0.8333
1.8 1.2 0.8342
1.9 1.2 0.8339

0.0 1.3 0.7666
0.1 1.3 0.7736
0.2 1.3 0.7797
0.3 1.3 0.7863
0.4 1.3 0.7939
0.5 1.3 0.8020
0.6 1.3 0.8099
0.7 1.3 0.8172
0.8 1.3 0.8220
0.9 1.3 0.8256
1.0 1.3 0.8273
1.1 1.3 0.8289
1.2 1.3 0.8296
1.3 1.3 0.8292
1.4 1.3 0.8293
1.5 1.3 0.8293
1.6 1.3 0.8288
1.7 1.3 0.8281
1.8 1.3 0.8276
1.9 1.3 0.8269

0.0 1.4 0.7986
0.1 1.4 0.8326
0.2 1.4 0.8582
0.3 1.4 0.8757
0.4 1.4 0.8847
0.5 1.4 0.8853
0.6 1.4 0.8814
0.7 1.4 0.8756
0.8 1.4 0.8671
0.9 1.4 0.8595
1.0 1.4 0.8515
1.1 1.4 0.8450
1.2 1.4 0.8396
1.3 1.4 0.8362
1.4 1.4 0.8332
1.5 1.4 0.8292
1.6 1.4 0.8271
1.7 1.4 0.8241
1.8 1.4 0.8228
1.9 1.4 0.8206

0.0 1.5 0.8336
0.1 1.5 0.8332
0.2 1.5 0.8334
0.3 1.5 0.8337
0.4 1.5 0.8338
0.5 1.5 0.8331
0.6 1.5 0.8334
0.7 1.5 0.8334
0.8 1.5 0.8334
0.9 1.5 0.8333
1.0 1.5 0.8330
1.1 1.5 0.8331
1.2 1.5 0.8331
1.3 1.5 0.8335
1.4 1.5 0.8334
1.5 1.5 0.8337
1.6 1.5 0.8335
1.7 1.5 0.8334
1.8 1.5 0.8336
1.9 1.5 0.8332

0.0 1.6 0.7985
0.1 1.6 0.7600
0.2 1.6 0.7250
0.3 1.6 0.7013
0.4 1.6 0.6903
0.5 1.6 0.6941
0.6 1.6 0.7077
0.7 1.6 0.7272
0.8 1.6 0.7470
0.9 1.6 0.7661
1.0 1.6 0.7815
1.1 1.6 0.7943
1.2 1.6 0.8039
1.3 1.6 0.8119
1.4 1.6 0.8172
1.5 1.6 0.8215
1.6 1.6 0.8249
1.7 1.6 0.8279
1.8 1.6 0.8298
1.9 1.6 0.8317

0.0 1.7 0.7672
0.1 1.7 0.7578
0.2 1.7 0.7474
0.3 1.7 0.7401
0.4 1.7 0.7391
0.5 1.7 0.7444
0.6 1.7 0.7562
0.7 1.7 0.7701
0.8 1.7 0.7835
0.9 1.7 0.7954
1.0 1.7 0.8062
1.1 1.7 0.8132
1.2 1.7 0.8183
1.3 1.7 0.8228
1.4 1.7 0.8259
1.5 1.7 0.8277
1.6 1.7 0.8292
1.7 1.7 0.8300
1.8 1.7 0.8310
1.9 1.7 0.8303

0.0 1.8 0.7987
0.1 1.8 0.7995
0.2 1.8 0.8011
0.3 1.8 0.8053
0.4 1.8 0.8107
0.5 1.8 0.8171
0.6 1.8 0.8230
0.7 1.8 0.8271
0.8 1.8 0.8290
0.9 1.8 0.8294
1.0 1.8 0.8295
1.1 1.8 0.8297
1.2 1.8 0.8284
1.3 1.8 0.8278
1.4 1.8 0.8271
1.5 1.8 0.8268
1.6 1.8 0.8254
1.7 1.8 0.8259
1.8 1.8 0.8252
1.9 1.8 0.8240

0.0 1.9 0.8296
0.1 1.9 0.8623
0.2 1.9 0.8855
0.3 1.9 0.8998
0.4 1.9 0.9065
0.5 1.9 0.9056
0.6 1.9 0.8993
0.7 1.9 0.8884
0.8 1.9 0.8758
0.9 1.9 0.8642
1.0 1.9 0.8527
1.1 1.9 0.8434
1.2 1.9 0.8367
1.3 1.9 0.8303
1.4 1.9 0.8251
1.5 1.9 0.8217
1.6 1.9 0.8189
1.7 1.9 0.8159
1.8 1.9 0.8137
1.9 1.9 0.8112



==> tables/BarabasiAlbert_k7_directTrue_forceP2False_fix_one_nodeFalse_color_encodingLessThanK_problem_encodingbinary_shots100000_mixerX.dat <==
0.0 0.0 0.8439
0.1 0.0 0.8434
0.2 0.0 0.8435
0.3 0.0 0.8438
0.4 0.0 0.8437
0.5 0.0 0.8446
0.6 0.0 0.8440
0.7 0.0 0.8441
0.8 0.0 0.8439
0.9 0.0 0.8437
1.0 0.0 0.8438
1.1 0.0 0.8441
1.2 0.0 0.8438
1.3 0.0 0.8435
1.4 0.0 0.8435
1.5 0.0 0.8440
1.6 0.0 0.8435
1.7 0.0 0.8439
1.8 0.0 0.8435
1.9 0.0 0.8436

0.0 0.1 0.8434
0.1 0.1 0.8775
0.2 0.1 0.8989
0.3 0.1 0.9101
0.4 0.1 0.9133
0.5 0.1 0.9097
0.6 0.1 0.9012
0.7 0.1 0.8902
0.8 0.1 0.8763
0.9 0.1 0.8642
1.0 0.1 0.8529
1.1 0.1 0.8439
1.2 0.1 0.8367
1.3 0.1 0.8303
1.4 0.1 0.8259
1.5 0.1 0.8211
1.6 0.1 0.8179
1.7 0.1 0.8153
1.8 0.1 0.8123
1.9 0.1 0.8099

0.0 0.2 0.8436
0.1 0.2 0.8450
0.2 0.2 0.8419
0.3 0.2 0.8391
0.4 0.2 0.8383
0.5 0.2 0.8389
0.6 0.2 0.8391
0.7 0.2 0.8385
0.8 0.2 0.8375
0.9 0.2 0.8364
1.0 0.2 0.8355
1.1 0.2 0.8344
1.2 0.2 0.8344
1.3 0.2 0.8332
1.4 0.2 0.8330
1.5 0.2 0.8323
1.6 0.2 0.8320
1.7 0.2 0.8306
1.8 0.2 0.8295
1.9 0.2 0.8291

0.0 0.3 0.8439
0.1 0.3 0.8420
0.2 0.3 0.8317
0.3 0.3 0.8172
0.4 0.3 0.8055
0.5 0.3 0.7985
0.6 0.3 0.7978
0.7 0.3 0.8006
0.8 0.3 0.8066
0.9 0.3 0.8126
1.0 0.3 0.8177
1.1 0.3 0.8229
1.2 0.3 0.8274
1.3 0.3 0.8303
1.4 0.3 0.8325
1.5 0.3 0.8341
1.6 0.3 0.8356
1.7 0.3 0.8358
1.8 0.3 0.8356
1.9 0.3 0.8353

0.0 0.4 0.8436
0.1 0.4 0.8130
0.2 0.4 0.7791
0.3 0.4 0.7477
0.4 0.4 0.7282
0.5 0.4 0.7192
0.6 0.4 0.7235
0.7 0.4 0.7352
0.8 0.4 0.7505
0.9 0.4 0.7655
1.0 0.4 0.7795
1.1 0.4 0.7924
1.2 0.4 0.8025
1.3 0.4 0.8107
1.4 0.4 0.8175
1.5 0.4 0.8231
1.6 0.4 0.8268
1.7 0.4 0.8299
1.8 0.4 0.8331
1.9 0.4 0.8342

0.0 0.5 0.8440
0.1 0.5 0.8434
0.2 0.5 0.8441
0.3 0.5 0.8440
0.4 0.5 0.8441
0.5 0.5 0.8441
0.6 0.5 0.8432
0.7 0.5 0.8437
0.8 0.5 0.8441
0.9 0.5 0.8437
1.0 0.5 0.8434
1.1 0.5 0.8437
1.2 0.5 0.8441
1.3 0.5 0.8439
1.4 0.5 0.8434
1.5 0.5 0.8436
1.6 0.5 0.8438
1.7 0.5 0.8436
1.8 0.5 0.8439
1.9 0.5 0.8438

0.0 0.6 0.8437
0.1 0.6 0.8666
0.2 0.6 0.8814
0.3 0.6 0.8908
0.4 0.6 0.8953
0.5 0.6 0.8955
0.6 0.6 0.8906
0.7 0.6 0.8830
0.8 0.6 0.8740
0.9 0.6 0.8646
1.0 0.6 0.8558
1.1 0.6 0.8480
1.2 0.6 0.8418
1.3 0.6 0.8368
1.4 0.6 0.8327
1.5 0.6 0.8278
1.6 0.6 0.8258
1.7 0.6 0.8227
1.8 0.6 0.8199
1.9 0.6 0.8181

0.0 0.7 0.8436
0.1 0.7 0.8372
0.2 0.7 0.8275
0.3 0.7 0.8193
0.4 0.7 0.8168
0.5 0.7 0.8165
0.6 0.7 0.8204
0.7 0.7 0.8244
0.8 0.7 0.8282
0.9 0.7 0.8291
1.0 0.7 0.8317
1.1 0.7 0.8322
1.2 0.7 0.8324
1.3 0.7 0.8327
1.4 0.7 0.8322
1.5 0.7 0.8322
1.6 0.7 0.8322
1.7 0.7 0.8315
1.8 0.7 0.8315
1.9 0.7 0.8307

0.0 0.8 0.8433
0.1 0.8 0.8317
0.2 0.8 0.8105
0.3 0.8 0.7868
0.4 0.8 0.7694
0.5 0.8 0.7636
0.6 0.8 0.7662
0.7 0.8 0.7757
0.8 0.8 0.7867
0.9 0.8 0.7981
1.0 0.8 0.8079
1.1 0.8 0.8142
1.2 0.8 0.8206
1.3 0.8 0.8249
1.4 0.8 0.8287
1.5 0.8 0.8299
1.6 0.8 0.8320
1.7 0.8 0.8328
1.8 0.8 0.8328
1.9 0.8 0.8331

0.0 0.9 0.8435
0.1 0.9 0.7981
0.2 0.9 0.7481
0.3 0.9 0.7040
0.4 0.9 0.6788
0.5 0.9 0.6725
0.6 0.9 0.6802
0.7 0.9 0.6995
0.8 0.9 0.7214
0.9 0.9 0.7427
1.0 0.9 0.7615
1.1 0.9 0.7774
1.2 0.9 0.7900
1.3 0.9 0.8011
1.4 0.9 0.8089
1.5 0.9 0.8153
1.6 0.9 0.8198
1.7 0.9 0.8232
1.8 0.9 0.8264
1.9 0.9 0.8286

0.0 1.0 0.8432
0.1 1.0 0.8431
0.2 1.0 0.8436
0.3 1.0 0.8439
0.4 1.0 0.8440
0.5 1.0 0.8439
0.6 1.0 0.8440
0.7 1.0 0.8437
0.8 1.0 0.8440
0.9 1.0 0.8443
1.0 1.0 0.8438
1.1 1.0 0.8437
1.2 1.0 0.8437
1.3 1.0 0.8439
1.4 1.0 0.8437
1.5 1.0 0.8438
1.6 1.0 0.8440
1.7 1.0 0.8434
1.8 1.0 0.8438
1.9 1.0 0.8444

0.0 1.1 0.8442
0.1 1.1 0.8782
0.2 1.1 0.8986
0.3 1.1 0.9096
0.4 1.1 0.9127
0.5 1.1 0.9096
0.6 1.1 0.9016
0.7 1.1 0.8897
0.8 1.1 0.8764
0.9 1.1 0.8643
1.0 1.1 0.8533
1.1 1.1 0.8433
1.2 1.1 0.8363
1.3 1.1 0.8306
1.4 1.1 0.8249
1.5 1.1 0.8211
1.6 1.1 0.8177
1.7 1.1 0.8155
1.8 1.1 0.8129
1.9 1.1 0.8102

0.0 1.2 0.8436
0.1 1.2 0.8450
0.2 1.2 0.8416
0.3 1.2 0.8393
0.4 1.2 0.8386
0.5 1.2 0.8393
0.6 1.2 0.8392
0.7 1.2 0.8386
0.8 1.2 0.8372
0.9 1.2 0.8361
1.0 1.2 0.8354
1.1 1.2 0.8344
1.2 1.2 0.8338
1.3 1.2 0.8331
1.4 1.2 0.8326
1.5 1.2 0.8322
1.6 1.2 0.8321
1.7 1.2 0.8302
1.8 1.2 0.8303
1.9 1.2 0.8293

0.0 1.3 0.8436
0.1 1.3 0.8418
0.2 1.3 0.8316
0.3 1.3 0.8179
0.4 1.3 0.8052
0.5 1.3 0.7987
0.6 1.3 0.7973
0.7 1.3 0.8010
0.8 1.3 0.8064
0.9 1.3 0.8121
1.0 1.3 0.8182
1.1 1.3 0.8234
1.2 1.3 0.8278
1.3 1.3 0.8304
1.4 1.3 0.8327
1.5 1.3 0.8340
1.6 1.3 0.8349
1.7 1.3 0.8360
1.8 1.3 0.8357
1.9 1.3 0.8353

0.0 1.4 0.8436
0.1 1.4 0.8134
0.2 1.4 0.7794
0.3 1.4 0.7482
0.4 1.4 0.7275
0.5 1.4 0.7202
0.6 1.4 0.7237
0.7 1.4 0.7355
0.8 1.4 0.7498
0.9 1.4 0.7653
1.0 1.4 0.7799
1.1 1.4 0.7921
1.2 1.4 0.8020
1.3 1.4 0.8108
1.4 1.4 0.8173
1.5 1.4 0.8228
1.6 1.4 0.8267
1.7 1.4 0.8298
1.8 1.4 0.8328
1.9 1.4 0.8344

0.0 1.5 0.8441
0.1 1.5 0.8437
0.2 1.5 0.8442
0.3 1.5 0.8441
0.4 1.5 0.8439
0.5 1.5 0.8434
0.6 1.5 0.8438
0.7 1.5 0.8443
0.8 1.5 0.8438
0.9 1.5 0.8439
1.0 1.5 0.8434
1.1 1.5 0.8443
1.2 1.5 0.8440
1.3 1.5 0.8437
1.4 1.5 0.8435
1.5 1.5 0.8442
1.6 1.5 0.8439
1.7 1.5 0.8443
1.8 1.5 0.8436
1.9 1.5 0.8436

0.0 1.6 0.8438
0.1 1.6 0.8670
0.2 1.6 0.8821
0.3 1.6 0.8911
0.4 1.6 0.8957
0.5 1.6 0.8951
0.6 1.6 0.8903
0.7 1.6 0.8827
0.8 1.6 0.8737
0.9 1.6 0.8647
1.0 1.6 0.8556
1.1 1.6 0.8480
1.2 1.6 0.8415
1.3 1.6 0.8363
1.4 1.6 0.8319
1.5 1.6 0.8280
1.6 1.6 0.8250
1.7 1.6 0.8221
1.8 1.6 0.8206
1.9 1.6 0.8181

0.0 1.7 0.8442
0.1 1.7 0.8377
0.2 1.7 0.8269
0.3 1.7 0.8196
0.4 1.7 0.8164
0.5 1.7 0.8176
0.6 1.7 0.8197
0.7 1.7 0.8242
0.8 1.7 0.8274
0.9 1.7 0.8300
1.0 1.7 0.8315
1.1 1.7 0.8326
1.2 1.7 0.8331
1.3 1.7 0.8324
1.4 1.7 0.8324
1.5 1.7 0.8320
1.6 1.7 0.8322
1.7 1.7 0.8318
1.8 1.7 0.8313
1.9 1.7 0.8306

0.0 1.8 0.8437
0.1 1.8 0.8324
0.2 1.8 0.8102
0.3 1.8 0.7863
0.4 1.8 0.7697
0.5 1.8 0.7629
0.6 1.8 0.7653
0.7 1.8 0.7761
0.8 1.8 0.7859
0.9 1.8 0.7978
1.0 1.8 0.8066
1.1 1.8 0.8145
1.2 1.8 0.8209
1.3 1.8 0.8251
1.4 1.8 0.8282
1.5 1.8 0.8301
1.6 1.8 0.8326
1.7 1.8 0.8332
1.8 1.8 0.8330
1.9 1.8 0.8330

0.0 1.9 0.8441
0.1 1.9 0.7975
0.2 1.9 0.7483
0.3 1.9 0.7047
0.4 1.9 0.6794
0.5 1.9 0.6718
0.6 1.9 0.6811
0.7 1.9 0.6994
0.8 1.9 0.7207
0.9 1.9 0.7422
1.0 1.9 0.7615
1.1 1.9 0.7781
1.2 1.9 0.7908
1.3 1.9 0.8007
1.4 1.9 0.8093
1.5 1.9 0.8152
1.6 1.9 0.8198
1.7 1.9 0.8239
1.8 1.9 0.8264
1.9 1.9 0.8287



==> tables/BarabasiAlbert_k7_directTrue_forceP2True_fix_one_nodeFalse_color_encodingLessThanK_problem_encodingbinary_shots100000_mixerGrover.dat <==
0.0 0.0 0.8570
0.1 0.0 0.8572
0.2 0.0 0.8570
0.3 0.0 0.8571
0.4 0.0 0.8572
0.5 0.0 0.8575
0.6 0.0 0.8575
0.7 0.0 0.8575
0.8 0.0 0.8573
0.9 0.0 0.8573
1.0 0.0 0.8567
1.1 0.0 0.8566
1.2 0.0 0.8573
1.3 0.0 0.8567
1.4 0.0 0.8572
1.5 0.0 0.8569
1.6 0.0 0.8573
1.7 0.0 0.8572
1.8 0.0 0.8568
1.9 0.0 0.8573

0.0 0.1 0.8569
0.1 0.1 0.8434
0.2 0.1 0.8363
0.3 0.1 0.8370
0.4 0.1 0.8417
0.5 0.1 0.8469
0.6 0.1 0.8515
0.7 0.1 0.8532
0.8 0.1 0.8555
0.9 0.1 0.8565
1.0 0.1 0.8566
1.1 0.1 0.8575
1.2 0.1 0.8570
1.3 0.1 0.8565
1.4 0.1 0.8574
1.5 0.1 0.8572
1.6 0.1 0.8571
1.7 0.1 0.8577
1.8 0.1 0.8571
1.9 0.1 0.8571

0.0 0.2 0.8573
0.1 0.2 0.8309
0.2 0.2 0.8161
0.3 0.2 0.8158
0.4 0.2 0.8254
0.5 0.2 0.8363
0.6 0.2 0.8451
0.7 0.2 0.8512
0.8 0.2 0.8542
0.9 0.2 0.8558
1.0 0.2 0.8564
1.1 0.2 0.8566
1.2 0.2 0.8569
1.3 0.2 0.8573
1.4 0.2 0.8569
1.5 0.2 0.8577
1.6 0.2 0.8570
1.7 0.2 0.8573
1.8 0.2 0.8571
1.9 0.2 0.8571

0.0 0.3 0.8571
0.1 0.3 0.8199
0.2 0.3 0.7978
0.3 0.3 0.7976
0.4 0.3 0.8103
0.5 0.3 0.8257
0.6 0.3 0.8387
0.7 0.3 0.8479
0.8 0.3 0.8525
0.9 0.3 0.8550
1.0 0.3 0.8564
1.1 0.3 0.8570
1.2 0.3 0.8567
1.3 0.3 0.8568
1.4 0.3 0.8573
1.5 0.3 0.8569
1.6 0.3 0.8569
1.7 0.3 0.8572
1.8 0.3 0.8570
1.9 0.3 0.8575

0.0 0.4 0.8578
0.1 0.4 0.8129
0.2 0.4 0.7842
0.3 0.4 0.7826
0.4 0.4 0.7977
0.5 0.4 0.8176
0.6 0.4 0.8332
0.7 0.4 0.8448
0.8 0.4 0.8509
0.9 0.4 0.8541
1.0 0.4 0.8558
1.1 0.4 0.8563
1.2 0.4 0.8569
1.3 0.4 0.8571
1.4 0.4 0.8566
1.5 0.4 0.8573
1.6 0.4 0.8567
1.7 0.4 0.8574
1.8 0.4 0.8568
1.9 0.4 0.8573

0.0 0.5 0.8569
0.1 0.5 0.8091
0.2 0.5 0.7773
0.3 0.5 0.7731
0.4 0.5 0.7890
0.5 0.5 0.8107
0.6 0.5 0.8291
0.7 0.5 0.8422
0.8 0.5 0.8495
0.9 0.5 0.8534
1.0 0.5 0.8559
1.1 0.5 0.8563
1.2 0.5 0.8569
1.3 0.5 0.8566
1.4 0.5 0.8569
1.5 0.5 0.8570
1.6 0.5 0.8572
1.7 0.5 0.8570
1.8 0.5 0.8574
1.9 0.5 0.8575

0.0 0.6 0.8571
0.1 0.6 0.8097
0.2 0.6 0.7755
0.3 0.6 0.7701
0.4 0.6 0.7846
0.5 0.6 0.8074
0.6 0.6 0.8272
0.7 0.6 0.8407
0.8 0.6 0.8483
0.9 0.6 0.8532
1.0 0.6 0.8552
1.1 0.6 0.8564
1.2 0.6 0.8567
1.3 0.6 0.8568
1.4 0.6 0.8570
1.5 0.6 0.8572
1.6 0.6 0.8570
1.7 0.6 0.8573
1.8 0.6 0.8574
1.9 0.6 0.8570

0.0 0.7 0.8572
0.1 0.7 0.8147
0.2 0.7 0.7816
0.3 0.7 0.7730
0.4 0.7 0.7854
0.5 0.7 0.8073
0.6 0.7 0.8268
0.7 0.7 0.8400
0.8 0.7 0.8481
0.9 0.7 0.8530
1.0 0.7 0.8555
1.1 0.7 0.8564
1.2 0.7 0.8565
1.3 0.7 0.8567
1.4 0.7 0.8570
1.5 0.7 0.8569
1.6 0.7 0.8566
1.7 0.7 0.8571
1.8 0.7 0.8571
1.9 0.7 0.8570

0.0 0.8 0.8572
0.1 0.8 0.8233
0.2 0.8 0.7923
0.3 0.8 0.7825
0.4 0.8 0.7919
0.5 0.8 0.8104
0.6 0.8 0.8278
0.7 0.8 0.8403
0.8 0.8 0.8487
0.9 0.8 0.8529
1.0 0.8 0.8554
1.1 0.8 0.8563
1.2 0.8 0.8570
1.3 0.8 0.8567
1.4 0.8 0.8568
1.5 0.8 0.8571
1.6 0.8 0.8572
1.7 0.8 0.8575
1.8 0.8 0.8572
1.9 0.8 0.8573

0.0 0.9 0.8568
0.1 0.9 0.8351
0.2 0.9 0.8082
0.3 0.9 0.7975
0.4 0.9 0.8028
0.5 0.9 0.8165
0.6 0.9 0.8309
0.7 0.9 0.8427
0.8 0.9 0.8492
0.9 0.9 0.8533
1.0 0.9 0.8556
1.1 0.9 0.8562
1.2 0.9 0.8568
1.3 0.9 0.8573
1.4 0.9 0.8573
1.5 0.9 0.8576
1.6 0.9 0.8569
1.7 0.9 0.8570
1.8 0.9 0.8569
1.9 0.9 0.8575

0.0 1.0 0.8571
0.1 1.0 0.8471
0.2 1.0 0.8278
0.3 1.0 0.8163
0.4 1.0 0.8157
0.5 1.0 0.8251
0.6 1.0 0.8363
0.7 1.0 0.8446
0.8 1.0 0.8506
0.9 1.0 0.8535
1.0 1.0 0.8554
1.1 1.0 0.8568
1.2 1.0 0.8570
1.3 1.0 0.8569
1.4 1.0 0.8572
1.5 1.0 0.8574
1.6 1.0 0.8574
1.7 1.0 0.8570
1.8 1.0 0.8574
1.9 1.0 0.8571

0.0 1.1 0.8568
0.1 1.1 0.8605
0.2 1.1 0.8490
0.3 1.1 0.8365
0.4 1.1 0.8327
0.5 1.1 0.8357
0.6 1.1 0.8424
0.7 1.1 0.8477
0.8 1.1 0.8516
0.9 1.1 0.8546
1.0 1.1 0.8558
1.1 1.1 0.8565
1.2 1.1 0.8569
1.3 1.1 0.8572
1.4 1.1 0.8571
1.5 1.1 0.8578
1.6 1.1 0.8574
1.7 1.1 0.8575
1.8 1.1 0.8573
1.9 1.1 0.8569

0.0 1.2 0.8575
0.1 1.2 0.8736
0.2 1.2 0.8697
0.3 1.2 0.8572
0.4 1.2 0.8487
0.5 1.2 0.8465
0.6 1.2 0.8474
0.7 1.2 0.8508
0.8 1.2 0.8536
0.9 1.2 0.8555
1.0 1.2 0.8559
1.1 1.2 0.8567
1.2 1.2 0.8571
1.3 1.2 0.8568
1.4 1.2 0.8575
1.5 1.2 0.8567
1.6 1.2 0.8570
1.7 1.2 0.8567
1.8 1.2 0.8575
1.9 1.2 0.8570

0.0 1.3 0.8571
0.1 1.3 0.8841
0.2 1.3 0.8871
0.3 1.3 0.8759
0.4 1.3 0.8635
0.5 1.3 0.8567
0.6 1.3 0.8540
0.7 1.3 0.8547
0.8 1.3 0.8556
0.9 1.3 0.8560
1.0 1.3 0.8565
1.1 1.3 0.8571
1.2 1.3 0.8569
1.3 1.3 0.8568
1.4 1.3 0.8569
1.5 1.3 0.8568
1.6 1.3 0.8573
1.7 1.3 0.8571
1.8 1.3 0.8570
1.9 1.3 0.8577

0.0 1.4 0.8571
0.1 1.4 0.8913
0.2 1.4 0.9005
0.3 1.4 0.8898
0.4 1.4 0.8770
0.5 1.4 0.8651
0.6 1.4 0.8599
0.7 1.4 0.8572
0.8 1.4 0.8568
0.9 1.4 0.8566
1.0 1.4 0.8566
1.1 1.4 0.8575
1.2 1.4 0.8570
1.3 1.4 0.8567
1.4 1.4 0.8574
1.5 1.4 0.8573
1.6 1.4 0.8571
1.7 1.4 0.8575
1.8 1.4 0.8570
1.9 1.4 0.8571

0.0 1.5 0.8572
0.1 1.5 0.8955
0.2 1.5 0.9082
0.3 1.5 0.9001
0.4 1.5 0.8849
0.5 1.5 0.8713
0.6 1.5 0.8639
0.7 1.5 0.8598
0.8 1.5 0.8587
0.9 1.5 0.8574
1.0 1.5 0.8567
1.1 1.5 0.8569
1.2 1.5 0.8570
1.3 1.5 0.8568
1.4 1.5 0.8572
1.5 1.5 0.8567
1.6 1.5 0.8570
1.7 1.5 0.8569
1.8 1.5 0.8569
1.9 1.5 0.8567

0.0 1.6 0.8573
0.1 1.6 0.8950
0.2 1.6 0.9091
0.3 1.6 0.9030
0.4 1.6 0.8890
0.5 1.6 0.8750
0.6 1.6 0.8663
0.7 1.6 0.8606
0.8 1.6 0.8595
0.9 1.6 0.8580
1.0 1.6 0.8576
1.1 1.6 0.8576
1.2 1.6 0.8572
1.3 1.6 0.8572
1.4 1.6 0.8567
1.5 1.6 0.8573
1.6 1.6 0.8572
1.7 1.6 0.8573
1.8 1.6 0.8575
1.9 1.6 0.8571

0.0 1.7 0.8572
0.1 1.7 0.8900
0.2 1.7 0.9037
0.3 1.7 0.8999
0.4 1.7 0.8874
0.5 1.7 0.8753
0.6 1.7 0.8667
0.7 1.7 0.8616
0.8 1.7 0.8598
0.9 1.7 0.8580
1.0 1.7 0.8570
1.1 1.7 0.8571
1.2 1.7 0.8572
1.3 1.7 0.8574
1.4 1.7 0.8576
1.5 1.7 0.8568
1.6 1.7 0.8574
1.7 1.7 0.8577
1.8 1.7 0.8569
1.9 1.7 0.8567

0.0 1.8 0.8574
0.1 1.8 0.8816
0.2 1.8 0.8926
0.3 1.8 0.8905
0.4 1.8 0.8816
0.5 1.8 0.8714
0.6 1.8 0.8647
0.7 1.8 0.8612
0.8 1.8 0.8592
0.9 1.8 0.8581
1.0 1.8 0.8574
1.1 1.8 0.8573
1.2 1.8 0.8571
1.3 1.8 0.8568
1.4 1.8 0.8569
1.5 1.8 0.8572
1.6 1.8 0.8573
1.7 1.8 0.8572
1.8 1.8 0.8576
1.9 1.8 0.8571

0.0 1.9 0.8569
0.1 1.9 0.8703
0.2 1.9 0.8771
0.3 1.9 0.8755
0.4 1.9 0.8709
0.5 1.9 0.8660
0.6 1.9 0.8619
0.7 1.9 0.8592
0.8 1.9 0.8585
0.9 1.9 0.8572
1.0 1.9 0.8577
1.1 1.9 0.8572
1.2 1.9 0.8566
1.3 1.9 0.8577
1.4 1.9 0.8570
1.5 1.9 0.8572
1.6 1.9 0.8573
1.7 1.9 0.8568
1.8 1.9 0.8565
1.9 1.9 0.8572



==> tables/BarabasiAlbert_k7_directTrue_forceP2True_fix_one_nodeFalse_color_encodingLessThanK_problem_encodingbinary_shots100000_mixerGrovertensorized.dat <==
0.0 0.0 0.8568
0.1 0.0 0.8568
0.2 0.0 0.8572
0.3 0.0 0.8570
0.4 0.0 0.8571
0.5 0.0 0.8573
0.6 0.0 0.8570
0.7 0.0 0.8571
0.8 0.0 0.8574
0.9 0.0 0.8575
1.0 0.0 0.8575
1.1 0.0 0.8572
1.2 0.0 0.8571
1.3 0.0 0.8577
1.4 0.0 0.8569
1.5 0.0 0.8568
1.6 0.0 0.8569
1.7 0.0 0.8573
1.8 0.0 0.8568
1.9 0.0 0.8572

0.0 0.1 0.8570
0.1 0.1 0.8298
0.2 0.1 0.8027
0.3 0.1 0.7837
0.4 0.1 0.7725
0.5 0.1 0.7707
0.6 0.1 0.7747
0.7 0.1 0.7844
0.8 0.1 0.7959
0.9 0.1 0.8070
1.0 0.1 0.8171
1.1 0.1 0.8258
1.2 0.1 0.8333
1.3 0.1 0.8387
1.4 0.1 0.8440
1.5 0.1 0.8476
1.6 0.1 0.8504
1.7 0.1 0.8530
1.8 0.1 0.8551
1.9 0.1 0.8573

0.0 0.2 0.8570
0.1 0.2 0.8096
0.2 0.2 0.7613
0.3 0.2 0.7220
0.4 0.2 0.6964
0.5 0.2 0.6881
0.6 0.2 0.6934
0.7 0.2 0.7084
0.8 0.2 0.7290
0.9 0.2 0.7501
1.0 0.2 0.7700
1.1 0.2 0.7867
1.2 0.2 0.8008
1.3 0.2 0.8116
1.4 0.2 0.8206
1.5 0.2 0.8280
1.6 0.2 0.8338
1.7 0.2 0.8385
1.8 0.2 0.8419
1.9 0.2 0.8457

0.0 0.3 0.8566
0.1 0.3 0.8056
0.2 0.3 0.7472
0.3 0.3 0.6918
0.4 0.3 0.6516
0.5 0.3 0.6318
0.6 0.3 0.6328
0.7 0.3 0.6486
0.8 0.3 0.6736
0.9 0.3 0.7001
1.0 0.3 0.7261
1.1 0.3 0.7494
1.2 0.3 0.7675
1.3 0.3 0.7834
1.4 0.3 0.7947
1.5 0.3 0.8041
1.6 0.3 0.8112
1.7 0.3 0.8171
1.8 0.3 0.8210
1.9 0.3 0.8246

0.0 0.4 0.8569
0.1 0.4 0.8195
0.2 0.4 0.7639
0.3 0.4 0.7028
0.4 0.4 0.6499
0.5 0.4 0.6171
0.6 0.4 0.6075
0.7 0.4 0.6182
0.8 0.4 0.6407
0.9 0.4 0.6680
1.0 0.4 0.6956
1.1 0.4 0.7204
1.2 0.4 0.7415
1.3 0.4 0.7579
1.4 0.4 0.7708
1.5 0.4 0.7819
1.6 0.4 0.7895
1.7 0.4 0.7948
1.8 0.4 0.7980
1.9 0.4 0.8022

0.0 0.5 0.8568
0.1 0.5 0.8453
0.2 0.5 0.8058
0.3 0.5 0.7480
0.4 0.5 0.6888
0.5 0.5 0.6438
0.6 0.5 0.6211
0.7 0.5 0.6200
0.8 0.5 0.6340
0.9 0.5 0.6573
1.0 0.5 0.6830
1.1 0.5 0.7057
1.2 0.5 0.7261
1.3 0.5 0.7428
1.4 0.5 0.7560
1.5 0.5 0.7654
1.6 0.5 0.7725
1.7 0.5 0.7761
1.8 0.5 0.7787
1.9 0.5 0.7813

0.0 0.6 0.8571
0.1 0.6 0.8729
0.2 0.6 0.8555
0.3 0.6 0.8096
0.4 0.6 0.7490
0.5 0.6 0.6958
0.6 0.6 0.6606
0.7 0.6 0.6478
0.8 0.6 0.6511
0.9 0.6 0.6669
1.0 0.6 0.6861
1.1 0.6 0.7053
1.2 0.6 0.7230
1.3 0.6 0.7377
1.4 0.6 0.7493
1.5 0.6 0.7577
1.6 0.6 0.7629
1.7 0.6 0.7655
1.8 0.6 0.7668
1.9 0.6 0.7671

0.0 0.7 0.8571
0.1 0.7 0.8917
0.2 0.7 0.8950
0.3 0.7 0.8632
0.4 0.7 0.8074
0.5 0.7 0.7519
0.6 0.7 0.7092
0.7 0.7 0.6860
0.8 0.7 0.6796
0.9 0.7 0.6861
1.0 0.7 0.6985
1.1 0.7 0.7142
1.2 0.7 0.7278
1.3 0.7 0.7399
1.4 0.7 0.7496
1.5 0.7 0.7566
1.6 0.7 0.7609
1.7 0.7 0.7626
1.8 0.7 0.7613
1.9 0.7 0.7603

0.0 0.8 0.8565
0.1 0.8 0.8952
0.2 0.8 0.9083
0.3 0.8 0.8893
0.4 0.8 0.8442
0.5 0.8 0.7922
0.6 0.8 0.7476
0.7 0.8 0.7197
0.8 0.8 0.7067
0.9 0.8 0.7078
1.0 0.8 0.7144
1.1 0.8 0.7249
1.2 0.8 0.7359
1.3 0.8 0.7446
1.4 0.8 0.7527
1.5 0.8 0.7581
1.6 0.8 0.7617
1.7 0.8 0.7629
1.8 0.8 0.7618
1.9 0.8 0.7602

0.0 0.9 0.8573
0.1 0.9 0.8822
0.2 0.9 0.8922
0.3 0.9 0.8795
0.4 0.9 0.8470
0.5 0.9 0.8054
0.6 0.9 0.7654
0.7 0.9 0.7388
0.8 0.9 0.7252
0.9 0.9 0.7216
1.0 0.9 0.7259
1.1 0.9 0.7326
1.2 0.9 0.7409
1.3 0.9 0.7488
1.4 0.9 0.7549
1.5 0.9 0.7601
1.6 0.9 0.7642
1.7 0.9 0.7649
1.8 0.9 0.7641
1.9 0.9 0.7624

0.0 1.0 0.8572
0.1 1.0 0.8566
0.2 1.0 0.8529
0.3 1.0 0.8407
0.4 1.0 0.8176
0.5 1.0 0.7892
0.6 1.0 0.7623
0.7 1.0 0.7412
0.8 1.0 0.7302
0.9 1.0 0.7263
1.0 1.0 0.7284
1.1 1.0 0.7354
1.2 1.0 0.7421
1.3 1.0 0.7486
1.4 1.0 0.7539
1.5 1.0 0.7600
1.6 1.0 0.7621
1.7 1.0 0.7650
1.8 1.0 0.7646
1.9 1.0 0.7636

0.0 1.1 0.8571
0.1 1.1 0.8295
0.2 1.1 0.8079
0.3 1.1 0.7903
0.4 1.1 0.7753
0.5 1.1 0.7591
0.6 1.1 0.7435
0.7 1.1 0.7324
0.8 1.1 0.7266
0.9 1.1 0.7257
1.0 1.1 0.7282
1.1 1.1 0.7335
1.2 1.1 0.7400
1.3 1.1 0.7451
1.4 1.1 0.7501
1.5 1.1 0.7549
1.6 1.1 0.7581
1.7 1.1 0.7608
1.8 1.1 0.7614
1.9 1.1 0.7617

0.0 1.2 0.8572
0.1 1.2 0.8117
0.2 1.2 0.7742
0.3 1.2 0.7514
0.4 1.2 0.7402
0.5 1.2 0.7339
0.6 1.2 0.7298
0.7 1.2 0.7260
0.8 1.2 0.7254
0.9 1.2 0.7266
1.0 1.2 0.7289
1.1 1.2 0.7339
1.2 1.2 0.7371
1.3 1.2 0.7422
1.4 1.2 0.7463
1.5 1.2 0.7498
1.6 1.2 0.7529
1.7 1.2 0.7555
1.8 1.2 0.7568
1.9 1.2 0.7564

0.0 1.3 0.8571
0.1 1.3 0.8087
0.2 1.3 0.7670
0.3 1.3 0.7415
0.4 1.3 0.7321
0.5 1.3 0.7316
0.6 1.3 0.7331
0.7 1.3 0.7352
0.8 1.3 0.7348
0.9 1.3 0.7361
1.0 1.3 0.7377
1.1 1.3 0.7395
1.2 1.3 0.7410
1.3 1.3 0.7443
1.4 1.3 0.7459
1.5 1.3 0.7485
1.6 1.3 0.7491
1.7 1.3 0.7516
1.8 1.3 0.7524
1.9 1.3 0.7523

0.0 1.4 0.8573
0.1 1.4 0.8231
0.2 1.4 0.7892
0.3 1.4 0.7675
0.4 1.4 0.7603
0.5 1.4 0.7606
0.6 1.4 0.7631
0.7 1.4 0.7639
0.8 1.4 0.7614
0.9 1.4 0.7604
1.0 1.4 0.7580
1.1 1.4 0.7565
1.2 1.4 0.7553
1.3 1.4 0.7542
1.4 1.4 0.7532
1.5 1.4 0.7531
1.6 1.4 0.7524
1.7 1.4 0.7526
1.8 1.4 0.7531
1.9 1.4 0.7522

0.0 1.5 0.8573
0.1 1.5 0.8490
0.2 1.5 0.8336
0.3 1.5 0.8222
0.4 1.5 0.8168
0.5 1.5 0.8161
0.6 1.5 0.8148
0.7 1.5 0.8099
0.8 1.5 0.8041
0.9 1.5 0.7968
1.0 1.5 0.7900
1.1 1.5 0.7837
1.2 1.5 0.7783
1.3 1.5 0.7732
1.4 1.5 0.7699
1.5 1.5 0.7669
1.6 1.5 0.7647
1.7 1.5 0.7629
1.8 1.5 0.7614
1.9 1.5 0.7594

0.0 1.6 0.8571
0.1 1.6 0.8762
0.2 1.6 0.8828
0.3 1.6 0.8844
0.4 1.6 0.8839
0.5 1.6 0.8807
0.6 1.6 0.8744
0.7 1.6 0.8644
0.8 1.6 0.8520
0.9 1.6 0.8390
1.0 1.6 0.8264
1.1 1.6 0.8165
1.2 1.6 0.8079
1.3 1.6 0.8002
1.4 1.6 0.7939
1.5 1.6 0.7893
1.6 1.6 0.7848
1.7 1.6 0.7814
1.8 1.6 0.7784
1.9 1.6 0.7751

0.0 1.7 0.8573
0.1 1.7 0.8950
0.2 1.7 0.9196
0.3 1.7 0.9319
0.4 1.7 0.9358
0.5 1.7 0.9317
0.6 1.7 0.9221
0.7 1.7 0.9075
0.8 1.7 0.8912
0.9 1.7 0.8754
1.0 1.7 0.8605
1.1 1.7 0.8480
1.2 1.7 0.8375
1.3 1.7 0.8286
1.4 1.7 0.8209
1.5 1.7 0.8154
1.6 1.7 0.8102
1.7 1.7 0.8055
1.8 1.7 0.8016
1.9 1.7 0.7981

0.0 1.8 0.8572
0.1 1.8 0.8978
0.2 1.8 0.9277
0.3 1.8 0.9454
0.4 1.8 0.9521
0.5 1.8 0.9497
0.6 1.8 0.9393
0.7 1.8 0.9254
0.8 1.8 0.9102
0.9 1.8 0.8951
1.0 1.8 0.8808
1.1 1.8 0.8687
1.2 1.8 0.8588
1.3 1.8 0.8509
1.4 1.8 0.8437
1.5 1.8 0.8391
1.6 1.8 0.8343
1.7 1.8 0.8294
1.8 1.8 0.8264
1.9 1.8 0.8239

0.0 1.9 0.8572
0.1 1.9 0.8832
0.2 1.9 0.9039
0.3 1.9 0.9179
0.4 1.9 0.9234
0.5 1.9 0.9226
0.6 1.9 0.9172
0.7 1.9 0.9085
0.8 1.9 0.8981
0.9 1.9 0.8883
1.0 1.9 0.8803
1.1 1.9 0.8722
1.2 1.9 0.8662
1.3 1.9 0.8613
1.4 1.9 0.8574
1.5 1.9 0.8542
1.6 1.9 0.8513
1.7 1.9 0.8494
1.8 1.9 0.8469
1.9 1.9 0.8450



==> tables/BarabasiAlbert_k7_directTrue_forceP2True_fix_one_nodeFalse_color_encodingLessThanK_problem_encodingbinary_shots100000_mixerLX.dat <==
0.0 0.0 0.8568
0.1 0.0 0.8579
0.2 0.0 0.8568
0.3 0.0 0.8572
0.4 0.0 0.8570
0.5 0.0 0.8572
0.6 0.0 0.8574
0.7 0.0 0.8573
0.8 0.0 0.8568
0.9 0.0 0.8569
1.0 0.0 0.8567
1.1 0.0 0.8572
1.2 0.0 0.8571
1.3 0.0 0.8571
1.4 0.0 0.8573
1.5 0.0 0.8571
1.6 0.0 0.8573
1.7 0.0 0.8573
1.8 0.0 0.8571
1.9 0.0 0.8573

0.0 0.1 0.8550
0.1 0.1 0.8230
0.2 0.1 0.7915
0.3 0.1 0.7644
0.4 0.1 0.7483
0.5 0.1 0.7424
0.6 0.1 0.7468
0.7 0.1 0.7585
0.8 0.1 0.7732
0.9 0.1 0.7885
1.0 0.1 0.8022
1.1 0.1 0.8143
1.2 0.1 0.8242
1.3 0.1 0.8322
1.4 0.1 0.8382
1.5 0.1 0.8437
1.6 0.1 0.8471
1.7 0.1 0.8511
1.8 0.1 0.8534
1.9 0.1 0.8554

0.0 0.2 0.8318
0.1 0.2 0.8249
0.2 0.2 0.8153
0.3 0.2 0.8058
0.4 0.2 0.7982
0.5 0.2 0.7954
0.6 0.2 0.7982
0.7 0.2 0.8035
0.8 0.2 0.8114
0.9 0.2 0.8204
1.0 0.2 0.8281
1.1 0.2 0.8343
1.2 0.2 0.8403
1.3 0.2 0.8445
1.4 0.2 0.8472
1.5 0.2 0.8497
1.6 0.2 0.8515
1.7 0.2 0.8534
1.8 0.2 0.8540
1.9 0.2 0.8542

0.0 0.3 0.8084
0.1 0.3 0.8222
0.2 0.3 0.8339
0.3 0.3 0.8440
0.4 0.3 0.8510
0.5 0.3 0.8571
0.6 0.3 0.8606
0.7 0.3 0.8616
0.8 0.3 0.8626
0.9 0.3 0.8621
1.0 0.3 0.8614
1.1 0.3 0.8600
1.2 0.3 0.8597
1.3 0.3 0.8580
1.4 0.3 0.8569
1.5 0.3 0.8555
1.6 0.3 0.8543
1.7 0.3 0.8534
1.8 0.3 0.8526
1.9 0.3 0.8511

0.0 0.4 0.8317
0.1 0.4 0.8567
0.2 0.4 0.8784
0.3 0.4 0.8940
0.4 0.4 0.9036
0.5 0.4 0.9068
0.6 0.4 0.9047
0.7 0.4 0.8995
0.8 0.4 0.8927
0.9 0.4 0.8853
1.0 0.4 0.8779
1.1 0.4 0.8723
1.2 0.4 0.8663
1.3 0.4 0.8624
1.4 0.4 0.8590
1.5 0.4 0.8560
1.6 0.4 0.8534
1.7 0.4 0.8515
1.8 0.4 0.8492
1.9 0.4 0.8472

0.0 0.5 0.8575
0.1 0.5 0.8573
0.2 0.5 0.8573
0.3 0.5 0.8564
0.4 0.5 0.8571
0.5 0.5 0.8574
0.6 0.5 0.8573
0.7 0.5 0.8571
0.8 0.5 0.8571
0.9 0.5 0.8574
1.0 0.5 0.8574
1.1 0.5 0.8573
1.2 0.5 0.8576
1.3 0.5 0.8578
1.4 0.5 0.8572
1.5 0.5 0.8576
1.6 0.5 0.8572
1.7 0.5 0.8573
1.8 0.5 0.8568
1.9 0.5 0.8571

0.0 0.6 0.8314
0.1 0.6 0.8075
0.2 0.6 0.7864
0.3 0.6 0.7721
0.4 0.6 0.7665
0.5 0.6 0.7692
0.6 0.6 0.7770
0.7 0.6 0.7880
0.8 0.6 0.8001
0.9 0.6 0.8114
1.0 0.6 0.8216
1.1 0.6 0.8291
1.2 0.6 0.8364
1.3 0.6 0.8412
1.4 0.6 0.8457
1.5 0.6 0.8487
1.6 0.6 0.8511
1.7 0.6 0.8534
1.8 0.6 0.8548
1.9 0.6 0.8568

0.0 0.7 0.8091
0.1 0.7 0.7980
0.2 0.7 0.7888
0.3 0.7 0.7837
0.4 0.7 0.7845
0.5 0.7 0.7902
0.6 0.7 0.7978
0.7 0.7 0.8087
0.8 0.7 0.8173
0.9 0.7 0.8260
1.0 0.7 0.8337
1.1 0.7 0.8384
1.2 0.7 0.8430
1.3 0.7 0.8460
1.4 0.7 0.8480
1.5 0.7 0.8504
1.6 0.7 0.8516
1.7 0.7 0.8525
1.8 0.7 0.8530
1.9 0.7 0.8535

0.0 0.8 0.8319
0.1 0.8 0.8331
0.2 0.8 0.8342
0.3 0.8 0.8356
0.4 0.8 0.8392
0.5 0.8 0.8429
0.6 0.8 0.8470
0.7 0.8 0.8500
0.8 0.8 0.8536
0.9 0.8 0.8549
1.0 0.8 0.8565
1.1 0.8 0.8575
1.2 0.8 0.8576
1.3 0.8 0.8581
1.4 0.8 0.8581
1.5 0.8 0.8574
1.6 0.8 0.8575
1.7 0.8 0.8576
1.8 0.8 0.8573
1.9 0.8 0.8569

0.0 0.9 0.8544
0.1 0.9 0.8646
0.2 0.9 0.8729
0.3 0.9 0.8792
0.4 0.9 0.8836
0.5 0.9 0.8846
0.6 0.9 0.8838
0.7 0.9 0.8817
0.8 0.9 0.8784
0.9 0.9 0.8754
1.0 0.9 0.8720
1.1 0.9 0.8693
1.2 0.9 0.8665
1.3 0.9 0.8647
1.4 0.9 0.8631
1.5 0.9 0.8618
1.6 0.9 0.8609
1.7 0.9 0.8601
1.8 0.9 0.8590
1.9 0.9 0.8584

0.0 1.0 0.8576
0.1 1.0 0.8571
0.2 1.0 0.8570
0.3 1.0 0.8571
0.4 1.0 0.8573
0.5 1.0 0.8572
0.6 1.0 0.8572
0.7 1.0 0.8569
0.8 1.0 0.8573
0.9 1.0 0.8568
1.0 1.0 0.8570
1.1 1.0 0.8577
1.2 1.0 0.8572
1.3 1.0 0.8571
1.4 1.0 0.8572
1.5 1.0 0.8570
1.6 1.0 0.8577
1.7 1.0 0.8573
1.8 1.0 0.8570
1.9 1.0 0.8574

0.0 1.1 0.8546
0.1 1.1 0.8441
0.2 1.1 0.8331
0.3 1.1 0.8256
0.4 1.1 0.8219
0.5 1.1 0.8214
0.6 1.1 0.8240
0.7 1.1 0.8293
0.8 1.1 0.8344
0.9 1.1 0.8398
1.0 1.1 0.8450
1.1 1.1 0.8494
1.2 1.1 0.8526
1.3 1.1 0.8555
1.4 1.1 0.8582
1.5 1.1 0.8593
1.6 1.1 0.8604
1.7 1.1 0.8623
1.8 1.1 0.8632
1.9 1.1 0.8639

0.0 1.2 0.8317
0.1 1.2 0.8301
0.2 1.2 0.8267
0.3 1.2 0.8241
0.4 1.2 0.8222
0.5 1.2 0.8226
0.6 1.2 0.8257
0.7 1.2 0.8304
0.8 1.2 0.8354
0.9 1.2 0.8406
1.0 1.2 0.8460
1.1 1.2 0.8493
1.2 1.2 0.8519
1.3 1.2 0.8542
1.4 1.2 0.8559
1.5 1.2 0.8579
1.6 1.2 0.8571
1.7 1.2 0.8586
1.8 1.2 0.8588
1.9 1.2 0.8593

0.0 1.3 0.8092
0.1 1.3 0.8190
0.2 1.3 0.8274
0.3 1.3 0.8334
0.4 1.3 0.8379
0.5 1.3 0.8412
0.6 1.3 0.8445
0.7 1.3 0.8470
0.8 1.3 0.8499
0.9 1.3 0.8514
1.0 1.3 0.8519
1.1 1.3 0.8535
1.2 1.3 0.8527
1.3 1.3 0.8531
1.4 1.3 0.8526
1.5 1.3 0.8521
1.6 1.3 0.8517
1.7 1.3 0.8512
1.8 1.3 0.8505
1.9 1.3 0.8496

0.0 1.4 0.8316
0.1 1.4 0.8549
0.2 1.4 0.8740
0.3 1.4 0.8876
0.4 1.4 0.8941
0.5 1.4 0.8959
0.6 1.4 0.8937
0.7 1.4 0.8891
0.8 1.4 0.8838
0.9 1.4 0.8771
1.0 1.4 0.8721
1.1 1.4 0.8675
1.2 1.4 0.8633
1.3 1.4 0.8595
1.4 1.4 0.8571
1.5 1.4 0.8546
1.6 1.4 0.8516
1.7 1.4 0.8507
1.8 1.4 0.8480
1.9 1.4 0.8465

0.0 1.5 0.8572
0.1 1.5 0.8571
0.2 1.5 0.8573
0.3 1.5 0.8573
0.4 1.5 0.8574
0.5 1.5 0.8567
0.6 1.5 0.8566
0.7 1.5 0.8575
0.8 1.5 0.8576
0.9 1.5 0.8573
1.0 1.5 0.8576
1.1 1.5 0.8570
1.2 1.5 0.8568
1.3 1.5 0.8573
1.4 1.5 0.8570
1.5 1.5 0.8572
1.6 1.5 0.8570
1.7 1.5 0.8574
1.8 1.5 0.8571
1.9 1.5 0.8573

0.0 1.6 0.8324
0.1 1.6 0.8059
0.2 1.6 0.7837
0.3 1.6 0.7685
0.4 1.6 0.7625
0.5 1.6 0.7633
0.6 1.6 0.7713
0.7 1.6 0.7829
0.8 1.6 0.7951
0.9 1.6 0.8083
1.0 1.6 0.8192
1.1 1.6 0.8284
1.2 1.6 0.8354
1.3 1.6 0.8416
1.4 1.6 0.8459
1.5 1.6 0.8494
1.6 1.6 0.8531
1.7 1.6 0.8550
1.8 1.6 0.8575
1.9 1.6 0.8589

0.0 1.7 0.8082
0.1 1.7 0.7957
0.2 1.7 0.7840
0.3 1.7 0.7782
0.4 1.7 0.7776
0.5 1.7 0.7818
0.6 1.7 0.7910
0.7 1.7 0.8019
0.8 1.7 0.8127
0.9 1.7 0.8219
1.0 1.7 0.8308
1.1 1.7 0.8377
1.2 1.7 0.8430
1.3 1.7 0.8471
1.4 1.7 0.8503
1.5 1.7 0.8520
1.6 1.7 0.8545
1.7 1.7 0.8550
1.8 1.7 0.8566
1.9 1.7 0.8571

0.0 1.8 0.8318
0.1 1.8 0.8359
0.2 1.8 0.8395
0.3 1.8 0.8436
0.4 1.8 0.8480
0.5 1.8 0.8516
0.6 1.8 0.8552
0.7 1.8 0.8574
0.8 1.8 0.8572
0.9 1.8 0.8575
1.0 1.8 0.8565
1.1 1.8 0.8549
1.2 1.8 0.8546
1.3 1.8 0.8528
1.4 1.8 0.8524
1.5 1.8 0.8517
1.6 1.8 0.8511
1.7 1.8 0.8500
1.8 1.8 0.8495
1.9 1.8 0.8491

0.0 1.9 0.8542
0.1 1.9 0.8821
0.2 1.9 0.9032
0.3 1.9 0.9163
0.4 1.9 0.9229
0.5 1.9 0.9225
0.6 1.9 0.9176
0.7 1.9 0.9093
0.8 1.9 0.8986
0.9 1.9 0.8891
1.0 1.9 0.8800
1.1 1.9 0.8715
1.2 1.9 0.8644
1.3 1.9 0.8586
1.4 1.9 0.8539
1.5 1.9 0.8507
1.6 1.9 0.8473
1.7 1.9 0.8446
1.8 1.9 0.8423
1.9 1.9 0.8397



==> tables/BarabasiAlbert_k8_directTrue_forceP2False_fix_one_nodeFalse_color_encodingall_problem_encodingbinary_shots100000_mixerGrover.dat <==
0.0 0.0 0.8749
0.1 0.0 0.8748
0.2 0.0 0.8749
0.3 0.0 0.8751
0.4 0.0 0.8748
0.5 0.0 0.8753
0.6 0.0 0.8754
0.7 0.0 0.8750
0.8 0.0 0.8753
0.9 0.0 0.8752
1.0 0.0 0.8745
1.1 0.0 0.8751
1.2 0.0 0.8752
1.3 0.0 0.8751
1.4 0.0 0.8749
1.5 0.0 0.8751
1.6 0.0 0.8749
1.7 0.0 0.8747
1.8 0.0 0.8749
1.9 0.0 0.8751

0.0 0.1 0.8751
0.1 0.1 0.8626
0.2 0.1 0.8558
0.3 0.1 0.8553
0.4 0.1 0.8589
0.5 0.1 0.8642
0.6 0.1 0.8682
0.7 0.1 0.8713
0.8 0.1 0.8731
0.9 0.1 0.8741
1.0 0.1 0.8746
1.1 0.1 0.8750
1.2 0.1 0.8748
1.3 0.1 0.8744
1.4 0.1 0.8753
1.5 0.1 0.8751
1.6 0.1 0.8749
1.7 0.1 0.8751
1.8 0.1 0.8748
1.9 0.1 0.8752

0.0 0.2 0.8753
0.1 0.2 0.8513
0.2 0.2 0.8365
0.3 0.2 0.8354
0.4 0.2 0.8428
0.5 0.2 0.8523
0.6 0.2 0.8607
0.7 0.2 0.8666
0.8 0.2 0.8705
0.9 0.2 0.8727
1.0 0.2 0.8743
1.1 0.2 0.8743
1.2 0.2 0.8745
1.3 0.2 0.8747
1.4 0.2 0.8746
1.5 0.2 0.8751
1.6 0.2 0.8752
1.7 0.2 0.8748
1.8 0.2 0.8750
1.9 0.2 0.8750

0.0 0.3 0.8749
0.1 0.3 0.8419
0.2 0.3 0.8202
0.3 0.3 0.8174
0.4 0.3 0.8268
0.5 0.3 0.8414
0.6 0.3 0.8535
0.7 0.3 0.8628
0.8 0.3 0.8684
0.9 0.3 0.8717
1.0 0.3 0.8732
1.1 0.3 0.8739
1.2 0.3 0.8747
1.3 0.3 0.8746
1.4 0.3 0.8752
1.5 0.3 0.8750
1.6 0.3 0.8750
1.7 0.3 0.8746
1.8 0.3 0.8752
1.9 0.3 0.8750

0.0 0.4 0.8750
0.1 0.4 0.8353
0.2 0.4 0.8081
0.3 0.4 0.8027
0.4 0.4 0.8143
0.5 0.4 0.8314
0.6 0.4 0.8475
0.7 0.4 0.8589
0.8 0.4 0.8660
0.9 0.4 0.8702
1.0 0.4 0.8726
1.1 0.4 0.8739
1.2 0.4 0.8745
1.3 0.4 0.8746
1.4 0.4 0.8748
1.5 0.4 0.8747
1.6 0.4 0.8751
1.7 0.4 0.8749
1.8 0.4 0.8752
1.9 0.4 0.8751

0.0 0.5 0.8750
0.1 0.5 0.8320
0.2 0.5 0.8009
0.3 0.5 0.7938
0.4 0.5 0.8053
0.5 0.5 0.8247
0.6 0.5 0.8421
0.7 0.5 0.8561
0.8 0.5 0.8645
0.9 0.5 0.8702
1.0 0.5 0.8724
1.1 0.5 0.8736
1.2 0.5 0.8740
1.3 0.5 0.8745
1.4 0.5 0.8750
1.5 0.5 0.8754
1.6 0.5 0.8752
1.7 0.5 0.8752
1.8 0.5 0.8753
1.9 0.5 0.8754

0.0 0.6 0.8753
0.1 0.6 0.8323
0.2 0.6 0.7996
0.3 0.6 0.7910
0.4 0.6 0.8010
0.5 0.6 0.8207
0.6 0.6 0.8394
0.7 0.6 0.8539
0.8 0.6 0.8636
0.9 0.6 0.8684
1.0 0.6 0.8717
1.1 0.6 0.8736
1.2 0.6 0.8740
1.3 0.6 0.8748
1.4 0.6 0.8747
1.5 0.6 0.8747
1.6 0.6 0.8751
1.7 0.6 0.8745
1.8 0.6 0.8754
1.9 0.6 0.8750

0.0 0.7 0.8752
0.1 0.7 0.8367
0.2 0.7 0.8048
0.3 0.7 0.7933
0.4 0.7 0.8023
0.5 0.7 0.8207
0.6 0.7 0.8395
0.7 0.7 0.8531
0.8 0.7 0.8627
0.9 0.7 0.8682
1.0 0.7 0.8715
1.1 0.7 0.8727
1.2 0.7 0.8743
1.3 0.7 0.8747
1.4 0.7 0.8747
1.5 0.7 0.8750
1.6 0.7 0.8750
1.7 0.7 0.8751
1.8 0.7 0.8749
1.9 0.7 0.8745

0.0 0.8 0.8751
0.1 0.8 0.8445
0.2 0.8 0.8147
0.3 0.8 0.8024
0.4 0.8 0.8083
0.5 0.8 0.8244
0.6 0.8 0.8407
0.7 0.8 0.8538
0.8 0.8 0.8627
0.9 0.8 0.8685
1.0 0.8 0.8716
1.1 0.8 0.8733
1.2 0.8 0.8739
1.3 0.8 0.8744
1.4 0.8 0.8748
1.5 0.8 0.8747
1.6 0.8 0.8752
1.7 0.8 0.8744
1.8 0.8 0.8751
1.9 0.8 0.8751

0.0 0.9 0.8752
0.1 0.9 0.8554
0.2 0.9 0.8299
0.3 0.9 0.8169
0.4 0.9 0.8194
0.5 0.9 0.8304
0.6 0.9 0.8443
0.7 0.9 0.8559
0.8 0.9 0.8635
0.9 0.9 0.8685
1.0 0.9 0.8716
1.1 0.9 0.8730
1.2 0.9 0.8738
1.3 0.9 0.8748
1.4 0.9 0.8745
1.5 0.9 0.8749
1.6 0.9 0.8747
1.7 0.9 0.8755
1.8 0.9 0.8748
1.9 0.9 0.8750

0.0 1.0 0.8748
0.1 1.0 0.8661
0.2 1.0 0.8484
0.3 1.0 0.8347
0.4 1.0 0.8330
0.5 1.0 0.8392
0.6 1.0 0.8495
0.7 1.0 0.8590
0.8 1.0 0.8656
0.9 1.0 0.8695
1.0 1.0 0.8722
1.1 1.0 0.8733
1.2 1.0 0.8745
1.3 1.0 0.8742
1.4 1.0 0.8745
1.5 1.0 0.8751
1.6 1.0 0.8747
1.7 1.0 0.8757
1.8 1.0 0.8747
1.9 1.0 0.8744

0.0 1.1 0.8750
0.1 1.1 0.8786
0.2 1.1 0.8680
0.3 1.1 0.8548
0.4 1.1 0.8497
0.5 1.1 0.8508
0.6 1.1 0.8564
0.7 1.1 0.8627
0.8 1.1 0.8677
0.9 1.1 0.8702
1.0 1.1 0.8722
1.1 1.1 0.8733
1.2 1.1 0.8740
1.3 1.1 0.8749
1.4 1.1 0.8752
1.5 1.1 0.8744
1.6 1.1 0.8750
1.7 1.1 0.8752
1.8 1.1 0.8750
1.9 1.1 0.8749

0.0 1.2 0.8745
0.1 1.2 0.8900
0.2 1.2 0.8861
0.3 1.2 0.8745
0.4 1.2 0.8662
0.5 1.2 0.8627
0.6 1.2 0.8639
0.7 1.2 0.8670
0.8 1.2 0.8693
0.9 1.2 0.8716
1.0 1.2 0.8731
1.1 1.2 0.8741
1.2 1.2 0.8744
1.3 1.2 0.8747
1.4 1.2 0.8747
1.5 1.2 0.8750
1.6 1.2 0.8754
1.7 1.2 0.8749
1.8 1.2 0.8749
1.9 1.2 0.8748

0.0 1.3 0.8752
0.1 1.3 0.8995
0.2 1.3 0.9026
0.3 1.3 0.8931
0.4 1.3 0.8808
0.5 1.3 0.8738
0.6 1.3 0.8705
0.7 1.3 0.8708
0.8 1.3 0.8723
0.9 1.3 0.8731
1.0 1.3 0.8740
1.1 1.3 0.8739
1.2 1.3 0.8748
1.3 1.3 0.8751
1.4 1.3 0.8746
1.5 1.3 0.8742
1.6 1.3 0.8749
1.7 1.3 0.8750
1.8 1.3 0.8751
1.9 1.3 0.8748

0.0 1.4 0.8749
0.1 1.4 0.9063
0.2 1.4 0.9150
0.3 1.4 0.9070
0.4 1.4 0.8942
0.5 1.4 0.8830
0.6 1.4 0.8774
0.7 1.4 0.8748
0.8 1.4 0.8742
0.9 1.4 0.8742
1.0 1.4 0.8743
1.1 1.4 0.8746
1.2 1.4 0.8749
1.3 1.4 0.8749
1.4 1.4 0.8750
1.5 1.4 0.8749
1.6 1.4 0.8749
1.7 1.4 0.8750
1.8 1.4 0.8750
1.9 1.4 0.8750

0.0 1.5 0.8749
0.1 1.5 0.9095
0.2 1.5 0.9223
0.3 1.5 0.9156
0.4 1.5 0.9029
0.5 1.5 0.8903
0.6 1.5 0.8822
0.7 1.5 0.8782
0.8 1.5 0.8754
0.9 1.5 0.8751
1.0 1.5 0.8751
1.1 1.5 0.8745
1.2 1.5 0.8752
1.3 1.5 0.8747
1.4 1.5 0.8752
1.5 1.5 0.8750
1.6 1.5 0.8752
1.7 1.5 0.8752
1.8 1.5 0.8754
1.9 1.5 0.8755

0.0 1.6 0.8751
0.1 1.6 0.9090
0.2 1.6 0.9233
0.3 1.6 0.9197
0.4 1.6 0.9070
0.5 1.6 0.8941
0.6 1.6 0.8849
0.7 1.6 0.8798
0.8 1.6 0.8772
0.9 1.6 0.8758
1.0 1.6 0.8753
1.1 1.6 0.8748
1.2 1.6 0.8751
1.3 1.6 0.8747
1.4 1.6 0.8755
1.5 1.6 0.8752
1.6 1.6 0.8749
1.7 1.6 0.8750
1.8 1.6 0.8750
1.9 1.6 0.8749

0.0 1.7 0.8749
0.1 1.7 0.9047
0.2 1.7 0.9184
0.3 1.7 0.9161
0.4 1.7 0.9058
0.5 1.7 0.8943
0.6 1.7 0.8862
0.7 1.7 0.8804
0.8 1.7 0.8775
0.9 1.7 0.8766
1.0 1.7 0.8749
1.1 1.7 0.8754
1.2 1.7 0.8751
1.3 1.7 0.8748
1.4 1.7 0.8754
1.5 1.7 0.8746
1.6 1.7 0.8756
1.7 1.7 0.8748
1.8 1.7 0.8750
1.9 1.7 0.8746

0.0 1.8 0.8745
0.1 1.8 0.8968
0.2 1.8 0.9080
0.3 1.8 0.9075
0.4 1.8 0.8996
0.5 1.8 0.8910
0.6 1.8 0.8844
0.7 1.8 0.8793
0.8 1.8 0.8773
0.9 1.8 0.8764
1.0 1.8 0.8751
1.1 1.8 0.8754
1.2 1.8 0.8752
1.3 1.8 0.8753
1.4 1.8 0.8749
1.5 1.8 0.8749
1.6 1.8 0.8751
1.7 1.8 0.8750
1.8 1.8 0.8749
1.9 1.8 0.8751

0.0 1.9 0.8753
0.1 1.9 0.8868
0.2 1.9 0.8927
0.3 1.9 0.8930
0.4 1.9 0.8891
0.5 1.9 0.8840
0.6 1.9 0.8805
0.7 1.9 0.8778
0.8 1.9 0.8764
0.9 1.9 0.8756
1.0 1.9 0.8753
1.1 1.9 0.8752
1.2 1.9 0.8750
1.3 1.9 0.8749
1.4 1.9 0.8750
1.5 1.9 0.8749
1.6 1.9 0.8748
1.7 1.9 0.8752
1.8 1.9 0.8748
1.9 1.9 0.8748



==> tables/BarabasiAlbert_k8_directTrue_forceP2False_fix_one_nodeFalse_color_encodingall_problem_encodingbinary_shots100000_mixerGrovertensorized.dat <==
0.0 0.0 0.8748
0.1 0.0 0.8750
0.2 0.0 0.8751
0.3 0.0 0.8751
0.4 0.0 0.8753
0.5 0.0 0.8748
0.6 0.0 0.8755
0.7 0.0 0.8754
0.8 0.0 0.8754
0.9 0.0 0.8748
1.0 0.0 0.8747
1.1 0.0 0.8754
1.2 0.0 0.8750
1.3 0.0 0.8754
1.4 0.0 0.8748
1.5 0.0 0.8747
1.6 0.0 0.8758
1.7 0.0 0.8748
1.8 0.0 0.8746
1.9 0.0 0.8751

0.0 0.1 0.8753
0.1 0.1 0.8494
0.2 0.1 0.8262
0.3 0.1 0.8083
0.4 0.1 0.7968
0.5 0.1 0.7931
0.6 0.1 0.7958
0.7 0.1 0.8036
0.8 0.1 0.8128
0.9 0.1 0.8232
1.0 0.1 0.8322
1.1 0.1 0.8413
1.2 0.1 0.8486
1.3 0.1 0.8552
1.4 0.1 0.8598
1.5 0.1 0.8641
1.6 0.1 0.8674
1.7 0.1 0.8705
1.8 0.1 0.8730
1.9 0.1 0.8750

0.0 0.2 0.8747
0.1 0.2 0.8324
0.2 0.2 0.7889
0.3 0.2 0.7518
0.4 0.2 0.7251
0.5 0.2 0.7142
0.6 0.2 0.7158
0.7 0.2 0.7272
0.8 0.2 0.7438
0.9 0.2 0.7631
1.0 0.2 0.7812
1.1 0.2 0.7981
1.2 0.2 0.8116
1.3 0.2 0.8234
1.4 0.2 0.8334
1.5 0.2 0.8410
1.6 0.2 0.8470
1.7 0.2 0.8531
1.8 0.2 0.8574
1.9 0.2 0.8608

0.0 0.3 0.8744
0.1 0.3 0.8292
0.2 0.3 0.7762
0.3 0.3 0.7246
0.4 0.3 0.6849
0.5 0.3 0.6614
0.6 0.3 0.6571
0.7 0.3 0.6667
0.8 0.3 0.6862
0.9 0.3 0.7100
1.0 0.3 0.7330
1.1 0.3 0.7547
1.2 0.3 0.7735
1.3 0.3 0.7896
1.4 0.3 0.8020
1.5 0.3 0.8123
1.6 0.3 0.8209
1.7 0.3 0.8268
1.8 0.3 0.8316
1.9 0.3 0.8367

0.0 0.4 0.8747
0.1 0.4 0.8407
0.2 0.4 0.7918
0.3 0.4 0.7351
0.4 0.4 0.6834
0.5 0.4 0.6488
0.6 0.4 0.6325
0.7 0.4 0.6361
0.8 0.4 0.6513
0.9 0.4 0.6735
1.0 0.4 0.6990
1.1 0.4 0.7224
1.2 0.4 0.7431
1.3 0.4 0.7606
1.4 0.4 0.7741
1.5 0.4 0.7852
1.6 0.4 0.7937
1.7 0.4 0.7998
1.8 0.4 0.8036
1.9 0.4 0.8079

0.0 0.5 0.8750
0.1 0.5 0.8641
0.2 0.5 0.8297
0.3 0.5 0.7776
0.4 0.5 0.7201
0.5 0.5 0.6728
0.6 0.5 0.6453
0.7 0.5 0.6372
0.8 0.5 0.6446
0.9 0.5 0.6612
1.0 0.5 0.6832
1.1 0.5 0.7049
1.2 0.5 0.7242
1.3 0.5 0.7416
1.4 0.5 0.7550
1.5 0.5 0.7649
1.6 0.5 0.7721
1.7 0.5 0.7770
1.8 0.5 0.7798
1.9 0.5 0.7828

0.0 0.6 0.8747
0.1 0.6 0.8893
0.2 0.6 0.8745
0.3 0.6 0.8338
0.4 0.6 0.7773
0.5 0.6 0.7225
0.6 0.6 0.6838
0.7 0.6 0.6630
0.8 0.6 0.6606
0.9 0.6 0.6690
1.0 0.6 0.6845
1.1 0.6 0.7015
1.2 0.6 0.7187
1.3 0.6 0.7331
1.4 0.6 0.7446
1.5 0.6 0.7545
1.6 0.6 0.7601
1.7 0.6 0.7628
1.8 0.6 0.7644
1.9 0.6 0.7651

0.0 0.7 0.8749
0.1 0.7 0.9060
0.2 0.7 0.9102
0.3 0.7 0.8821
0.4 0.7 0.8324
0.5 0.7 0.7770
0.6 0.7 0.7317
0.7 0.7 0.7002
0.8 0.7 0.6884
0.9 0.7 0.6875
1.0 0.7 0.6972
1.1 0.7 0.7087
1.2 0.7 0.7226
1.3 0.7 0.7345
1.4 0.7 0.7447
1.5 0.7 0.7519
1.6 0.7 0.7555
1.7 0.7 0.7580
1.8 0.7 0.7575
1.9 0.7 0.7567

0.0 0.8 0.8749
0.1 0.8 0.9095
0.2 0.8 0.9217
0.3 0.8 0.9050
0.4 0.8 0.8652
0.5 0.8 0.8148
0.6 0.8 0.7673
0.7 0.8 0.7324
0.8 0.8 0.7145
0.9 0.8 0.7081
1.0 0.8 0.7117
1.1 0.8 0.7193
1.2 0.8 0.7284
1.3 0.8 0.7382
1.4 0.8 0.7467
1.5 0.8 0.7522
1.6 0.8 0.7561
1.7 0.8 0.7577
1.8 0.8 0.7569
1.9 0.8 0.7557

0.0 0.9 0.8753
0.1 0.9 0.8976
0.2 0.9 0.9069
0.3 0.9 0.8958
0.4 0.9 0.8654
0.5 0.9 0.8241
0.6 0.9 0.7824
0.7 0.9 0.7501
0.8 0.9 0.7304
0.9 0.9 0.7208
1.0 0.9 0.7215
1.1 0.9 0.7257
1.2 0.9 0.7327
1.3 0.9 0.7402
1.4 0.9 0.7477
1.5 0.9 0.7544
1.6 0.9 0.7579
1.7 0.9 0.7598
1.8 0.9 0.7591
1.9 0.9 0.7588

0.0 1.0 0.8750
0.1 1.0 0.8749
0.2 1.0 0.8708
0.3 1.0 0.8593
0.4 1.0 0.8366
0.5 1.0 0.8072
0.6 1.0 0.7758
0.7 1.0 0.7497
0.8 1.0 0.7315
0.9 1.0 0.7246
1.0 1.0 0.7237
1.1 1.0 0.7264
1.2 1.0 0.7326
1.3 1.0 0.7396
1.4 1.0 0.7465
1.5 1.0 0.7526
1.6 1.0 0.7565
1.7 1.0 0.7591
1.8 1.0 0.7608
1.9 1.0 0.7609

0.0 1.1 0.8749
0.1 1.1 0.8508
0.2 1.1 0.8298
0.3 1.1 0.8119
0.4 1.1 0.7941
0.5 1.1 0.7758
0.6 1.1 0.7558
0.7 1.1 0.7397
0.8 1.1 0.7276
0.9 1.1 0.7224
1.0 1.1 0.7212
1.1 1.1 0.7241
1.2 1.1 0.7296
1.3 1.1 0.7346
1.4 1.1 0.7410
1.5 1.1 0.7462
1.6 1.1 0.7516
1.7 1.1 0.7558
1.8 1.1 0.7575
1.9 1.1 0.7592

0.0 1.2 0.8755
0.1 1.2 0.8337
0.2 1.2 0.7992
0.3 1.2 0.7753
0.4 1.2 0.7603
0.5 1.2 0.7491
0.6 1.2 0.7390
0.7 1.2 0.7311
0.8 1.2 0.7244
0.9 1.2 0.7213
1.0 1.2 0.7210
1.1 1.2 0.7231
1.2 1.2 0.7275
1.3 1.2 0.7312
1.4 1.2 0.7364
1.5 1.2 0.7405
1.6 1.2 0.7455
1.7 1.2 0.7499
1.8 1.2 0.7522
1.9 1.2 0.7543

0.0 1.3 0.8752
0.1 1.3 0.8315
0.2 1.3 0.7919
0.3 1.3 0.7656
0.4 1.3 0.7523
0.5 1.3 0.7458
0.6 1.3 0.7408
0.7 1.3 0.7382
0.8 1.3 0.7339
0.9 1.3 0.7311
1.0 1.3 0.7300
1.1 1.3 0.7301
1.2 1.3 0.7313
1.3 1.3 0.7334
1.4 1.3 0.7362
1.5 1.3 0.7388
1.6 1.3 0.7429
1.7 1.3 0.7458
1.8 1.3 0.7484
1.9 1.3 0.7502

0.0 1.4 0.8751
0.1 1.4 0.8444
0.2 1.4 0.8123
0.3 1.4 0.7886
0.4 1.4 0.7780
0.5 1.4 0.7724
0.6 1.4 0.7700
0.7 1.4 0.7661
0.8 1.4 0.7616
0.9 1.4 0.7569
1.0 1.4 0.7528
1.1 1.4 0.7497
1.2 1.4 0.7473
1.3 1.4 0.7460
1.4 1.4 0.7456
1.5 1.4 0.7458
1.6 1.4 0.7464
1.7 1.4 0.7483
1.8 1.4 0.7492
1.9 1.4 0.7499

0.0 1.5 0.8747
0.1 1.5 0.8674
0.2 1.5 0.8526
0.3 1.5 0.8399
0.4 1.5 0.8310
0.5 1.5 0.8269
0.6 1.5 0.8215
0.7 1.5 0.8149
0.8 1.5 0.8064
0.9 1.5 0.7972
1.0 1.5 0.7887
1.1 1.5 0.7815
1.2 1.5 0.7761
1.3 1.5 0.7707
1.4 1.5 0.7663
1.5 1.5 0.7637
1.6 1.5 0.7619
1.7 1.5 0.7606
1.8 1.5 0.7598
1.9 1.5 0.7588

0.0 1.6 0.8754
0.1 1.6 0.8922
0.2 1.6 0.8972
0.3 1.6 0.8977
0.4 1.6 0.8946
0.5 1.6 0.8897
0.6 1.6 0.8821
0.7 1.6 0.8711
0.8 1.6 0.8586
0.9 1.6 0.8447
1.0 1.6 0.8318
1.1 1.6 0.8206
1.2 1.6 0.8117
1.3 1.6 0.8025
1.4 1.6 0.7966
1.5 1.6 0.7907
1.6 1.6 0.7866
1.7 1.6 0.7823
1.8 1.6 0.7803
1.9 1.6 0.7772

0.0 1.7 0.8749
0.1 1.7 0.9090
0.2 1.7 0.9307
0.3 1.7 0.9417
0.4 1.7 0.9448
0.5 1.7 0.9410
0.6 1.7 0.9316
0.7 1.7 0.9181
0.8 1.7 0.9028
0.9 1.7 0.8871
1.0 1.7 0.8717
1.1 1.7 0.8576
1.2 1.7 0.8468
1.3 1.7 0.8373
1.4 1.7 0.8290
1.5 1.7 0.8221
1.6 1.7 0.8165
1.7 1.7 0.8122
1.8 1.7 0.8086
1.9 1.7 0.8053

0.0 1.8 0.8752
0.1 1.8 0.9114
0.2 1.8 0.9382
0.3 1.8 0.9545
0.4 1.8 0.9613
0.5 1.8 0.9596
0.6 1.8 0.9515
0.7 1.8 0.9390
0.8 1.8 0.9244
0.9 1.8 0.9096
1.0 1.8 0.8966
1.1 1.8 0.8837
1.2 1.8 0.8739
1.3 1.8 0.8650
1.4 1.8 0.8573
1.5 1.8 0.8512
1.6 1.8 0.8464
1.7 1.8 0.8416
1.8 1.8 0.8376
1.9 1.8 0.8347

0.0 1.9 0.8751
0.1 1.9 0.8986
0.2 1.9 0.9176
0.3 1.9 0.9302
0.4 1.9 0.9361
0.5 1.9 0.9363
0.6 1.9 0.9314
0.7 1.9 0.9239
0.8 1.9 0.9157
0.9 1.9 0.9066
1.0 1.9 0.8979
1.1 1.9 0.8906
1.2 1.9 0.8840
1.3 1.9 0.8790
1.4 1.9 0.8736
1.5 1.9 0.8703
1.6 1.9 0.8672
1.7 1.9 0.8646
1.8 1.9 0.8624
1.9 1.9 0.8603



==> tables/BarabasiAlbert_k8_directTrue_forceP2False_fix_one_nodeFalse_color_encodingall_problem_encodingbinary_shots100000_mixerX.dat <==
0.0 0.0 0.8756
0.1 0.0 0.8754
0.2 0.0 0.8749
0.3 0.0 0.8753
0.4 0.0 0.8750
0.5 0.0 0.8753
0.6 0.0 0.8755
0.7 0.0 0.8747
0.8 0.0 0.8749
0.9 0.0 0.8747
1.0 0.0 0.8749
1.1 0.0 0.8741
1.2 0.0 0.8747
1.3 0.0 0.8754
1.4 0.0 0.8756
1.5 0.0 0.8751
1.6 0.0 0.8753
1.7 0.0 0.8746
1.8 0.0 0.8752
1.9 0.0 0.8755

0.0 0.1 0.8749
0.1 0.1 0.8955
0.2 0.1 0.9092
0.3 0.1 0.9175
0.4 0.1 0.9215
0.5 0.1 0.9221
0.6 0.1 0.9174
0.7 0.1 0.9098
0.8 0.1 0.9000
0.9 0.1 0.8896
1.0 0.1 0.8791
1.1 0.1 0.8700
1.2 0.1 0.8623
1.3 0.1 0.8546
1.4 0.1 0.8497
1.5 0.1 0.8448
1.6 0.1 0.8411
1.7 0.1 0.8381
1.8 0.1 0.8354
1.9 0.1 0.8337

0.0 0.2 0.8754
0.1 0.2 0.8731
0.2 0.2 0.8694
0.3 0.2 0.8676
0.4 0.2 0.8673
0.5 0.2 0.8664
0.6 0.2 0.8670
0.7 0.2 0.8670
0.8 0.2 0.8663
0.9 0.2 0.8658
1.0 0.2 0.8648
1.1 0.2 0.8647
1.2 0.2 0.8640
1.3 0.2 0.8639
1.4 0.2 0.8638
1.5 0.2 0.8628
1.6 0.2 0.8632
1.7 0.2 0.8634
1.8 0.2 0.8626
1.9 0.2 0.8622

0.0 0.3 0.8749
0.1 0.3 0.8744
0.2 0.3 0.8683
0.3 0.3 0.8588
0.4 0.3 0.8482
0.5 0.3 0.8397
0.6 0.3 0.8342
0.7 0.3 0.8328
0.8 0.3 0.8356
0.9 0.3 0.8399
1.0 0.3 0.8445
1.1 0.3 0.8505
1.2 0.3 0.8544
1.3 0.3 0.8581
1.4 0.3 0.8620
1.5 0.3 0.8643
1.6 0.3 0.8654
1.7 0.3 0.8663
1.8 0.3 0.8667
1.9 0.3 0.8670

0.0 0.4 0.8753
0.1 0.4 0.8471
0.2 0.4 0.8127
0.3 0.4 0.7775
0.4 0.4 0.7495
0.5 0.4 0.7327
0.6 0.4 0.7275
0.7 0.4 0.7333
0.8 0.4 0.7461
0.9 0.4 0.7640
1.0 0.4 0.7807
1.1 0.4 0.7963
1.2 0.4 0.8107
1.3 0.4 0.8221
1.4 0.4 0.8319
1.5 0.4 0.8390
1.6 0.4 0.8447
1.7 0.4 0.8495
1.8 0.4 0.8526
1.9 0.4 0.8557

0.0 0.5 0.8750
0.1 0.5 0.8751
0.2 0.5 0.8750
0.3 0.5 0.8750
0.4 0.5 0.8748
0.5 0.5 0.8752
0.6 0.5 0.8750
0.7 0.5 0.8752
0.8 0.5 0.8749
0.9 0.5 0.8745
1.0 0.5 0.8750
1.1 0.5 0.8754
1.2 0.5 0.8752
1.3 0.5 0.8744
1.4 0.5 0.8746
1.5 0.5 0.8752
1.6 0.5 0.8756
1.7 0.5 0.8752
1.8 0.5 0.8752
1.9 0.5 0.8751

0.0 0.6 0.8748
0.1 0.6 0.8953
0.2 0.6 0.9090
0.3 0.6 0.9175
0.4 0.6 0.9220
0.5 0.6 0.9220
0.6 0.6 0.9176
0.7 0.6 0.9100
0.8 0.6 0.9002
0.9 0.6 0.8894
1.0 0.6 0.8787
1.1 0.6 0.8697
1.2 0.6 0.8613
1.3 0.6 0.8553
1.4 0.6 0.8492
1.5 0.6 0.8450
1.6 0.6 0.8410
1.7 0.6 0.8382
1.8 0.6 0.8354
1.9 0.6 0.8330

0.0 0.7 0.8752
0.1 0.7 0.8730
0.2 0.7 0.8700
0.3 0.7 0.8672
0.4 0.7 0.8670
0.5 0.7 0.8669
0.6 0.7 0.8665
0.7 0.7 0.8661
0.8 0.7 0.8665
0.9 0.7 0.8659
1.0 0.7 0.8650
1.1 0.7 0.8647
1.2 0.7 0.8643
1.3 0.7 0.8640
1.4 0.7 0.8635
1.5 0.7 0.8629
1.6 0.7 0.8630
1.7 0.7 0.8625
1.8 0.7 0.8624
1.9 0.7 0.8617

0.0 0.8 0.8751
0.1 0.8 0.8738
0.2 0.8 0.8681
0.3 0.8 0.8589
0.4 0.8 0.8479
0.5 0.8 0.8395
0.6 0.8 0.8342
0.7 0.8 0.8336
0.8 0.8 0.8354
0.9 0.8 0.8402
1.0 0.8 0.8453
1.1 0.8 0.8504
1.2 0.8 0.8548
1.3 0.8 0.8583
1.4 0.8 0.8608
1.5 0.8 0.8638
1.6 0.8 0.8655
1.7 0.8 0.8662
1.8 0.8 0.8669
1.9 0.8 0.8664

0.0 0.9 0.8751
0.1 0.9 0.8467
0.2 0.9 0.8122
0.3 0.9 0.7779
0.4 0.9 0.7488
0.5 0.9 0.7325
0.6 0.9 0.7282
0.7 0.9 0.7332
0.8 0.9 0.7462
0.9 0.9 0.7637
1.0 0.9 0.7813
1.1 0.9 0.7971
1.2 0.9 0.8109
1.3 0.9 0.8222
1.4 0.9 0.8313
1.5 0.9 0.8393
1.6 0.9 0.8452
1.7 0.9 0.8492
1.8 0.9 0.8525
1.9 0.9 0.8560

0.0 1.0 0.8748
0.1 1.0 0.8749
0.2 1.0 0.8750
0.3 1.0 0.8750
0.4 1.0 0.8749
0.5 1.0 0.8752
0.6 1.0 0.8749
0.7 1.0 0.8749
0.8 1.0 0.8747
0.9 1.0 0.8746
1.0 1.0 0.8752
1.1 1.0 0.8753
1.2 1.0 0.8750
1.3 1.0 0.8746
1.4 1.0 0.8752
1.5 1.0 0.8748
1.6 1.0 0.8750
1.7 1.0 0.8748
1.8 1.0 0.8748
1.9 1.0 0.8746

0.0 1.1 0.8750
0.1 1.1 0.8956
0.2 1.1 0.9091
0.3 1.1 0.9174
0.4 1.1 0.9219
0.5 1.1 0.9219
0.6 1.1 0.9175
0.7 1.1 0.9104
0.8 1.1 0.9005
0.9 1.1 0.8891
1.0 1.1 0.8789
1.1 1.1 0.8697
1.2 1.1 0.8615
1.3 1.1 0.8545
1.4 1.1 0.8495
1.5 1.1 0.8447
1.6 1.1 0.8411
1.7 1.1 0.8380
1.8 1.1 0.8359
1.9 1.1 0.8335

0.0 1.2 0.8750
0.1 1.2 0.8729
0.2 1.2 0.8699
0.3 1.2 0.8677
0.4 1.2 0.8667
0.5 1.2 0.8672
0.6 1.2 0.8672
0.7 1.2 0.8668
0.8 1.2 0.8664
0.9 1.2 0.8651
1.0 1.2 0.8655
1.1 1.2 0.8645
1.2 1.2 0.8642
1.3 1.2 0.8640
1.4 1.2 0.8636
1.5 1.2 0.8627
1.6 1.2 0.8631
1.7 1.2 0.8629
1.8 1.2 0.8624
1.9 1.2 0.8619

0.0 1.3 0.8751
0.1 1.3 0.8740
0.2 1.3 0.8686
0.3 1.3 0.8587
0.4 1.3 0.8487
0.5 1.3 0.8398
0.6 1.3 0.8346
0.7 1.3 0.8332
0.8 1.3 0.8359
0.9 1.3 0.8403
1.0 1.3 0.8453
1.1 1.3 0.8504
1.2 1.3 0.8549
1.3 1.3 0.8576
1.4 1.3 0.8619
1.5 1.3 0.8638
1.6 1.3 0.8650
1.7 1.3 0.8659
1.8 1.3 0.8665
1.9 1.3 0.8669

0.0 1.4 0.8748
0.1 1.4 0.8464
0.2 1.4 0.8125
0.3 1.4 0.7780
0.4 1.4 0.7488
0.5 1.4 0.7328
0.6 1.4 0.7274
0.7 1.4 0.7336
0.8 1.4 0.7465
0.9 1.4 0.7635
1.0 1.4 0.7808
1.1 1.4 0.7966
1.2 1.4 0.8103
1.3 1.4 0.8222
1.4 1.4 0.8314
1.5 1.4 0.8389
1.6 1.4 0.8449
1.7 1.4 0.8495
1.8 1.4 0.8529
1.9 1.4 0.8561

0.0 1.5 0.8751
0.1 1.5 0.8753
0.2 1.5 0.8751
0.3 1.5 0.8747
0.4 1.5 0.8748
0.5 1.5 0.8750
0.6 1.5 0.8748
0.7 1.5 0.8755
0.8 1.5 0.8752
0.9 1.5 0.8749
1.0 1.5 0.8751
1.1 1.5 0.8754
1.2 1.5 0.8746
1.3 1.5 0.8750
1.4 1.5 0.8750
1.5 1.5 0.8752
1.6 1.5 0.8752
1.7 1.5 0.8749
1.8 1.5 0.8745
1.9 1.5 0.8749

0.0 1.6 0.8751
0.1 1.6 0.8956
0.2 1.6 0.9088
0.3 1.6 0.9178
0.4 1.6 0.9217
0.5 1.6 0.9222
0.6 1.6 0.9177
0.7 1.6 0.9101
0.8 1.6 0.9006
0.9 1.6 0.8894
1.0 1.6 0.8792
1.1 1.6 0.8697
1.2 1.6 0.8618
1.3 1.6 0.8550
1.4 1.6 0.8494
1.5 1.6 0.8447
1.6 1.6 0.8414
1.7 1.6 0.8381
1.8 1.6 0.8355
1.9 1.6 0.8332

0.0 1.7 0.8750
0.1 1.7 0.8729
0.2 1.7 0.8696
0.3 1.7 0.8679
0.4 1.7 0.8671
0.5 1.7 0.8672
0.6 1.7 0.8666
0.7 1.7 0.8667
0.8 1.7 0.8668
0.9 1.7 0.8655
1.0 1.7 0.8650
1.1 1.7 0.8645
1.2 1.7 0.8643
1.3 1.7 0.8638
1.4 1.7 0.8633
1.5 1.7 0.8633
1.6 1.7 0.8634
1.7 1.7 0.8633
1.8 1.7 0.8627
1.9 1.7 0.8627

0.0 1.8 0.8755
0.1 1.8 0.8735
0.2 1.8 0.8679
0.3 1.8 0.8586
0.4 1.8 0.8484
0.5 1.8 0.8400
0.6 1.8 0.8338
0.7 1.8 0.8334
0.8 1.8 0.8360
0.9 1.8 0.8396
1.0 1.8 0.8449
1.1 1.8 0.8504
1.2 1.8 0.8552
1.3 1.8 0.8590
1.4 1.8 0.8614
1.5 1.8 0.8637
1.6 1.8 0.8649
1.7 1.8 0.8659
1.8 1.8 0.8664
1.9 1.8 0.8663

0.0 1.9 0.8748
0.1 1.9 0.8467
0.2 1.9 0.8127
0.3 1.9 0.7777
0.4 1.9 0.7493
0.5 1.9 0.7322
0.6 1.9 0.7271
0.7 1.9 0.7339
0.8 1.9 0.7469
0.9 1.9 0.7636
1.0 1.9 0.7807
1.1 1.9 0.7963
1.2 1.9 0.8104
1.3 1.9 0.8223
1.4 1.9 0.8317
1.5 1.9 0.8392
1.6 1.9 0.8449
1.7 1.9 0.8485
1.8 1.9 0.8526
1.9 1.9 0.8556



==> tables/ErdosRenyi_k2_directTrue_forceP2False_fix_one_nodeFalse_color_encodingall_problem_encodingbinary_shots100000_mixerGrover.dat <==
0.0 0.0 0.6670
0.1 0.0 0.6666
0.2 0.0 0.6663
0.3 0.0 0.6661
0.4 0.0 0.6670
0.5 0.0 0.6667
0.6 0.0 0.6672
0.7 0.0 0.6670
0.8 0.0 0.6665
0.9 0.0 0.6669
1.0 0.0 0.6671
1.1 0.0 0.6665
1.2 0.0 0.6656
1.3 0.0 0.6662
1.4 0.0 0.6671
1.5 0.0 0.6663
1.6 0.0 0.6672
1.7 0.0 0.6661
1.8 0.0 0.6670
1.9 0.0 0.6657

0.0 0.1 0.6671
0.1 0.1 0.6225
0.2 0.1 0.6377
0.3 0.1 0.6606
0.4 0.1 0.6659
0.5 0.1 0.6669
0.6 0.1 0.6667
0.7 0.1 0.6668
0.8 0.1 0.6663
0.9 0.1 0.6666
1.0 0.1 0.6668
1.1 0.1 0.6670
1.2 0.1 0.6682
1.3 0.1 0.6680
1.4 0.1 0.6673
1.5 0.1 0.6665
1.6 0.1 0.6658
1.7 0.1 0.6727
1.8 0.1 0.6935
1.9 0.1 0.7091

0.0 0.2 0.6666
0.1 0.2 0.5807
0.2 0.2 0.6122
0.3 0.2 0.6557
0.4 0.2 0.6667
0.5 0.2 0.6676
0.6 0.2 0.6677
0.7 0.2 0.6663
0.8 0.2 0.6651
0.9 0.2 0.6664
1.0 0.2 0.6664
1.1 0.2 0.6666
1.2 0.2 0.6679
1.3 0.2 0.6678
1.4 0.2 0.6666
1.5 0.2 0.6661
1.6 0.2 0.6676
1.7 0.2 0.6752
1.8 0.2 0.7146
1.9 0.2 0.7464

0.0 0.3 0.6671
0.1 0.3 0.5465
0.2 0.3 0.5883
0.3 0.3 0.6508
0.4 0.3 0.6664
0.5 0.3 0.6682
0.6 0.3 0.6674
0.7 0.3 0.6652
0.8 0.3 0.6660
0.9 0.3 0.6661
1.0 0.3 0.6667
1.1 0.3 0.6664
1.2 0.3 0.6671
1.3 0.3 0.6674
1.4 0.3 0.6660
1.5 0.3 0.6643
1.6 0.3 0.6670
1.7 0.3 0.6787
1.8 0.3 0.7308
1.9 0.3 0.7737

0.0 0.4 0.6653
0.1 0.4 0.5212
0.2 0.4 0.5715
0.3 0.4 0.6461
0.4 0.4 0.6658
0.5 0.4 0.6687
0.6 0.4 0.6665
0.7 0.4 0.6662
0.8 0.4 0.6658
0.9 0.4 0.6659
1.0 0.4 0.6664
1.1 0.4 0.6678
1.2 0.4 0.6693
1.3 0.4 0.6681
1.4 0.4 0.6663
1.5 0.4 0.6655
1.6 0.4 0.6668
1.7 0.4 0.6798
1.8 0.4 0.7386
1.9 0.4 0.7898

0.0 0.5 0.6670
0.1 0.5 0.5093
0.2 0.5 0.5612
0.3 0.5 0.6456
0.4 0.5 0.6664
0.5 0.5 0.6678
0.6 0.5 0.6678
0.7 0.5 0.6665
0.8 0.5 0.6674
0.9 0.5 0.6662
1.0 0.5 0.6666
1.1 0.5 0.6673
1.2 0.5 0.6691
1.3 0.5 0.6684
1.4 0.5 0.6670
1.5 0.5 0.6641
1.6 0.5 0.6675
1.7 0.5 0.6794
1.8 0.5 0.7372
1.9 0.5 0.7918

0.0 0.6 0.6666
0.1 0.6 0.5108
0.2 0.6 0.5600
0.3 0.6 0.6436
0.4 0.6 0.6659
0.5 0.6 0.6673
0.6 0.6 0.6679
0.7 0.6 0.6665
0.8 0.6 0.6665
0.9 0.6 0.6662
1.0 0.6 0.6660
1.1 0.6 0.6681
1.2 0.6 0.6700
1.3 0.6 0.6694
1.4 0.6 0.6657
1.5 0.6 0.6635
1.6 0.6 0.6661
1.7 0.6 0.6767
1.8 0.6 0.7273
1.9 0.6 0.7802

0.0 0.7 0.6670
0.1 0.7 0.5278
0.2 0.7 0.5675
0.3 0.7 0.6452
0.4 0.7 0.6670
0.5 0.7 0.6663
0.6 0.7 0.6671
0.7 0.7 0.6677
0.8 0.7 0.6674
0.9 0.7 0.6672
1.0 0.7 0.6667
1.1 0.7 0.6672
1.2 0.7 0.6696
1.3 0.7 0.6696
1.4 0.7 0.6658
1.5 0.7 0.6646
1.6 0.7 0.6680
1.7 0.7 0.6737
1.8 0.7 0.7100
1.9 0.7 0.7562

0.0 0.8 0.6670
0.1 0.8 0.5553
0.2 0.8 0.5836
0.3 0.8 0.6486
0.4 0.8 0.6658
0.5 0.8 0.6664
0.6 0.8 0.6676
0.7 0.8 0.6676
0.8 0.8 0.6678
0.9 0.8 0.6665
1.0 0.8 0.6667
1.1 0.8 0.6673
1.2 0.8 0.6701
1.3 0.8 0.6700
1.4 0.8 0.6672
1.5 0.8 0.6636
1.6 0.8 0.6672
1.7 0.8 0.6691
1.8 0.8 0.6859
1.9 0.8 0.7226

0.0 0.9 0.6667
0.1 0.9 0.5905
0.2 0.9 0.6050
0.3 0.9 0.6538
0.4 0.9 0.6663
0.5 0.9 0.6652
0.6 0.9 0.6668
0.7 0.9 0.6689
0.8 0.9 0.6685
0.9 0.9 0.6666
1.0 0.9 0.6677
1.1 0.9 0.6669
1.2 0.9 0.6694
1.3 0.9 0.6694
1.4 0.9 0.6666
1.5 0.9 0.6649
1.6 0.9 0.6671
1.7 0.9 0.6644
1.8 0.9 0.6612
1.9 0.9 0.6796

0.0 1.0 0.6658
0.1 1.0 0.6351
0.2 1.0 0.6326
0.3 1.0 0.6586
0.4 1.0 0.6668
0.5 1.0 0.6649
0.6 1.0 0.6667
0.7 1.0 0.6696
0.8 1.0 0.6694
0.9 1.0 0.6678
1.0 1.0 0.6675
1.1 1.0 0.6667
1.2 1.0 0.6683
1.3 1.0 0.6687
1.4 1.0 0.6673
1.5 1.0 0.6658
1.6 1.0 0.6676
1.7 1.0 0.6580
1.8 1.0 0.6313
1.9 1.0 0.6359

0.0 1.1 0.6671
0.1 1.1 0.6776
0.2 1.1 0.6599
0.3 1.1 0.6635
0.4 1.1 0.6669
0.5 1.1 0.6650
0.6 1.1 0.6660
0.7 1.1 0.6691
0.8 1.1 0.6695
0.9 1.1 0.6674
1.0 1.1 0.6668
1.1 1.1 0.6665
1.2 1.1 0.6684
1.3 1.1 0.6686
1.4 1.1 0.6660
1.5 1.1 0.6657
1.6 1.1 0.6666
1.7 1.1 0.6526
1.8 1.1 0.6064
1.9 1.1 0.5933

0.0 1.2 0.6664
0.1 1.2 0.7219
0.2 1.2 0.6875
0.3 1.2 0.6696
0.4 1.2 0.6671
0.5 1.2 0.6646
0.6 1.2 0.6667
0.7 1.2 0.6698
0.8 1.2 0.6693
0.9 1.2 0.6669
1.0 1.2 0.6661
1.1 1.2 0.6672
1.2 1.2 0.6677
1.3 1.2 0.6676
1.4 1.2 0.6667
1.5 1.2 0.6666
1.6 1.2 0.6668
1.7 1.2 0.6489
1.8 1.2 0.5838
1.9 1.2 0.5551

0.0 1.3 0.6665
0.1 1.3 0.7546
0.2 1.3 0.7102
0.3 1.3 0.6740
0.4 1.3 0.6674
0.5 1.3 0.6636
0.6 1.3 0.6661
0.7 1.3 0.6696
0.8 1.3 0.6695
0.9 1.3 0.6667
1.0 1.3 0.6666
1.1 1.3 0.6666
1.2 1.3 0.6677
1.3 1.3 0.6681
1.4 1.3 0.6670
1.5 1.3 0.6674
1.6 1.3 0.6663
1.7 1.3 0.6454
1.8 1.3 0.5683
1.9 1.3 0.5282

0.0 1.4 0.6663
0.1 1.4 0.7796
0.2 1.4 0.7272
0.3 1.4 0.6782
0.4 1.4 0.6657
0.5 1.4 0.6631
0.6 1.4 0.6655
0.7 1.4 0.6700
0.8 1.4 0.6693
0.9 1.4 0.6672
1.0 1.4 0.6655
1.1 1.4 0.6662
1.2 1.4 0.6665
1.3 1.4 0.6681
1.4 1.4 0.6667
1.5 1.4 0.6679
1.6 1.4 0.6663
1.7 1.4 0.6449
1.8 1.4 0.5602
1.9 1.4 0.5114

0.0 1.5 0.6668
0.1 1.5 0.7919
0.2 1.5 0.7370
0.3 1.5 0.6795
0.4 1.5 0.6675
0.5 1.5 0.6652
0.6 1.5 0.6669
0.7 1.5 0.6701
0.8 1.5 0.6697
0.9 1.5 0.6672
1.0 1.5 0.6671
1.1 1.5 0.6659
1.2 1.5 0.6655
1.3 1.5 0.6673
1.4 1.5 0.6681
1.5 1.5 0.6674
1.6 1.5 0.6672
1.7 1.5 0.6444
1.8 1.5 0.5621
1.9 1.5 0.5103

0.0 1.6 0.6659
0.1 1.6 0.7898
0.2 1.6 0.7389
0.3 1.6 0.6804
0.4 1.6 0.6669
0.5 1.6 0.6643
0.6 1.6 0.6653
0.7 1.6 0.6684
0.8 1.6 0.6685
0.9 1.6 0.6671
1.0 1.6 0.6663
1.1 1.6 0.6666
1.2 1.6 0.6662
1.3 1.6 0.6668
1.4 1.6 0.6677
1.5 1.6 0.6685
1.6 1.6 0.6665
1.7 1.6 0.6470
1.8 1.6 0.5714
1.9 1.6 0.5214

0.0 1.7 0.6671
0.1 1.7 0.7742
0.2 1.7 0.7309
0.3 1.7 0.6794
0.4 1.7 0.6673
0.5 1.7 0.6653
0.6 1.7 0.6663
0.7 1.7 0.6681
0.8 1.7 0.6683
0.9 1.7 0.6669
1.0 1.7 0.6663
1.1 1.7 0.6657
1.2 1.7 0.6658
1.3 1.7 0.6658
1.4 1.7 0.6675
1.5 1.7 0.6678
1.6 1.7 0.6662
1.7 1.7 0.6498
1.8 1.7 0.5887
1.9 1.7 0.5457

0.0 1.8 0.6669
0.1 1.8 0.7459
0.2 1.8 0.7147
0.3 1.8 0.6763
0.4 1.8 0.6675
0.5 1.8 0.6660
0.6 1.8 0.6660
0.7 1.8 0.6674
0.8 1.8 0.6678
0.9 1.8 0.6668
1.0 1.8 0.6665
1.1 1.8 0.6668
1.2 1.8 0.6671
1.3 1.8 0.6665
1.4 1.8 0.6673
1.5 1.8 0.6678
1.6 1.8 0.6664
1.7 1.8 0.6554
1.8 1.8 0.6116
1.9 1.8 0.5806

0.0 1.9 0.6664
0.1 1.9 0.7095
0.2 1.9 0.6922
0.3 1.9 0.6711
0.4 1.9 0.6676
0.5 1.9 0.6658
0.6 1.9 0.6660
0.7 1.9 0.6672
0.8 1.9 0.6671
0.9 1.9 0.6663
1.0 1.9 0.6664
1.1 1.9 0.6666
1.2 1.9 0.6664
1.3 1.9 0.6669
1.4 1.9 0.6671
1.5 1.9 0.6665
1.6 1.9 0.6662
1.7 1.9 0.6604
1.8 1.9 0.6385
1.9 1.9 0.6228



==> tables/ErdosRenyi_k2_directTrue_forceP2False_fix_one_nodeFalse_color_encodingall_problem_encodingbinary_shots100000_mixerGrovertensorized.dat <==
0.0 0.0 0.6666
0.1 0.0 0.6671
0.2 0.0 0.6671
0.3 0.0 0.6668
0.4 0.0 0.6672
0.5 0.0 0.6658
0.6 0.0 0.6669
0.7 0.0 0.6658
0.8 0.0 0.6668
0.9 0.0 0.6666
1.0 0.0 0.6667
1.1 0.0 0.6659
1.2 0.0 0.6665
1.3 0.0 0.6660
1.4 0.0 0.6667
1.5 0.0 0.6667
1.6 0.0 0.6665
1.7 0.0 0.6664
1.8 0.0 0.6661
1.9 0.0 0.6662

0.0 0.1 0.6674
0.1 0.1 0.5547
0.2 0.1 0.5192
0.3 0.1 0.5643
0.4 0.1 0.6305
0.5 0.1 0.6672
0.6 0.1 0.6883
0.7 0.1 0.7200
0.8 0.1 0.7471
0.9 0.1 0.7315
1.0 0.1 0.6665
1.1 0.1 0.5988
1.2 0.1 0.5817
1.3 0.1 0.6106
1.4 0.1 0.6437
1.5 0.1 0.6668
1.6 0.1 0.7007
1.7 0.1 0.7578
1.8 0.1 0.7978
1.9 0.1 0.7698

0.0 0.2 0.6661
0.1 0.2 0.4793
0.2 0.2 0.4115
0.3 0.2 0.4918
0.4 0.2 0.6053
0.5 0.2 0.6669
0.6 0.2 0.7007
0.7 0.2 0.7480
0.8 0.2 0.7922
0.9 0.2 0.7691
1.0 0.2 0.6666
1.1 0.2 0.5545
1.2 0.2 0.5234
1.3 0.2 0.5723
1.4 0.2 0.6299
1.5 0.2 0.6671
1.6 0.2 0.7191
1.7 0.2 0.8015
1.8 0.2 0.8624
1.9 0.2 0.8261

0.0 0.3 0.6658
0.1 0.3 0.4665
0.2 0.3 0.3850
0.3 0.3 0.4721
0.4 0.3 0.6001
0.5 0.3 0.6666
0.6 0.3 0.6987
0.7 0.3 0.7449
0.8 0.3 0.7842
0.9 0.3 0.7651
1.0 0.3 0.6658
1.1 0.3 0.5511
1.2 0.3 0.5160
1.3 0.3 0.5672
1.4 0.3 0.6291
1.5 0.3 0.6667
1.6 0.3 0.7146
1.7 0.3 0.7815
1.8 0.3 0.8362
1.9 0.3 0.8130

0.0 0.4 0.6659
0.1 0.4 0.5232
0.2 0.4 0.4503
0.3 0.4 0.5168
0.4 0.4 0.6184
0.5 0.4 0.6666
0.6 0.4 0.6840
0.7 0.4 0.7064
0.8 0.4 0.7265
0.9 0.4 0.7211
1.0 0.4 0.6671
1.1 0.4 0.5881
1.2 0.4 0.5613
1.3 0.4 0.5979
1.4 0.4 0.6408
1.5 0.4 0.6670
1.6 0.4 0.6899
1.7 0.4 0.7085
1.8 0.4 0.7283
1.9 0.4 0.7375

0.0 0.5 0.6666
0.1 0.5 0.6253
0.2 0.5 0.5799
0.3 0.5 0.6062
0.4 0.5 0.6531
0.5 0.5 0.6669
0.6 0.5 0.6619
0.7 0.5 0.6503
0.8 0.5 0.6416
0.9 0.5 0.6530
1.0 0.5 0.6660
1.1 0.5 0.6533
1.2 0.5 0.6422
1.3 0.5 0.6499
1.4 0.5 0.6623
1.5 0.5 0.6670
1.6 0.5 0.6531
1.7 0.5 0.6064
1.8 0.5 0.5811
1.9 0.5 0.6255

0.0 0.6 0.6662
0.1 0.6 0.7388
0.2 0.6 0.7284
0.3 0.6 0.7084
0.4 0.6 0.6902
0.5 0.6 0.6667
0.6 0.6 0.6404
0.7 0.6 0.5965
0.8 0.6 0.5610
0.9 0.6 0.5884
1.0 0.6 0.6675
1.1 0.6 0.7207
1.2 0.6 0.7263
1.3 0.6 0.7061
1.4 0.6 0.6834
1.5 0.6 0.6670
1.6 0.6 0.6191
1.7 0.6 0.5165
1.8 0.6 0.4496
1.9 0.6 0.5223

0.0 0.7 0.6670
0.1 0.7 0.8137
0.2 0.7 0.8354
0.3 0.7 0.7813
0.4 0.7 0.7138
0.5 0.7 0.6669
0.6 0.7 0.6279
0.7 0.7 0.5680
0.8 0.7 0.5152
0.9 0.7 0.5504
1.0 0.7 0.6670
1.1 0.7 0.7649
1.2 0.7 0.7844
1.3 0.7 0.7445
1.4 0.7 0.6994
1.5 0.7 0.6656
1.6 0.7 0.6003
1.7 0.7 0.4719
1.8 0.7 0.3837
1.9 0.7 0.4661

0.0 0.8 0.6673
0.1 0.8 0.8264
0.2 0.8 0.8620
0.3 0.8 0.8009
0.4 0.8 0.7194
0.5 0.8 0.6656
0.6 0.8 0.6292
0.7 0.8 0.5729
0.8 0.8 0.5236
0.9 0.8 0.5564
1.0 0.8 0.6671
1.1 0.8 0.7690
1.2 0.8 0.7920
1.3 0.8 0.7496
1.4 0.8 0.6998
1.5 0.8 0.6671
1.6 0.8 0.6052
1.7 0.8 0.4918
1.8 0.8 0.4104
1.9 0.8 0.4798

0.0 0.9 0.6667
0.1 0.9 0.7698
0.2 0.9 0.7974
0.3 0.9 0.7570
0.4 0.9 0.7005
0.5 0.9 0.6667
0.6 0.9 0.6455
0.7 0.9 0.6105
0.8 0.9 0.5819
0.9 0.9 0.5988
1.0 0.9 0.6673
1.1 0.9 0.7316
1.2 0.9 0.7463
1.3 0.9 0.7199
1.4 0.9 0.6878
1.5 0.9 0.6668
1.6 0.9 0.6300
1.7 0.9 0.5647
1.8 0.9 0.5189
1.9 0.9 0.5560

0.0 1.0 0.6673
0.1 1.0 0.6659
0.2 1.0 0.6667
0.3 1.0 0.6670
0.4 1.0 0.6665
0.5 1.0 0.6672
0.6 1.0 0.6658
0.7 1.0 0.6661
0.8 1.0 0.6669
0.9 1.0 0.6669
1.0 1.0 0.6674
1.1 1.0 0.6666
1.2 1.0 0.6667
1.3 1.0 0.6673
1.4 1.0 0.6672
1.5 1.0 0.6676
1.6 1.0 0.6669
1.7 1.0 0.6664
1.8 1.0 0.6676
1.9 1.0 0.6672

0.0 1.1 0.6665
0.1 1.1 0.5552
0.2 1.1 0.5186
0.3 1.1 0.5659
0.4 1.1 0.6303
0.5 1.1 0.6668
0.6 1.1 0.6870
0.7 1.1 0.7202
0.8 1.1 0.7474
0.9 1.1 0.7318
1.0 1.1 0.6668
1.1 1.1 0.5997
1.2 1.1 0.5812
1.3 1.1 0.6107
1.4 1.1 0.6440
1.5 1.1 0.6666
1.6 1.1 0.7007
1.7 1.1 0.7562
1.8 1.1 0.7978
1.9 1.1 0.7706

0.0 1.2 0.6667
0.1 1.2 0.4799
0.2 1.2 0.4104
0.3 1.2 0.4904
0.4 1.2 0.6052
0.5 1.2 0.6660
0.6 1.2 0.6996
0.7 1.2 0.7492
0.8 1.2 0.7922
0.9 1.2 0.7687
1.0 1.2 0.6667
1.1 1.2 0.5548
1.2 1.2 0.5241
1.3 1.2 0.5733
1.4 1.2 0.6299
1.5 1.2 0.6658
1.6 1.2 0.7185
1.7 1.2 0.8002
1.8 1.2 0.8623
1.9 1.2 0.8255

0.0 1.3 0.6662
0.1 1.3 0.4679
0.2 1.3 0.3833
0.3 1.3 0.4713
0.4 1.3 0.6003
0.5 1.3 0.6669
0.6 1.3 0.6982
0.7 1.3 0.7445
0.8 1.3 0.7846
0.9 1.3 0.7648
1.0 1.3 0.6669
1.1 1.3 0.5513
1.2 1.3 0.5162
1.3 1.3 0.5675
1.4 1.3 0.6289
1.5 1.3 0.6666
1.6 1.3 0.7153
1.7 1.3 0.7817
1.8 1.3 0.8357
1.9 1.3 0.8135

0.0 1.4 0.6664
0.1 1.4 0.5220
0.2 1.4 0.4487
0.3 1.4 0.5157
0.4 1.4 0.6189
0.5 1.4 0.6664
0.6 1.4 0.6840
0.7 1.4 0.7057
0.8 1.4 0.7271
0.9 1.4 0.7211
1.0 1.4 0.6666
1.1 1.4 0.5888
1.2 1.4 0.5602
1.3 1.4 0.5966
1.4 1.4 0.6402
1.5 1.4 0.6670
1.6 1.4 0.6896
1.7 1.4 0.7069
1.8 1.4 0.7292
1.9 1.4 0.7376

0.0 1.5 0.6670
0.1 1.5 0.6262
0.2 1.5 0.5813
0.3 1.5 0.6067
0.4 1.5 0.6527
0.5 1.5 0.6677
0.6 1.5 0.6628
0.7 1.5 0.6507
0.8 1.5 0.6407
0.9 1.5 0.6530
1.0 1.5 0.6675
1.1 1.5 0.6539
1.2 1.5 0.6413
1.3 1.5 0.6506
1.4 1.5 0.6632
1.5 1.5 0.6671
1.6 1.5 0.6527
1.7 1.5 0.6058
1.8 1.5 0.5799
1.9 1.5 0.6258

0.0 1.6 0.6676
0.1 1.6 0.7379
0.2 1.6 0.7285
0.3 1.6 0.7073
0.4 1.6 0.6899
0.5 1.6 0.6666
0.6 1.6 0.6396
0.7 1.6 0.5984
0.8 1.6 0.5623
0.9 1.6 0.5887
1.0 1.6 0.6665
1.1 1.6 0.7210
1.2 1.6 0.7266
1.3 1.6 0.7073
1.4 1.6 0.6839
1.5 1.6 0.6670
1.6 1.6 0.6196
1.7 1.6 0.5159
1.8 1.6 0.4488
1.9 1.6 0.5230

0.0 1.7 0.6674
0.1 1.7 0.8135
0.2 1.7 0.8355
0.3 1.7 0.7820
0.4 1.7 0.7151
0.5 1.7 0.6673
0.6 1.7 0.6289
0.7 1.7 0.5677
0.8 1.7 0.5157
0.9 1.7 0.5511
1.0 1.7 0.6670
1.1 1.7 0.7653
1.2 1.7 0.7843
1.3 1.7 0.7447
1.4 1.7 0.6992
1.5 1.7 0.6662
1.6 1.7 0.6006
1.7 1.7 0.4719
1.8 1.7 0.3844
1.9 1.7 0.4671

0.0 1.8 0.6674
0.1 1.8 0.8261
0.2 1.8 0.8624
0.3 1.8 0.8009
0.4 1.8 0.7192
0.5 1.8 0.6672
0.6 1.8 0.6302
0.7 1.8 0.5728
0.8 1.8 0.5247
0.9 1.8 0.5546
1.0 1.8 0.6666
1.1 1.8 0.7693
1.2 1.8 0.7920
1.3 1.8 0.7489
1.4 1.8 0.7007
1.5 1.8 0.6666
1.6 1.8 0.6051
1.7 1.8 0.4914
1.8 1.8 0.4120
1.9 1.8 0.4783

0.0 1.9 0.6661
0.1 1.9 0.7701
0.2 1.9 0.7973
0.3 1.9 0.7560
0.4 1.9 0.7006
0.5 1.9 0.6672
0.6 1.9 0.6435
0.7 1.9 0.6107
0.8 1.9 0.5820
0.9 1.9 0.5990
1.0 1.9 0.6664
1.1 1.9 0.7319
1.2 1.9 0.7467
1.3 1.9 0.7194
1.4 1.9 0.6870
1.5 1.9 0.6672
1.6 1.9 0.6308
1.7 1.9 0.5656
1.8 1.9 0.5195
1.9 1.9 0.5555



==> tables/ErdosRenyi_k2_directTrue_forceP2False_fix_one_nodeFalse_color_encodingall_problem_encodingbinary_shots100000_mixerX.dat <==
0.0 0.0 0.6661
0.1 0.0 0.6665
0.2 0.0 0.6661
0.3 0.0 0.6666
0.4 0.0 0.6659
0.5 0.0 0.6664
0.6 0.0 0.6655
0.7 0.0 0.6668
0.8 0.0 0.6671
0.9 0.0 0.6663
1.0 0.0 0.6666
1.1 0.0 0.6666
1.2 0.0 0.6676
1.3 0.0 0.6660
1.4 0.0 0.6672
1.5 0.0 0.6668
1.6 0.0 0.6661
1.7 0.0 0.6667
1.8 0.0 0.6677
1.9 0.0 0.6679

0.0 0.1 0.6674
0.1 0.1 0.8260
0.2 0.1 0.8633
0.3 0.1 0.8008
0.4 0.1 0.7190
0.5 0.1 0.6675
0.6 0.1 0.6293
0.7 0.1 0.5734
0.8 0.1 0.5235
0.9 0.1 0.5550
1.0 0.1 0.6661
1.1 0.1 0.7687
1.2 0.1 0.7922
1.3 0.1 0.7502
1.4 0.1 0.7009
1.5 0.1 0.6664
1.6 0.1 0.6045
1.7 0.1 0.4913
1.8 0.1 0.4109
1.9 0.1 0.4791

0.0 0.2 0.6673
0.1 0.2 0.7380
0.2 0.2 0.7289
0.3 0.2 0.7075
0.4 0.2 0.6898
0.5 0.2 0.6663
0.6 0.2 0.6409
0.7 0.2 0.5970
0.8 0.2 0.5610
0.9 0.2 0.5883
1.0 0.2 0.6660
1.1 0.2 0.7220
1.2 0.2 0.7261
1.3 0.2 0.7061
1.4 0.2 0.6844
1.5 0.2 0.6667
1.6 0.2 0.6188
1.7 0.2 0.5160
1.8 0.2 0.4505
1.9 0.2 0.5235

0.0 0.3 0.6665
0.1 0.3 0.5232
0.2 0.3 0.4501
0.3 0.3 0.5179
0.4 0.3 0.6185
0.5 0.3 0.6662
0.6 0.3 0.6839
0.7 0.3 0.7062
0.8 0.3 0.7267
0.9 0.3 0.7211
1.0 0.3 0.6661
1.1 0.3 0.5879
1.2 0.3 0.5612
1.3 0.3 0.5966
1.4 0.3 0.6411
1.5 0.3 0.6661
1.6 0.3 0.6898
1.7 0.3 0.7066
1.8 0.3 0.7286
1.9 0.3 0.7372

0.0 0.4 0.6667
0.1 0.4 0.4785
0.2 0.4 0.4116
0.3 0.4 0.4908
0.4 0.4 0.6044
0.5 0.4 0.6665
0.6 0.4 0.7003
0.7 0.4 0.7491
0.8 0.4 0.7916
0.9 0.4 0.7690
1.0 0.4 0.6664
1.1 0.4 0.5553
1.2 0.4 0.5237
1.3 0.4 0.5729
1.4 0.4 0.6307
1.5 0.4 0.6659
1.6 0.4 0.7197
1.7 0.4 0.8005
1.8 0.4 0.8615
1.9 0.4 0.8258

0.0 0.5 0.6671
0.1 0.5 0.6662
0.2 0.5 0.6674
0.3 0.5 0.6664
0.4 0.5 0.6663
0.5 0.5 0.6672
0.6 0.5 0.6666
0.7 0.5 0.6671
0.8 0.5 0.6670
0.9 0.5 0.6665
1.0 0.5 0.6670
1.1 0.5 0.6667
1.2 0.5 0.6670
1.3 0.5 0.6653
1.4 0.5 0.6671
1.5 0.5 0.6671
1.6 0.5 0.6662
1.7 0.5 0.6655
1.8 0.5 0.6661
1.9 0.5 0.6668

0.0 0.6 0.6661
0.1 0.6 0.8261
0.2 0.6 0.8630
0.3 0.6 0.8007
0.4 0.6 0.7186
0.5 0.6 0.6667
0.6 0.6 0.6305
0.7 0.6 0.5723
0.8 0.6 0.5232
0.9 0.6 0.5545
1.0 0.6 0.6673
1.1 0.6 0.7685
1.2 0.6 0.7924
1.3 0.6 0.7489
1.4 0.6 0.7009
1.5 0.6 0.6669
1.6 0.6 0.6063
1.7 0.6 0.4910
1.8 0.6 0.4112
1.9 0.6 0.4792

0.0 0.7 0.6660
0.1 0.7 0.7362
0.2 0.7 0.7278
0.3 0.7 0.7073
0.4 0.7 0.6903
0.5 0.7 0.6666
0.6 0.7 0.6404
0.7 0.7 0.5973
0.8 0.7 0.5612
0.9 0.7 0.5887
1.0 0.7 0.6668
1.1 0.7 0.7213
1.2 0.7 0.7271
1.3 0.7 0.7061
1.4 0.7 0.6847
1.5 0.7 0.6668
1.6 0.7 0.6193
1.7 0.7 0.5175
1.8 0.7 0.4490
1.9 0.7 0.5230

0.0 0.8 0.6663
0.1 0.8 0.5221
0.2 0.8 0.4490
0.3 0.8 0.5168
0.4 0.8 0.6196
0.5 0.8 0.6663
0.6 0.8 0.6843
0.7 0.8 0.7068
0.8 0.8 0.7274
0.9 0.8 0.7207
1.0 0.8 0.6671
1.1 0.8 0.5885
1.2 0.8 0.5602
1.3 0.8 0.5979
1.4 0.8 0.6401
1.5 0.8 0.6666
1.6 0.8 0.6901
1.7 0.8 0.7073
1.8 0.8 0.7273
1.9 0.8 0.7371

0.0 0.9 0.6655
0.1 0.9 0.4796
0.2 0.9 0.4109
0.3 0.9 0.4912
0.4 0.9 0.6054
0.5 0.9 0.6677
0.6 0.9 0.7003
0.7 0.9 0.7491
0.8 0.9 0.7919
0.9 0.9 0.7691
1.0 0.9 0.6672
1.1 0.9 0.5552
1.2 0.9 0.5233
1.3 0.9 0.5726
1.4 0.9 0.6293
1.5 0.9 0.6671
1.6 0.9 0.7181
1.7 0.9 0.8020
1.8 0.9 0.8623
1.9 0.9 0.8261

0.0 1.0 0.6661
0.1 1.0 0.6680
0.2 1.0 0.6673
0.3 1.0 0.6675
0.4 1.0 0.6669
0.5 1.0 0.6666
0.6 1.0 0.6658
0.7 1.0 0.6666
0.8 1.0 0.6663
0.9 1.0 0.6668
1.0 1.0 0.6676
1.1 1.0 0.6666
1.2 1.0 0.6667
1.3 1.0 0.6676
1.4 1.0 0.6666
1.5 1.0 0.6679
1.6 1.0 0.6658
1.7 1.0 0.6671
1.8 1.0 0.6666
1.9 1.0 0.6668

0.0 1.1 0.6669
0.1 1.1 0.8263
0.2 1.1 0.8627
0.3 1.1 0.8002
0.4 1.1 0.7179
0.5 1.1 0.6671
0.6 1.1 0.6299
0.7 1.1 0.5733
0.8 1.1 0.5239
0.9 1.1 0.5545
1.0 1.1 0.6662
1.1 1.1 0.7689
1.2 1.1 0.7922
1.3 1.1 0.7496
1.4 1.1 0.7003
1.5 1.1 0.6662
1.6 1.1 0.6049
1.7 1.1 0.4912
1.8 1.1 0.4118
1.9 1.1 0.4797

0.0 1.2 0.6669
0.1 1.2 0.7364
0.2 1.2 0.7288
0.3 1.2 0.7077
0.4 1.2 0.6894
0.5 1.2 0.6677
0.6 1.2 0.6408
0.7 1.2 0.5979
0.8 1.2 0.5607
0.9 1.2 0.5899
1.0 1.2 0.6667
1.1 1.2 0.7203
1.2 1.2 0.7272
1.3 1.2 0.7063
1.4 1.2 0.6837
1.5 1.2 0.6671
1.6 1.2 0.6192
1.7 1.2 0.5165
1.8 1.2 0.4504
1.9 1.2 0.5234

0.0 1.3 0.6667
0.1 1.3 0.5234
0.2 1.3 0.4495
0.3 1.3 0.5167
0.4 1.3 0.6187
0.5 1.3 0.6663
0.6 1.3 0.6842
0.7 1.3 0.7070
0.8 1.3 0.7266
0.9 1.3 0.7217
1.0 1.3 0.6669
1.1 1.3 0.5889
1.2 1.3 0.5608
1.3 1.3 0.5972
1.4 1.3 0.6409
1.5 1.3 0.6662
1.6 1.3 0.6888
1.7 1.3 0.7067
1.8 1.3 0.7289
1.9 1.3 0.7376

0.0 1.4 0.6664
0.1 1.4 0.4786
0.2 1.4 0.4108
0.3 1.4 0.4906
0.4 1.4 0.6043
0.5 1.4 0.6659
0.6 1.4 0.7002
0.7 1.4 0.7486
0.8 1.4 0.7920
0.9 1.4 0.7683
1.0 1.4 0.6667
1.1 1.4 0.5544
1.2 1.4 0.5248
1.3 1.4 0.5729
1.4 1.4 0.6298
1.5 1.4 0.6670
1.6 1.4 0.7197
1.7 1.4 0.8003
1.8 1.4 0.8625
1.9 1.4 0.8262

0.0 1.5 0.6667
0.1 1.5 0.6669
0.2 1.5 0.6667
0.3 1.5 0.6675
0.4 1.5 0.6665
0.5 1.5 0.6657
0.6 1.5 0.6666
0.7 1.5 0.6658
0.8 1.5 0.6668
0.9 1.5 0.6657
1.0 1.5 0.6664
1.1 1.5 0.6666
1.2 1.5 0.6666
1.3 1.5 0.6659
1.4 1.5 0.6664
1.5 1.5 0.6659
1.6 1.5 0.6674
1.7 1.5 0.6667
1.8 1.5 0.6664
1.9 1.5 0.6672

0.0 1.6 0.6675
0.1 1.6 0.8264
0.2 1.6 0.8620
0.3 1.6 0.8004
0.4 1.6 0.7190
0.5 1.6 0.6662
0.6 1.6 0.6299
0.7 1.6 0.5735
0.8 1.6 0.5241
0.9 1.6 0.5553
1.0 1.6 0.6664
1.1 1.6 0.7687
1.2 1.6 0.7926
1.3 1.6 0.7492
1.4 1.6 0.7003
1.5 1.6 0.6664
1.6 1.6 0.6055
1.7 1.6 0.4911
1.8 1.6 0.4116
1.9 1.6 0.4800

0.0 1.7 0.6673
0.1 1.7 0.7374
0.2 1.7 0.7285
0.3 1.7 0.7069
0.4 1.7 0.6893
0.5 1.7 0.6661
0.6 1.7 0.6393
0.7 1.7 0.5964
0.8 1.7 0.5614
0.9 1.7 0.5876
1.0 1.7 0.6668
1.1 1.7 0.7207
1.2 1.7 0.7262
1.3 1.7 0.7065
1.4 1.7 0.6844
1.5 1.7 0.6675
1.6 1.7 0.6201
1.7 1.7 0.5161
1.8 1.7 0.4502
1.9 1.7 0.5234

0.0 1.8 0.6670
0.1 1.8 0.5223
0.2 1.8 0.4492
0.3 1.8 0.5158
0.4 1.8 0.6183
0.5 1.8 0.6668
0.6 1.8 0.6847
0.7 1.8 0.7074
0.8 1.8 0.7268
0.9 1.8 0.7210
1.0 1.8 0.6666
1.1 1.8 0.5887
1.2 1.8 0.5607
1.3 1.8 0.5966
1.4 1.8 0.6409
1.5 1.8 0.6657
1.6 1.8 0.6897
1.7 1.8 0.7075
1.8 1.8 0.7274
1.9 1.8 0.7383

0.0 1.9 0.6665
0.1 1.9 0.4796
0.2 1.9 0.4110
0.3 1.9 0.4911
0.4 1.9 0.6045
0.5 1.9 0.6659
0.6 1.9 0.7001
0.7 1.9 0.7491
0.8 1.9 0.7923
0.9 1.9 0.7691
1.0 1.9 0.6662
1.1 1.9 0.5547
1.2 1.9 0.5235
1.3 1.9 0.5724
1.4 1.9 0.6296
1.5 1.9 0.6666
1.6 1.9 0.7176
1.7 1.9 0.7995
1.8 1.9 0.8617
1.9 1.9 0.8266



==> tables/ErdosRenyi_k3_directTrue_forceP2False_fix_one_nodeFalse_color_encodingLessThanK_problem_encodingbinary_shots100000_mixerX.dat <==
0.0 0.0 0.6252
0.1 0.0 0.6250
0.2 0.0 0.6258
0.3 0.0 0.6247
0.4 0.0 0.6244
0.5 0.0 0.6247
0.6 0.0 0.6246
0.7 0.0 0.6255
0.8 0.0 0.6255
0.9 0.0 0.6250
1.0 0.0 0.6255
1.1 0.0 0.6253
1.2 0.0 0.6252
1.3 0.0 0.6253
1.4 0.0 0.6252
1.5 0.0 0.6244
1.6 0.0 0.6249
1.7 0.0 0.6250
1.8 0.0 0.6256
1.9 0.0 0.6246

0.0 0.1 0.6251
0.1 0.1 0.7525
0.2 0.1 0.7957
0.3 0.1 0.7668
0.4 0.1 0.7039
0.5 0.1 0.6548
0.6 0.1 0.6309
0.7 0.1 0.6189
0.8 0.1 0.6118
0.9 0.1 0.6142
1.0 0.1 0.6321
1.1 0.1 0.6472
1.2 0.1 0.6457
1.3 0.1 0.6335
1.4 0.1 0.6207
1.5 0.1 0.5949
1.6 0.1 0.5288
1.7 0.1 0.4356
1.8 0.1 0.3923
1.9 0.1 0.4709

0.0 0.2 0.6245
0.1 0.2 0.6790
0.2 0.2 0.6762
0.3 0.2 0.6713
0.4 0.2 0.6569
0.5 0.2 0.6363
0.6 0.2 0.6239
0.7 0.2 0.6167
0.8 0.2 0.6095
0.9 0.2 0.6120
1.0 0.2 0.6262
1.1 0.2 0.6420
1.2 0.2 0.6422
1.3 0.2 0.6325
1.4 0.2 0.6263
1.5 0.2 0.6074
1.6 0.2 0.5490
1.7 0.2 0.4523
1.8 0.2 0.4101
1.9 0.2 0.4954

0.0 0.3 0.6260
0.1 0.3 0.5923
0.2 0.3 0.5527
0.3 0.3 0.5733
0.4 0.3 0.6122
0.5 0.3 0.6269
0.6 0.3 0.6274
0.7 0.3 0.6255
0.8 0.3 0.6251
0.9 0.3 0.6223
1.0 0.3 0.6172
1.1 0.3 0.6157
1.2 0.3 0.6172
1.3 0.3 0.6193
1.4 0.3 0.6208
1.5 0.3 0.6140
1.6 0.3 0.5936
1.7 0.3 0.5565
1.8 0.3 0.5403
1.9 0.3 0.5853

0.0 0.4 0.6250
0.1 0.4 0.5772
0.2 0.4 0.5504
0.3 0.4 0.5719
0.4 0.4 0.6113
0.5 0.4 0.6293
0.6 0.4 0.6310
0.7 0.4 0.6326
0.8 0.4 0.6363
0.9 0.4 0.6343
1.0 0.4 0.6234
1.1 0.4 0.6119
1.2 0.4 0.6102
1.3 0.4 0.6159
1.4 0.4 0.6184
1.5 0.4 0.6175
1.6 0.4 0.6229
1.7 0.4 0.6337
1.8 0.4 0.6450
1.9 0.4 0.6483

0.0 0.5 0.6251
0.1 0.5 0.6246
0.2 0.5 0.6244
0.3 0.5 0.6247
0.4 0.5 0.6248
0.5 0.5 0.6249
0.6 0.5 0.6249
0.7 0.5 0.6255
0.8 0.5 0.6252
0.9 0.5 0.6251
1.0 0.5 0.6250
1.1 0.5 0.6235
1.2 0.5 0.6245
1.3 0.5 0.6256
1.4 0.5 0.6252
1.5 0.5 0.6252
1.6 0.5 0.6252
1.7 0.5 0.6248
1.8 0.5 0.6252
1.9 0.5 0.6247

0.0 0.6 0.6246
0.1 0.6 0.6488
0.2 0.6 0.6447
0.3 0.6 0.6337
0.4 0.6 0.6235
0.5 0.6 0.6182
0.6 0.6 0.6177
0.7 0.6 0.6155
0.8 0.6 0.6113
0.9 0.6 0.6112
1.0 0.6 0.6241
1.1 0.6 0.6345
1.2 0.6 0.6369
1.3 0.6 0.6329
1.4 0.6 0.6307
1.5 0.6 0.6283
1.6 0.6 0.6105
1.7 0.6 0.5726
1.8 0.6 0.5494
1.9 0.6 0.5775

0.0 0.7 0.6252
0.1 0.7 0.5850
0.2 0.7 0.5402
0.3 0.7 0.5549
0.4 0.7 0.5931
0.5 0.7 0.6145
0.6 0.7 0.6211
0.7 0.7 0.6207
0.8 0.7 0.6174
0.9 0.7 0.6151
1.0 0.7 0.6171
1.1 0.7 0.6221
1.2 0.7 0.6245
1.3 0.7 0.6255
1.4 0.7 0.6272
1.5 0.7 0.6269
1.6 0.7 0.6123
1.7 0.7 0.5733
1.8 0.7 0.5518
1.9 0.7 0.5928

0.0 0.8 0.6248
0.1 0.8 0.4951
0.2 0.8 0.4097
0.3 0.8 0.4530
0.4 0.8 0.5488
0.5 0.8 0.6072
0.6 0.8 0.6267
0.7 0.8 0.6340
0.8 0.8 0.6430
0.9 0.8 0.6418
1.0 0.8 0.6259
1.1 0.8 0.6119
1.2 0.8 0.6093
1.3 0.8 0.6169
1.4 0.8 0.6246
1.5 0.8 0.6359
1.6 0.8 0.6559
1.7 0.8 0.6714
1.8 0.8 0.6762
1.9 0.8 0.6788

0.0 0.9 0.6247
0.1 0.9 0.4698
0.2 0.9 0.3913
0.3 0.9 0.4344
0.4 0.9 0.5283
0.5 0.9 0.5938
0.6 0.9 0.6201
0.7 0.9 0.6332
0.8 0.9 0.6450
0.9 0.9 0.6483
1.0 0.9 0.6323
1.1 0.9 0.6145
1.2 0.9 0.6110
1.3 0.9 0.6195
1.4 0.9 0.6318
1.5 0.9 0.6542
1.6 0.9 0.7044
1.7 0.9 0.7672
1.8 0.9 0.7966
1.9 0.9 0.7520

0.0 1.0 0.6256
0.1 1.0 0.6249
0.2 1.0 0.6250
0.3 1.0 0.6251
0.4 1.0 0.6244
0.5 1.0 0.6254
0.6 1.0 0.6246
0.7 1.0 0.6246
0.8 1.0 0.6250
0.9 1.0 0.6253
1.0 1.0 0.6253
1.1 1.0 0.6246
1.2 1.0 0.6249
1.3 1.0 0.6253
1.4 1.0 0.6253
1.5 1.0 0.6245
1.6 1.0 0.6245
1.7 1.0 0.6251
1.8 1.0 0.6245
1.9 1.0 0.6238

0.0 1.1 0.6250
0.1 1.1 0.7529
0.2 1.1 0.7965
0.3 1.1 0.7666
0.4 1.1 0.7047
0.5 1.1 0.6526
0.6 1.1 0.6317
0.7 1.1 0.6197
0.8 1.1 0.6120
0.9 1.1 0.6148
1.0 1.1 0.6325
1.1 1.1 0.6482
1.2 1.1 0.6461
1.3 1.1 0.6335
1.4 1.1 0.6208
1.5 1.1 0.5948
1.6 1.1 0.5293
1.7 1.1 0.4343
1.8 1.1 0.3918
1.9 1.1 0.4697

0.0 1.2 0.6248
0.1 1.2 0.6784
0.2 1.2 0.6767
0.3 1.2 0.6715
0.4 1.2 0.6567
0.5 1.2 0.6360
0.6 1.2 0.6233
0.7 1.2 0.6166
0.8 1.2 0.6097
0.9 1.2 0.6112
1.0 1.2 0.6261
1.1 1.2 0.6414
1.2 1.2 0.6423
1.3 1.2 0.6334
1.4 1.2 0.6262
1.5 1.2 0.6061
1.6 1.2 0.5474
1.7 1.2 0.4532
1.8 1.2 0.4091
1.9 1.2 0.4946

0.0 1.3 0.6250
0.1 1.3 0.5917
0.2 1.3 0.5523
0.3 1.3 0.5729
0.4 1.3 0.6127
0.5 1.3 0.6282
0.6 1.3 0.6275
0.7 1.3 0.6252
0.8 1.3 0.6248
0.9 1.3 0.6223
1.0 1.3 0.6176
1.1 1.3 0.6154
1.2 1.3 0.6168
1.3 1.3 0.6200
1.4 1.3 0.6207
1.5 1.3 0.6144
1.6 1.3 0.5931
1.7 1.3 0.5553
1.8 1.3 0.5402
1.9 1.3 0.5850

0.0 1.4 0.6247
0.1 1.4 0.5772
0.2 1.4 0.5494
0.3 1.4 0.5734
0.4 1.4 0.6107
0.5 1.4 0.6289
0.6 1.4 0.6317
0.7 1.4 0.6333
0.8 1.4 0.6366
0.9 1.4 0.6341
1.0 1.4 0.6230
1.1 1.4 0.6115
1.2 1.4 0.6103
1.3 1.4 0.6155
1.4 1.4 0.6186
1.5 1.4 0.6190
1.6 1.4 0.6233
1.7 1.4 0.6337
1.8 1.4 0.6448
1.9 1.4 0.6484

0.0 1.5 0.6247
0.1 1.5 0.6243
0.2 1.5 0.6253
0.3 1.5 0.6257
0.4 1.5 0.6260
0.5 1.5 0.6251
0.6 1.5 0.6253
0.7 1.5 0.6254
0.8 1.5 0.6248
0.9 1.5 0.6263
1.0 1.5 0.6251
1.1 1.5 0.6256
1.2 1.5 0.6241
1.3 1.5 0.6264
1.4 1.5 0.6245
1.5 1.5 0.6246
1.6 1.5 0.6252
1.7 1.5 0.6248
1.8 1.5 0.6247
1.9 1.5 0.6247

0.0 1.6 0.6251
0.1 1.6 0.6483
0.2 1.6 0.6447
0.3 1.6 0.6337
0.4 1.6 0.6236
0.5 1.6 0.6185
0.6 1.6 0.6185
0.7 1.6 0.6159
0.8 1.6 0.6110
0.9 1.6 0.6125
1.0 1.6 0.6230
1.1 1.6 0.6359
1.2 1.6 0.6368
1.3 1.6 0.6321
1.4 1.6 0.6326
1.5 1.6 0.6300
1.6 1.6 0.6099
1.7 1.6 0.5730
1.8 1.6 0.5505
1.9 1.6 0.5769

0.0 1.7 0.6250
0.1 1.7 0.5845
0.2 1.7 0.5407
0.3 1.7 0.5548
0.4 1.7 0.5931
0.5 1.7 0.6147
0.6 1.7 0.6207
0.7 1.7 0.6203
0.8 1.7 0.6178
0.9 1.7 0.6156
1.0 1.7 0.6169
1.1 1.7 0.6226
1.2 1.7 0.6243
1.3 1.7 0.6254
1.4 1.7 0.6273
1.5 1.7 0.6272
1.6 1.7 0.6128
1.7 1.7 0.5731
1.8 1.7 0.5516
1.9 1.7 0.5927

0.0 1.8 0.6255
0.1 1.8 0.4957
0.2 1.8 0.4091
0.3 1.8 0.4523
0.4 1.8 0.5484
0.5 1.8 0.6072
0.6 1.8 0.6259
0.7 1.8 0.6335
0.8 1.8 0.6423
0.9 1.8 0.6421
1.0 1.8 0.6265
1.1 1.8 0.6122
1.2 1.8 0.6094
1.3 1.8 0.6170
1.4 1.8 0.6245
1.5 1.8 0.6361
1.6 1.8 0.6575
1.7 1.8 0.6713
1.8 1.8 0.6758
1.9 1.8 0.6783

0.0 1.9 0.6247
0.1 1.9 0.4692
0.2 1.9 0.3925
0.3 1.9 0.4344
0.4 1.9 0.5280
0.5 1.9 0.5944
0.6 1.9 0.6204
0.7 1.9 0.6331
0.8 1.9 0.6465
0.9 1.9 0.6475
1.0 1.9 0.6331
1.1 1.9 0.6151
1.2 1.9 0.6110
1.3 1.9 0.6206
1.4 1.9 0.6316
1.5 1.9 0.6547
1.6 1.9 0.7049
1.7 1.9 0.7674
1.8 1.9 0.7968
1.9 1.9 0.7525



==> tables/ErdosRenyi_k3_directTrue_forceP2True_fix_one_nodeFalse_color_encodingLessThanK_problem_encodingbinary_shots100000_mixerGrover.dat <==
0.0 0.0 0.6666
0.1 0.0 0.6664
0.2 0.0 0.6670
0.3 0.0 0.6677
0.4 0.0 0.6670
0.5 0.0 0.6665
0.6 0.0 0.6659
0.7 0.0 0.6658
0.8 0.0 0.6668
0.9 0.0 0.6671
1.0 0.0 0.6659
1.1 0.0 0.6667
1.2 0.0 0.6667
1.3 0.0 0.6663
1.4 0.0 0.6668
1.5 0.0 0.6668
1.6 0.0 0.6669
1.7 0.0 0.6670
1.8 0.0 0.6670
1.9 0.0 0.6667

0.0 0.1 0.6664
0.1 0.1 0.6355
0.2 0.1 0.6450
0.3 0.1 0.6602
0.4 0.1 0.6656
0.5 0.1 0.6668
0.6 0.1 0.6671
0.7 0.1 0.6670
0.8 0.1 0.6665
0.9 0.1 0.6671
1.0 0.1 0.6661
1.1 0.1 0.6667
1.2 0.1 0.6669
1.3 0.1 0.6666
1.4 0.1 0.6666
1.5 0.1 0.6660
1.6 0.1 0.6676
1.7 0.1 0.6719
1.8 0.1 0.6868
1.9 0.1 0.6963

0.0 0.2 0.6668
0.1 0.2 0.6076
0.2 0.2 0.6246
0.3 0.2 0.6539
0.4 0.2 0.6646
0.5 0.2 0.6661
0.6 0.2 0.6668
0.7 0.2 0.6661
0.8 0.2 0.6670
0.9 0.2 0.6662
1.0 0.2 0.6669
1.1 0.2 0.6666
1.2 0.2 0.6671
1.3 0.2 0.6667
1.4 0.2 0.6661
1.5 0.2 0.6674
1.6 0.2 0.6685
1.7 0.2 0.6766
1.8 0.2 0.7026
1.9 0.2 0.7212

0.0 0.3 0.6670
0.1 0.3 0.5830
0.2 0.3 0.6049
0.3 0.3 0.6478
0.4 0.3 0.6637
0.5 0.3 0.6667
0.6 0.3 0.6669
0.7 0.3 0.6667
0.8 0.3 0.6677
0.9 0.3 0.6660
1.0 0.3 0.6670
1.1 0.3 0.6669
1.2 0.3 0.6665
1.3 0.3 0.6672
1.4 0.3 0.6665
1.5 0.3 0.6666
1.6 0.3 0.6678
1.7 0.3 0.6790
1.8 0.3 0.7145
1.9 0.3 0.7399

0.0 0.4 0.6668
0.1 0.4 0.5661
0.2 0.4 0.5900
0.3 0.4 0.6432
0.4 0.4 0.6631
0.5 0.4 0.6667
0.6 0.4 0.6670
0.7 0.4 0.6668
0.8 0.4 0.6665
0.9 0.4 0.6668
1.0 0.4 0.6663
1.1 0.4 0.6664
1.2 0.4 0.6662
1.3 0.4 0.6668
1.4 0.4 0.6669
1.5 0.4 0.6670
1.6 0.4 0.6687
1.7 0.4 0.6794
1.8 0.4 0.7193
1.9 0.4 0.7499

0.0 0.5 0.6670
0.1 0.5 0.5573
0.2 0.5 0.5820
0.3 0.5 0.6399
0.4 0.5 0.6617
0.5 0.5 0.6661
0.6 0.5 0.6666
0.7 0.5 0.6665
0.8 0.5 0.6670
0.9 0.5 0.6668
1.0 0.5 0.6667
1.1 0.5 0.6669
1.2 0.5 0.6666
1.3 0.5 0.6674
1.4 0.5 0.6667
1.5 0.5 0.6666
1.6 0.5 0.6681
1.7 0.5 0.6784
1.8 0.5 0.7165
1.9 0.5 0.7515

0.0 0.6 0.6676
0.1 0.6 0.5581
0.2 0.6 0.5801
0.3 0.6 0.6386
0.4 0.6 0.6616
0.5 0.6 0.6667
0.6 0.6 0.6661
0.7 0.6 0.6670
0.8 0.6 0.6667
0.9 0.6 0.6669
1.0 0.6 0.6661
1.1 0.6 0.6666
1.2 0.6 0.6666
1.3 0.6 0.6666
1.4 0.6 0.6666
1.5 0.6 0.6665
1.6 0.6 0.6674
1.7 0.6 0.6749
1.8 0.6 0.7079
1.9 0.6 0.7428

0.0 0.7 0.6671
0.1 0.7 0.5680
0.2 0.7 0.5838
0.3 0.7 0.6394
0.4 0.7 0.6615
0.5 0.7 0.6659
0.6 0.7 0.6671
0.7 0.7 0.6667
0.8 0.7 0.6666
0.9 0.7 0.6662
1.0 0.7 0.6674
1.1 0.7 0.6666
1.2 0.7 0.6668
1.3 0.7 0.6661
1.4 0.7 0.6662
1.5 0.7 0.6664
1.6 0.7 0.6663
1.7 0.7 0.6706
1.8 0.7 0.6941
1.9 0.7 0.7249

0.0 0.8 0.6662
0.1 0.8 0.5868
0.2 0.8 0.5960
0.3 0.8 0.6417
0.4 0.8 0.6615
0.5 0.8 0.6662
0.6 0.8 0.6671
0.7 0.8 0.6671
0.8 0.8 0.6664
0.9 0.8 0.6668
1.0 0.8 0.6667
1.1 0.8 0.6672
1.2 0.8 0.6665
1.3 0.8 0.6667
1.4 0.8 0.6666
1.5 0.8 0.6659
1.6 0.8 0.6657
1.7 0.8 0.6648
1.8 0.8 0.6757
1.9 0.8 0.7014

0.0 0.9 0.6663
0.1 0.9 0.6124
0.2 0.9 0.6120
0.3 0.9 0.6460
0.4 0.9 0.6616
0.5 0.9 0.6663
0.6 0.9 0.6662
0.7 0.9 0.6670
0.8 0.9 0.6666
0.9 0.9 0.6669
1.0 0.9 0.6659
1.1 0.9 0.6665
1.2 0.9 0.6664
1.3 0.9 0.6663
1.4 0.9 0.6671
1.5 0.9 0.6658
1.6 0.9 0.6638
1.7 0.9 0.6581
1.8 0.9 0.6537
1.9 0.9 0.6721

0.0 1.0 0.6670
0.1 1.0 0.6412
0.2 1.0 0.6322
0.3 1.0 0.6515
0.4 1.0 0.6625
0.5 1.0 0.6662
0.6 1.0 0.6667
0.7 1.0 0.6668
0.8 1.0 0.6662
0.9 1.0 0.6667
1.0 1.0 0.6666
1.1 1.0 0.6668
1.2 1.0 0.6667
1.3 1.0 0.6664
1.4 1.0 0.6661
1.5 1.0 0.6663
1.6 1.0 0.6628
1.7 1.0 0.6522
1.8 1.0 0.6318
1.9 1.0 0.6409

0.0 1.1 0.6658
0.1 1.1 0.6722
0.2 1.1 0.6530
0.3 1.1 0.6573
0.4 1.1 0.6640
0.5 1.1 0.6667
0.6 1.1 0.6664
0.7 1.1 0.6667
0.8 1.1 0.6666
0.9 1.1 0.6662
1.0 1.1 0.6669
1.1 1.1 0.6662
1.2 1.1 0.6673
1.3 1.1 0.6671
1.4 1.1 0.6662
1.5 1.1 0.6665
1.6 1.1 0.6629
1.7 1.1 0.6462
1.8 1.1 0.6126
1.9 1.1 0.6119

0.0 1.2 0.6666
0.1 1.2 0.7007
0.2 1.2 0.6751
0.3 1.2 0.6644
0.4 1.2 0.6646
0.5 1.2 0.6665
0.6 1.2 0.6663
0.7 1.2 0.6669
0.8 1.2 0.6673
0.9 1.2 0.6669
1.0 1.2 0.6664
1.1 1.2 0.6667
1.2 1.2 0.6669
1.3 1.2 0.6667
1.4 1.2 0.6666
1.5 1.2 0.6660
1.6 1.2 0.6614
1.7 1.2 0.6417
1.8 1.2 0.5954
1.9 1.2 0.5872

0.0 1.3 0.6671
0.1 1.3 0.7259
0.2 1.3 0.6945
0.3 1.3 0.6699
0.4 1.3 0.6659
0.5 1.3 0.6663
0.6 1.3 0.6668
0.7 1.3 0.6660
0.8 1.3 0.6670
0.9 1.3 0.6663
1.0 1.3 0.6668
1.1 1.3 0.6667
1.2 1.3 0.6671
1.3 1.3 0.6660
1.4 1.3 0.6674
1.5 1.3 0.6654
1.6 1.3 0.6617
1.7 1.3 0.6389
1.8 1.3 0.5839
1.9 1.3 0.5688

0.0 1.4 0.6665
0.1 1.4 0.7422
0.2 1.4 0.7091
0.3 1.4 0.6740
0.4 1.4 0.6674
0.5 1.4 0.6669
0.6 1.4 0.6666
0.7 1.4 0.6662
0.8 1.4 0.6660
0.9 1.4 0.6669
1.0 1.4 0.6666
1.1 1.4 0.6670
1.2 1.4 0.6666
1.3 1.4 0.6665
1.4 1.4 0.6665
1.5 1.4 0.6659
1.6 1.4 0.6617
1.7 1.4 0.6389
1.8 1.4 0.5798
1.9 1.4 0.5580

0.0 1.5 0.6668
0.1 1.5 0.7509
0.2 1.5 0.7167
0.3 1.5 0.6783
0.4 1.5 0.6670
0.5 1.5 0.6666
0.6 1.5 0.6667
0.7 1.5 0.6666
0.8 1.5 0.6665
0.9 1.5 0.6671
1.0 1.5 0.6660
1.1 1.5 0.6665
1.2 1.5 0.6667
1.3 1.5 0.6666
1.4 1.5 0.6664
1.5 1.5 0.6663
1.6 1.5 0.6621
1.7 1.5 0.6400
1.8 1.5 0.5811
1.9 1.5 0.5567

0.0 1.6 0.6668
0.1 1.6 0.7503
0.2 1.6 0.7191
0.3 1.6 0.6789
0.4 1.6 0.6676
0.5 1.6 0.6674
0.6 1.6 0.6667
0.7 1.6 0.6672
0.8 1.6 0.6663
0.9 1.6 0.6665
1.0 1.6 0.6668
1.1 1.6 0.6667
1.2 1.6 0.6664
1.3 1.6 0.6667
1.4 1.6 0.6670
1.5 1.6 0.6665
1.6 1.6 0.6622
1.7 1.6 0.6437
1.8 1.6 0.5904
1.9 1.6 0.5662

0.0 1.7 0.6665
0.1 1.7 0.7399
0.2 1.7 0.7140
0.3 1.7 0.6779
0.4 1.7 0.6676
0.5 1.7 0.6673
0.6 1.7 0.6665
0.7 1.7 0.6672
0.8 1.7 0.6667
0.9 1.7 0.6673
1.0 1.7 0.6663
1.1 1.7 0.6664
1.2 1.7 0.6669
1.3 1.7 0.6660
1.4 1.7 0.6661
1.5 1.7 0.6668
1.6 1.7 0.6643
1.7 1.7 0.6479
1.8 1.7 0.6047
1.9 1.7 0.5829

0.0 1.8 0.6672
0.1 1.8 0.7216
0.2 1.8 0.7031
0.3 1.8 0.6760
0.4 1.8 0.6682
0.5 1.8 0.6666
0.6 1.8 0.6671
0.7 1.8 0.6676
0.8 1.8 0.6665
0.9 1.8 0.6665
1.0 1.8 0.6664
1.1 1.8 0.6670
1.2 1.8 0.6671
1.3 1.8 0.6670
1.4 1.8 0.6665
1.5 1.8 0.6662
1.6 1.8 0.6644
1.7 1.8 0.6541
1.8 1.8 0.6238
1.9 1.8 0.6072

0.0 1.9 0.6665
0.1 1.9 0.6965
0.2 1.9 0.6873
0.3 1.9 0.6724
0.4 1.9 0.6679
0.5 1.9 0.6672
0.6 1.9 0.6661
0.7 1.9 0.6669
0.8 1.9 0.6669
0.9 1.9 0.6669
1.0 1.9 0.6668
1.1 1.9 0.6669
1.2 1.9 0.6666
1.3 1.9 0.6662
1.4 1.9 0.6670
1.5 1.9 0.6670
1.6 1.9 0.6659
1.7 1.9 0.6605
1.8 1.9 0.6452
1.9 1.9 0.6365



==> tables/ErdosRenyi_k3_directTrue_forceP2True_fix_one_nodeFalse_color_encodingLessThanK_problem_encodingbinary_shots100000_mixerGrovertensorized.dat <==
0.0 0.0 0.6662
0.1 0.0 0.6673
0.2 0.0 0.6665
0.3 0.0 0.6660
0.4 0.0 0.6666
0.5 0.0 0.6666
0.6 0.0 0.6671
0.7 0.0 0.6668
0.8 0.0 0.6670
0.9 0.0 0.6671
1.0 0.0 0.6664
1.1 0.0 0.6666
1.2 0.0 0.6665
1.3 0.0 0.6665
1.4 0.0 0.6666
1.5 0.0 0.6668
1.6 0.0 0.6668
1.7 0.0 0.6670
1.8 0.0 0.6665
1.9 0.0 0.6666

0.0 0.1 0.6668
0.1 0.1 0.5891
0.2 0.1 0.5474
0.3 0.1 0.5566
0.4 0.1 0.5978
0.5 0.1 0.6365
0.6 0.1 0.6591
0.7 0.1 0.6689
0.8 0.1 0.6736
0.9 0.1 0.6730
1.0 0.1 0.6685
1.1 0.1 0.6642
1.2 0.1 0.6622
1.3 0.1 0.6649
1.4 0.1 0.6737
1.5 0.1 0.6925
1.6 0.1 0.7259
1.7 0.1 0.7608
1.8 0.1 0.7710
1.9 0.1 0.7384

0.0 0.2 0.6663
0.1 0.2 0.5344
0.2 0.2 0.4543
0.3 0.2 0.4657
0.4 0.2 0.5381
0.5 0.2 0.6095
0.6 0.2 0.6523
0.7 0.2 0.6709
0.8 0.2 0.6793
0.9 0.2 0.6794
1.0 0.2 0.6721
1.1 0.2 0.6639
1.2 0.2 0.6600
1.3 0.2 0.6632
1.4 0.2 0.6766
1.5 0.2 0.7067
1.6 0.2 0.7588
1.7 0.2 0.8093
1.8 0.2 0.8241
1.9 0.2 0.7779

0.0 0.3 0.6663
0.1 0.3 0.5214
0.2 0.3 0.4180
0.3 0.3 0.4225
0.4 0.3 0.5076
0.5 0.3 0.5963
0.6 0.3 0.6491
0.7 0.3 0.6719
0.8 0.3 0.6839
0.9 0.3 0.6848
1.0 0.3 0.6771
1.1 0.3 0.6667
1.2 0.3 0.6612
1.3 0.3 0.6639
1.4 0.3 0.6768
1.5 0.3 0.7091
1.6 0.3 0.7583
1.7 0.3 0.8036
1.8 0.3 0.8121
1.9 0.3 0.7703

0.0 0.4 0.6670
0.1 0.4 0.5572
0.2 0.4 0.4493
0.3 0.4 0.4374
0.4 0.4 0.5129
0.5 0.4 0.5973
0.6 0.4 0.6497
0.7 0.4 0.6723
0.8 0.4 0.6826
0.9 0.4 0.6853
1.0 0.4 0.6797
1.1 0.4 0.6693
1.2 0.4 0.6642
1.3 0.4 0.6645
1.4 0.4 0.6753
1.5 0.4 0.6988
1.6 0.4 0.7314
1.7 0.4 0.7497
1.8 0.4 0.7422
1.9 0.4 0.7195

0.0 0.5 0.6668
0.1 0.5 0.6261
0.2 0.5 0.5355
0.3 0.5 0.5034
0.4 0.5 0.5505
0.5 0.5 0.6135
0.6 0.5 0.6542
0.7 0.5 0.6703
0.8 0.5 0.6773
0.9 0.5 0.6802
1.0 0.5 0.6767
1.1 0.5 0.6703
1.2 0.5 0.6654
1.3 0.5 0.6661
1.4 0.5 0.6703
1.5 0.5 0.6827
1.6 0.5 0.6914
1.7 0.5 0.6737
1.8 0.5 0.6425
1.9 0.5 0.6460

0.0 0.6 0.6667
0.1 0.6 0.7004
0.2 0.6 0.6433
0.3 0.6 0.5935
0.4 0.6 0.6049
0.5 0.6 0.6386
0.6 0.6 0.6606
0.7 0.6 0.6685
0.8 0.6 0.6699
0.9 0.6 0.6705
1.0 0.6 0.6686
1.1 0.6 0.6667
1.2 0.6 0.6681
1.3 0.6 0.6663
1.4 0.6 0.6679
1.5 0.6 0.6686
1.6 0.6 0.6550
1.7 0.6 0.6074
1.8 0.6 0.5554
1.9 0.6 0.5771

0.0 0.7 0.6669
0.1 0.7 0.7538
0.2 0.7 0.7326
0.3 0.7 0.6771
0.4 0.7 0.6604
0.5 0.7 0.6645
0.6 0.7 0.6673
0.7 0.7 0.6656
0.8 0.7 0.6611
0.9 0.7 0.6574
1.0 0.7 0.6571
1.1 0.7 0.6606
1.2 0.7 0.6651
1.3 0.7 0.6668
1.4 0.7 0.6663
1.5 0.7 0.6621
1.6 0.7 0.6371
1.7 0.7 0.5750
1.8 0.7 0.5101
1.9 0.7 0.5401

0.0 0.8 0.6665
0.1 0.8 0.7659
0.2 0.8 0.7697
0.3 0.8 0.7275
0.4 0.8 0.6977
0.5 0.8 0.6823
0.6 0.8 0.6727
0.7 0.8 0.6633
0.8 0.8 0.6545
0.9 0.8 0.6468
1.0 0.8 0.6452
1.1 0.8 0.6513
1.2 0.8 0.6601
1.3 0.8 0.6657
1.4 0.8 0.6679
1.5 0.8 0.6651
1.6 0.8 0.6426
1.7 0.8 0.5863
1.8 0.8 0.5249
1.9 0.8 0.5464

0.0 0.9 0.6664
0.1 0.9 0.7330
0.2 0.9 0.7471
0.3 0.9 0.7292
0.4 0.9 0.7082
0.5 0.9 0.6883
0.6 0.9 0.6746
0.7 0.9 0.6626
0.8 0.9 0.6505
0.9 0.9 0.6401
1.0 0.9 0.6364
1.1 0.9 0.6438
1.2 0.9 0.6550
1.3 0.9 0.6646
1.4 0.9 0.6710
1.5 0.9 0.6748
1.6 0.9 0.6673
1.7 0.9 0.6326
1.8 0.9 0.5904
1.9 0.9 0.5955

0.0 1.0 0.6673
0.1 1.0 0.6681
0.2 1.0 0.6770
0.3 1.0 0.6907
0.4 1.0 0.6941
0.5 1.0 0.6848
0.6 1.0 0.6733
0.7 1.0 0.6633
0.8 1.0 0.6514
0.9 1.0 0.6394
1.0 1.0 0.6317
1.1 1.0 0.6385
1.2 1.0 0.6514
1.3 1.0 0.6632
1.4 1.0 0.6731
1.5 1.0 0.6848
1.6 1.0 0.6937
1.7 1.0 0.6908
1.8 1.0 0.6764
1.9 1.0 0.6681

0.0 1.1 0.6668
0.1 1.1 0.5967
0.2 1.1 0.5903
0.3 1.1 0.6330
0.4 1.1 0.6672
0.5 1.1 0.6744
0.6 1.1 0.6704
0.7 1.1 0.6646
0.8 1.1 0.6557
0.9 1.1 0.6433
1.0 1.1 0.6355
1.1 1.1 0.6389
1.2 1.1 0.6504
1.3 1.1 0.6631
1.4 1.1 0.6740
1.5 1.1 0.6889
1.6 1.1 0.7078
1.7 1.1 0.7302
1.8 1.1 0.7475
1.9 1.1 0.7328

0.0 1.2 0.6664
0.1 1.2 0.5477
0.2 1.2 0.5257
0.3 1.2 0.5862
0.4 1.2 0.6437
0.5 1.2 0.6650
0.6 1.2 0.6680
0.7 1.2 0.6660
0.8 1.2 0.6610
0.9 1.2 0.6513
1.0 1.2 0.6438
1.1 1.2 0.6471
1.2 1.2 0.6545
1.3 1.2 0.6637
1.4 1.2 0.6723
1.5 1.2 0.6824
1.6 1.2 0.6971
1.7 1.2 0.7274
1.8 1.2 0.7694
1.9 1.2 0.7659

0.0 1.3 0.6658
0.1 1.3 0.5395
0.2 1.3 0.5096
0.3 1.3 0.5747
0.4 1.3 0.6377
0.5 1.3 0.6623
0.6 1.3 0.6665
0.7 1.3 0.6669
0.8 1.3 0.6641
0.9 1.3 0.6604
1.0 1.3 0.6563
1.1 1.3 0.6581
1.2 1.3 0.6608
1.3 1.3 0.6650
1.4 1.3 0.6668
1.5 1.3 0.6633
1.6 1.3 0.6604
1.7 1.3 0.6779
1.8 1.3 0.7319
1.9 1.3 0.7539

0.0 1.4 0.6674
0.1 1.4 0.5766
0.2 1.4 0.5539
0.3 1.4 0.6083
0.4 1.4 0.6552
0.5 1.4 0.6687
0.6 1.4 0.6674
0.7 1.4 0.6657
0.8 1.4 0.6668
0.9 1.4 0.6672
1.0 1.4 0.6684
1.1 1.4 0.6702
1.2 1.4 0.6704
1.3 1.4 0.6680
1.4 1.4 0.6606
1.5 1.4 0.6389
1.6 1.4 0.6057
1.7 1.4 0.5936
1.8 1.4 0.6429
1.9 1.4 0.7003

0.0 1.5 0.6671
0.1 1.5 0.6456
0.2 1.5 0.6427
0.3 1.5 0.6740
0.4 1.5 0.6911
0.5 1.5 0.6824
0.6 1.5 0.6700
0.7 1.5 0.6658
0.8 1.5 0.6660
0.9 1.5 0.6704
1.0 1.5 0.6764
1.1 1.5 0.6795
1.2 1.5 0.6778
1.3 1.5 0.6707
1.4 1.5 0.6538
1.5 1.5 0.6140
1.6 1.5 0.5500
1.7 1.5 0.5025
1.8 1.5 0.5366
1.9 1.5 0.6251

0.0 1.6 0.6664
0.1 1.6 0.7194
0.2 1.6 0.7418
0.3 1.6 0.7492
0.4 1.6 0.7313
0.5 1.6 0.6976
0.6 1.6 0.6746
0.7 1.6 0.6646
0.8 1.6 0.6643
0.9 1.6 0.6698
1.0 1.6 0.6786
1.1 1.6 0.6850
1.2 1.6 0.6827
1.3 1.6 0.6720
1.4 1.6 0.6493
1.5 1.6 0.5972
1.6 1.6 0.5123
1.7 1.6 0.4371
1.8 1.6 0.4500
1.9 1.6 0.5564

0.0 1.7 0.6664
0.1 1.7 0.7698
0.2 1.7 0.8129
0.3 1.7 0.8031
0.4 1.7 0.7582
0.5 1.7 0.7084
0.6 1.7 0.6773
0.7 1.7 0.6639
0.8 1.7 0.6614
0.9 1.7 0.6661
1.0 1.7 0.6777
1.1 1.7 0.6842
1.2 1.7 0.6826
1.3 1.7 0.6725
1.4 1.7 0.6486
1.5 1.7 0.5964
1.6 1.7 0.5067
1.7 1.7 0.4222
1.8 1.7 0.4183
1.9 1.7 0.5232

0.0 1.8 0.6662
0.1 1.8 0.7771
0.2 1.8 0.8246
0.3 1.8 0.8094
0.4 1.8 0.7584
0.5 1.8 0.7076
0.6 1.8 0.6774
0.7 1.8 0.6636
0.8 1.8 0.6606
0.9 1.8 0.6643
1.0 1.8 0.6727
1.1 1.8 0.6801
1.2 1.8 0.6793
1.3 1.8 0.6715
1.4 1.8 0.6522
1.5 1.8 0.6104
1.6 1.8 0.5391
1.7 1.8 0.4661
1.8 1.8 0.4543
1.9 1.8 0.5342

0.0 1.9 0.6671
0.1 1.9 0.7379
0.2 1.9 0.7709
0.3 1.9 0.7599
0.4 1.9 0.7258
0.5 1.9 0.6927
0.6 1.9 0.6731
0.7 1.9 0.6650
0.8 1.9 0.6620
0.9 1.9 0.6636
1.0 1.9 0.6682
1.1 1.9 0.6728
1.2 1.9 0.6730
1.3 1.9 0.6690
1.4 1.9 0.6585
1.5 1.9 0.6366
1.6 1.9 0.5974
1.7 1.9 0.5572
1.8 1.9 0.5479
1.9 1.9 0.5892



==> tables/ErdosRenyi_k3_directTrue_forceP2True_fix_one_nodeFalse_color_encodingLessThanK_problem_encodingbinary_shots100000_mixerLX.dat <==
0.0 0.0 0.6665
0.1 0.0 0.6667
0.2 0.0 0.6666
0.3 0.0 0.6667
0.4 0.0 0.6674
0.5 0.0 0.6668
0.6 0.0 0.6673
0.7 0.0 0.6665
0.8 0.0 0.6663
0.9 0.0 0.6675
1.0 0.0 0.6669
1.1 0.0 0.6667
1.2 0.0 0.6667
1.3 0.0 0.6664
1.4 0.0 0.6664
1.5 0.0 0.6666
1.6 0.0 0.6667
1.7 0.0 0.6669
1.8 0.0 0.6669
1.9 0.0 0.6670

0.0 0.1 0.6589
0.1 0.1 0.5495
0.2 0.1 0.4829
0.3 0.1 0.4950
0.4 0.1 0.5573
0.5 0.1 0.6191
0.6 0.1 0.6547
0.7 0.1 0.6697
0.8 0.1 0.6768
0.9 0.1 0.6766
1.0 0.1 0.6703
1.1 0.1 0.6626
1.2 0.1 0.6599
1.3 0.1 0.6637
1.4 0.1 0.6752
1.5 0.1 0.7012
1.6 0.1 0.7420
1.7 0.1 0.7825
1.8 0.1 0.7929
1.9 0.1 0.7524

0.0 0.2 0.5966
0.1 0.2 0.5656
0.2 0.2 0.5382
0.3 0.2 0.5460
0.4 0.2 0.5907
0.5 0.2 0.6349
0.6 0.2 0.6599
0.7 0.2 0.6684
0.8 0.2 0.6707
0.9 0.2 0.6712
1.0 0.2 0.6681
1.1 0.2 0.6643
1.2 0.2 0.6638
1.3 0.2 0.6654
1.4 0.2 0.6698
1.5 0.2 0.6769
1.6 0.2 0.6809
1.7 0.2 0.6690
1.8 0.2 0.6424
1.9 0.2 0.6172

0.0 0.3 0.5350
0.1 0.3 0.6084
0.2 0.3 0.6599
0.3 0.3 0.6803
0.4 0.3 0.6813
0.5 0.3 0.6772
0.6 0.3 0.6706
0.7 0.3 0.6655
0.8 0.3 0.6603
0.9 0.3 0.6590
1.0 0.3 0.6619
1.1 0.3 0.6647
1.2 0.3 0.6676
1.3 0.3 0.6674
1.4 0.3 0.6625
1.5 0.3 0.6456
1.6 0.3 0.6071
1.7 0.3 0.5488
1.8 0.3 0.4960
1.9 0.3 0.4866

0.0 0.4 0.5970
0.1 0.4 0.6686
0.2 0.4 0.7200
0.3 0.4 0.7310
0.4 0.4 0.7129
0.5 0.4 0.6888
0.6 0.4 0.6725
0.7 0.4 0.6645
0.8 0.4 0.6610
0.9 0.4 0.6602
1.0 0.4 0.6634
1.1 0.4 0.6679
1.2 0.4 0.6698
1.3 0.4 0.6683
1.4 0.4 0.6605
1.5 0.4 0.6401
1.6 0.4 0.6030
1.7 0.4 0.5576
1.8 0.4 0.5290
1.9 0.4 0.5418

0.0 0.5 0.6676
0.1 0.5 0.6669
0.2 0.5 0.6669
0.3 0.5 0.6665
0.4 0.5 0.6664
0.5 0.5 0.6666
0.6 0.5 0.6664
0.7 0.5 0.6668
0.8 0.5 0.6668
0.9 0.5 0.6662
1.0 0.5 0.6668
1.1 0.5 0.6664
1.2 0.5 0.6669
1.3 0.5 0.6664
1.4 0.5 0.6668
1.5 0.5 0.6666
1.6 0.5 0.6659
1.7 0.5 0.6664
1.8 0.5 0.6668
1.9 0.5 0.6670

0.0 0.6 0.5973
0.1 0.6 0.5451
0.2 0.6 0.5385
0.3 0.6 0.5727
0.4 0.6 0.6161
0.5 0.6 0.6466
0.6 0.6 0.6618
0.7 0.6 0.6688
0.8 0.6 0.6708
0.9 0.6 0.6694
1.0 0.6 0.6662
1.1 0.6 0.6641
1.2 0.6 0.6634
1.3 0.6 0.6659
1.4 0.6 0.6702
1.5 0.6 0.6790
1.6 0.6 0.6910
1.7 0.6 0.7024
1.8 0.6 0.6977
1.9 0.6 0.6608

0.0 0.7 0.5350
0.1 0.7 0.4981
0.2 0.7 0.5161
0.3 0.7 0.5724
0.4 0.7 0.6240
0.5 0.7 0.6528
0.6 0.7 0.6644
0.7 0.7 0.6673
0.8 0.7 0.6673
0.9 0.7 0.6669
1.0 0.7 0.6659
1.1 0.7 0.6648
1.2 0.7 0.6651
1.3 0.7 0.6660
1.4 0.7 0.6665
1.5 0.7 0.6611
1.6 0.7 0.6485
1.7 0.7 0.6332
1.8 0.7 0.6167
1.9 0.7 0.5879

0.0 0.8 0.5965
0.1 0.8 0.5826
0.2 0.8 0.5925
0.3 0.8 0.6224
0.4 0.8 0.6501
0.5 0.8 0.6634
0.6 0.8 0.6674
0.7 0.8 0.6657
0.8 0.8 0.6638
0.9 0.8 0.6620
1.0 0.8 0.6618
1.1 0.8 0.6627
1.2 0.8 0.6641
1.3 0.8 0.6660
1.4 0.8 0.6662
1.5 0.8 0.6593
1.6 0.8 0.6444
1.7 0.8 0.6270
1.8 0.8 0.6194
1.9 0.8 0.6141

0.0 0.9 0.6589
0.1 0.9 0.6551
0.2 0.9 0.6545
0.3 0.9 0.6578
0.4 0.9 0.6629
0.5 0.9 0.6667
0.6 0.9 0.6670
0.7 0.9 0.6656
0.8 0.9 0.6633
0.9 0.9 0.6641
1.0 0.9 0.6623
1.1 0.9 0.6620
1.2 0.9 0.6640
1.3 0.9 0.6661
1.4 0.9 0.6679
1.5 0.9 0.6667
1.6 0.9 0.6624
1.7 0.9 0.6591
1.8 0.9 0.6595
1.9 0.9 0.6604

0.0 1.0 0.6668
0.1 1.0 0.6670
0.2 1.0 0.6669
0.3 1.0 0.6674
0.4 1.0 0.6658
0.5 1.0 0.6661
0.6 1.0 0.6663
0.7 1.0 0.6671
0.8 1.0 0.6660
0.9 1.0 0.6664
1.0 1.0 0.6668
1.1 1.0 0.6672
1.2 1.0 0.6670
1.3 1.0 0.6665
1.4 1.0 0.6668
1.5 1.0 0.6666
1.6 1.0 0.6662
1.7 1.0 0.6662
1.8 1.0 0.6665
1.9 1.0 0.6669

0.0 1.1 0.6592
0.1 1.1 0.6613
0.2 1.1 0.6589
0.3 1.1 0.6591
0.4 1.1 0.6621
0.5 1.1 0.6672
0.6 1.1 0.6678
0.7 1.1 0.6662
0.8 1.1 0.6646
0.9 1.1 0.6632
1.0 1.1 0.6634
1.1 1.1 0.6625
1.2 1.1 0.6643
1.3 1.1 0.6663
1.4 1.1 0.6671
1.5 1.1 0.6669
1.6 1.1 0.6634
1.7 1.1 0.6577
1.8 1.1 0.6545
1.9 1.1 0.6545

0.0 1.2 0.5979
0.1 1.2 0.6137
0.2 1.2 0.6202
0.3 1.2 0.6267
0.4 1.2 0.6441
0.5 1.2 0.6589
0.6 1.2 0.6672
0.7 1.2 0.6659
0.8 1.2 0.6636
0.9 1.2 0.6627
1.0 1.2 0.6625
1.1 1.2 0.6618
1.2 1.2 0.6635
1.3 1.2 0.6661
1.4 1.2 0.6673
1.5 1.2 0.6643
1.6 1.2 0.6496
1.7 1.2 0.6233
1.8 1.2 0.5938
1.9 1.2 0.5829

0.0 1.3 0.5349
0.1 1.3 0.5871
0.2 1.3 0.6169
0.3 1.3 0.6330
0.4 1.3 0.6494
0.5 1.3 0.6610
0.6 1.3 0.6666
0.7 1.3 0.6671
0.8 1.3 0.6653
0.9 1.3 0.6655
1.0 1.3 0.6653
1.1 1.3 0.6669
1.2 1.3 0.6669
1.3 1.3 0.6682
1.4 1.3 0.6641
1.5 1.3 0.6522
1.6 1.3 0.6241
1.7 1.3 0.5728
1.8 1.3 0.5159
1.9 1.3 0.4982

0.0 1.4 0.5971
0.1 1.4 0.6607
0.2 1.4 0.6979
0.3 1.4 0.7037
0.4 1.4 0.6924
0.5 1.4 0.6785
0.6 1.4 0.6702
0.7 1.4 0.6655
0.8 1.4 0.6637
0.9 1.4 0.6644
1.0 1.4 0.6658
1.1 1.4 0.6697
1.2 1.4 0.6699
1.3 1.4 0.6686
1.4 1.4 0.6617
1.5 1.4 0.6453
1.6 1.4 0.6152
1.7 1.4 0.5725
1.8 1.4 0.5391
1.9 1.4 0.5456

0.0 1.5 0.6666
0.1 1.5 0.6665
0.2 1.5 0.6665
0.3 1.5 0.6668
0.4 1.5 0.6666
0.5 1.5 0.6667
0.6 1.5 0.6669
0.7 1.5 0.6663
0.8 1.5 0.6670
0.9 1.5 0.6668
1.0 1.5 0.6668
1.1 1.5 0.6671
1.2 1.5 0.6662
1.3 1.5 0.6670
1.4 1.5 0.6662
1.5 1.5 0.6667
1.6 1.5 0.6665
1.7 1.5 0.6670
1.8 1.5 0.6659
1.9 1.5 0.6668

0.0 1.6 0.5974
0.1 1.6 0.5415
0.2 1.6 0.5293
0.3 1.6 0.5578
0.4 1.6 0.6026
0.5 1.6 0.6404
0.6 1.6 0.6601
0.7 1.6 0.6683
0.8 1.6 0.6704
0.9 1.6 0.6678
1.0 1.6 0.6635
1.1 1.6 0.6601
1.2 1.6 0.6609
1.3 1.6 0.6644
1.4 1.6 0.6731
1.5 1.6 0.6887
1.6 1.6 0.7136
1.7 1.6 0.7310
1.8 1.6 0.7199
1.9 1.6 0.6690

0.0 1.7 0.5358
0.1 1.7 0.4855
0.2 1.7 0.4957
0.3 1.7 0.5499
0.4 1.7 0.6083
0.5 1.7 0.6455
0.6 1.7 0.6627
0.7 1.7 0.6675
0.8 1.7 0.6676
0.9 1.7 0.6651
1.0 1.7 0.6615
1.1 1.7 0.6592
1.2 1.7 0.6605
1.3 1.7 0.6646
1.4 1.7 0.6711
1.5 1.7 0.6769
1.6 1.7 0.6816
1.7 1.7 0.6796
1.8 1.7 0.6598
1.9 1.7 0.6086

0.0 1.8 0.5969
0.1 1.8 0.6174
0.2 1.8 0.6419
0.3 1.8 0.6688
0.4 1.8 0.6805
0.5 1.8 0.6777
0.6 1.8 0.6702
0.7 1.8 0.6656
0.8 1.8 0.6634
0.9 1.8 0.6645
1.0 1.8 0.6683
1.1 1.8 0.6715
1.2 1.8 0.6717
1.3 1.8 0.6684
1.4 1.8 0.6601
1.5 1.8 0.6349
1.6 1.8 0.5904
1.7 1.8 0.5468
1.8 1.8 0.5381
1.9 1.8 0.5669

0.0 1.9 0.6596
0.1 1.9 0.7520
0.2 1.9 0.7935
0.3 1.9 0.7831
0.4 1.9 0.7429
0.5 1.9 0.7010
0.6 1.9 0.6760
0.7 1.9 0.6635
0.8 1.9 0.6606
0.9 1.9 0.6630
1.0 1.9 0.6703
1.1 1.9 0.6759
1.2 1.9 0.6767
1.3 1.9 0.6699
1.4 1.9 0.6552
1.5 1.9 0.6191
1.6 1.9 0.5579
1.7 1.9 0.4946
1.8 1.9 0.4827
1.9 1.9 0.5496



==> tables/ErdosRenyi_k3_directTrue_forceP2True_fix_one_nodeFalse_color_encodingLessThanK_problem_encodingbinary_shots100000_mixerX.dat <==
0.0 0.0 0.6239
0.1 0.0 0.6252
0.2 0.0 0.6258
0.3 0.0 0.6248
0.4 0.0 0.6252
0.5 0.0 0.6246
0.6 0.0 0.6255
0.7 0.0 0.6243
0.8 0.0 0.6250
0.9 0.0 0.6255
1.0 0.0 0.6239
1.1 0.0 0.6254
1.2 0.0 0.6246
1.3 0.0 0.6248
1.4 0.0 0.6252
1.5 0.0 0.6251
1.6 0.0 0.6250
1.7 0.0 0.6259
1.8 0.0 0.6251
1.9 0.0 0.6253

0.0 0.1 0.6249
0.1 0.1 0.6991
0.2 0.1 0.7381
0.3 0.1 0.7396
0.4 0.1 0.7141
0.5 0.1 0.6804
0.6 0.1 0.6522
0.7 0.1 0.6360
0.8 0.1 0.6280
0.9 0.1 0.6247
1.0 0.1 0.6248
1.1 0.1 0.6232
1.2 0.1 0.6199
1.3 0.1 0.6087
1.4 0.1 0.5852
1.5 0.1 0.5425
1.6 0.1 0.4925
1.7 0.1 0.4593
1.8 0.1 0.4721
1.9 0.1 0.5369

0.0 0.2 0.6252
0.1 0.2 0.6430
0.2 0.2 0.6492
0.3 0.2 0.6512
0.4 0.2 0.6485
0.5 0.2 0.6405
0.6 0.2 0.6340
0.7 0.2 0.6276
0.8 0.2 0.6261
0.9 0.2 0.6253
1.0 0.2 0.6244
1.1 0.2 0.6251
1.2 0.2 0.6217
1.3 0.2 0.6157
1.4 0.2 0.6010
1.5 0.2 0.5743
1.6 0.2 0.5454
1.7 0.2 0.5311
1.8 0.2 0.5478
1.9 0.2 0.5887

0.0 0.3 0.6259
0.1 0.3 0.5877
0.2 0.3 0.5478
0.3 0.3 0.5311
0.4 0.3 0.5450
0.5 0.3 0.5738
0.6 0.3 0.6004
0.7 0.3 0.6155
0.8 0.3 0.6229
0.9 0.3 0.6253
1.0 0.3 0.6253
1.1 0.3 0.6255
1.2 0.3 0.6263
1.3 0.3 0.6287
1.4 0.3 0.6346
1.5 0.3 0.6403
1.6 0.3 0.6464
1.7 0.3 0.6497
1.8 0.3 0.6490
1.9 0.3 0.6436

0.0 0.4 0.6254
0.1 0.4 0.5366
0.2 0.4 0.4719
0.3 0.4 0.4587
0.4 0.4 0.4927
0.5 0.4 0.5436
0.6 0.4 0.5844
0.7 0.4 0.6086
0.8 0.4 0.6197
0.9 0.4 0.6237
1.0 0.4 0.6246
1.1 0.4 0.6254
1.2 0.4 0.6276
1.3 0.4 0.6352
1.4 0.4 0.6521
1.5 0.4 0.6803
1.6 0.4 0.7144
1.7 0.4 0.7404
1.8 0.4 0.7376
1.9 0.4 0.6990

0.0 0.5 0.6257
0.1 0.5 0.6249
0.2 0.5 0.6251
0.3 0.5 0.6250
0.4 0.5 0.6257
0.5 0.5 0.6255
0.6 0.5 0.6249
0.7 0.5 0.6248
0.8 0.5 0.6245
0.9 0.5 0.6256
1.0 0.5 0.6248
1.1 0.5 0.6252
1.2 0.5 0.6258
1.3 0.5 0.6249
1.4 0.5 0.6246
1.5 0.5 0.6246
1.6 0.5 0.6252
1.7 0.5 0.6241
1.8 0.5 0.6252
1.9 0.5 0.6256

0.0 0.6 0.6246
0.1 0.6 0.7000
0.2 0.6 0.7377
0.3 0.6 0.7399
0.4 0.6 0.7148
0.5 0.6 0.6805
0.6 0.6 0.6524
0.7 0.6 0.6352
0.8 0.6 0.6279
0.9 0.6 0.6251
1.0 0.6 0.6248
1.1 0.6 0.6244
1.2 0.6 0.6203
1.3 0.6 0.6084
1.4 0.6 0.5851
1.5 0.6 0.5438
1.6 0.6 0.4934
1.7 0.6 0.4597
1.8 0.6 0.4721
1.9 0.6 0.5370

0.0 0.7 0.6251
0.1 0.7 0.6434
0.2 0.7 0.6487
0.3 0.7 0.6507
0.4 0.7 0.6472
0.5 0.7 0.6411
0.6 0.7 0.6337
0.7 0.7 0.6290
0.8 0.7 0.6266
0.9 0.7 0.6251
1.0 0.7 0.6257
1.1 0.7 0.6248
1.2 0.7 0.6221
1.3 0.7 0.6168
1.4 0.7 0.6010
1.5 0.7 0.5740
1.6 0.7 0.5451
1.7 0.7 0.5312
1.8 0.7 0.5495
1.9 0.7 0.5880

0.0 0.8 0.6251
0.1 0.8 0.5882
0.2 0.8 0.5485
0.3 0.8 0.5314
0.4 0.8 0.5465
0.5 0.8 0.5741
0.6 0.8 0.6009
0.7 0.8 0.6165
0.8 0.8 0.6222
0.9 0.8 0.6241
1.0 0.8 0.6253
1.1 0.8 0.6250
1.2 0.8 0.6262
1.3 0.8 0.6288
1.4 0.8 0.6337
1.5 0.8 0.6406
1.6 0.8 0.6475
1.7 0.8 0.6501
1.8 0.8 0.6494
1.9 0.8 0.6430

0.0 0.9 0.6251
0.1 0.9 0.5365
0.2 0.9 0.4721
0.3 0.9 0.4591
0.4 0.9 0.4931
0.5 0.9 0.5436
0.6 0.9 0.5844
0.7 0.9 0.6087
0.8 0.9 0.6211
0.9 0.9 0.6245
1.0 0.9 0.6257
1.1 0.9 0.6248
1.2 0.9 0.6276
1.3 0.9 0.6359
1.4 0.9 0.6524
1.5 0.9 0.6803
1.6 0.9 0.7150
1.7 0.9 0.7394
1.8 0.9 0.7375
1.9 0.9 0.6986

0.0 1.0 0.6247
0.1 1.0 0.6246
0.2 1.0 0.6252
0.3 1.0 0.6251
0.4 1.0 0.6248
0.5 1.0 0.6247
0.6 1.0 0.6251
0.7 1.0 0.6252
0.8 1.0 0.6255
0.9 1.0 0.6250
1.0 1.0 0.6251
1.1 1.0 0.6253
1.2 1.0 0.6251
1.3 1.0 0.6250
1.4 1.0 0.6248
1.5 1.0 0.6249
1.6 1.0 0.6253
1.7 1.0 0.6253
1.8 1.0 0.6249
1.9 1.0 0.6258

0.0 1.1 0.6263
0.1 1.1 0.6983
0.2 1.1 0.7372
0.3 1.1 0.7402
0.4 1.1 0.7140
0.5 1.1 0.6805
0.6 1.1 0.6524
0.7 1.1 0.6351
0.8 1.1 0.6269
0.9 1.1 0.6249
1.0 1.1 0.6245
1.1 1.1 0.6239
1.2 1.1 0.6203
1.3 1.1 0.6090
1.4 1.1 0.5840
1.5 1.1 0.5435
1.6 1.1 0.4928
1.7 1.1 0.4584
1.8 1.1 0.4713
1.9 1.1 0.5367

0.0 1.2 0.6249
0.1 1.2 0.6428
0.2 1.2 0.6498
0.3 1.2 0.6503
0.4 1.2 0.6476
0.5 1.2 0.6407
0.6 1.2 0.6330
0.7 1.2 0.6290
0.8 1.2 0.6260
0.9 1.2 0.6254
1.0 1.2 0.6253
1.1 1.2 0.6247
1.2 1.2 0.6221
1.3 1.2 0.6164
1.4 1.2 0.6006
1.5 1.2 0.5744
1.6 1.2 0.5455
1.7 1.2 0.5305
1.8 1.2 0.5486
1.9 1.2 0.5890

0.0 1.3 0.6253
0.1 1.3 0.5887
0.2 1.3 0.5473
0.3 1.3 0.5300
0.4 1.3 0.5459
0.5 1.3 0.5740
0.6 1.3 0.6004
0.7 1.3 0.6151
0.8 1.3 0.6230
0.9 1.3 0.6245
1.0 1.3 0.6237
1.1 1.3 0.6255
1.2 1.3 0.6266
1.3 1.3 0.6292
1.4 1.3 0.6335
1.5 1.3 0.6409
1.6 1.3 0.6472
1.7 1.3 0.6501
1.8 1.3 0.6494
1.9 1.3 0.6436

0.0 1.4 0.6249
0.1 1.4 0.5372
0.2 1.4 0.4711
0.3 1.4 0.4584
0.4 1.4 0.4924
0.5 1.4 0.5432
0.6 1.4 0.5843
0.7 1.4 0.6088
0.8 1.4 0.6196
0.9 1.4 0.6246
1.0 1.4 0.6250
1.1 1.4 0.6255
1.2 1.4 0.6277
1.3 1.4 0.6358
1.4 1.4 0.6519
1.5 1.4 0.6803
1.6 1.4 0.7147
1.7 1.4 0.7395
1.8 1.4 0.7383
1.9 1.4 0.6989

0.0 1.5 0.6250
0.1 1.5 0.6245
0.2 1.5 0.6250
0.3 1.5 0.6257
0.4 1.5 0.6254
0.5 1.5 0.6244
0.6 1.5 0.6247
0.7 1.5 0.6252
0.8 1.5 0.6252
0.9 1.5 0.6247
1.0 1.5 0.6253
1.1 1.5 0.6248
1.2 1.5 0.6253
1.3 1.5 0.6251
1.4 1.5 0.6257
1.5 1.5 0.6260
1.6 1.5 0.6253
1.7 1.5 0.6254
1.8 1.5 0.6243
1.9 1.5 0.6254

0.0 1.6 0.6247
0.1 1.6 0.6985
0.2 1.6 0.7373
0.3 1.6 0.7388
0.4 1.6 0.7154
0.5 1.6 0.6798
0.6 1.6 0.6526
0.7 1.6 0.6356
0.8 1.6 0.6276
0.9 1.6 0.6255
1.0 1.6 0.6246
1.1 1.6 0.6245
1.2 1.6 0.6198
1.3 1.6 0.6086
1.4 1.6 0.5843
1.5 1.6 0.5436
1.6 1.6 0.4921
1.7 1.6 0.4596
1.8 1.6 0.4720
1.9 1.6 0.5367

0.0 1.7 0.6251
0.1 1.7 0.6432
0.2 1.7 0.6493
0.3 1.7 0.6500
0.4 1.7 0.6466
0.5 1.7 0.6407
0.6 1.7 0.6339
0.7 1.7 0.6293
0.8 1.7 0.6263
0.9 1.7 0.6250
1.0 1.7 0.6249
1.1 1.7 0.6242
1.2 1.7 0.6220
1.3 1.7 0.6158
1.4 1.7 0.6016
1.5 1.7 0.5747
1.6 1.7 0.5446
1.7 1.7 0.5308
1.8 1.7 0.5480
1.9 1.7 0.5885

0.0 1.8 0.6250
0.1 1.8 0.5892
0.2 1.8 0.5479
0.3 1.8 0.5313
0.4 1.8 0.5454
0.5 1.8 0.5748
0.6 1.8 0.6005
0.7 1.8 0.6155
0.8 1.8 0.6229
0.9 1.8 0.6245
1.0 1.8 0.6246
1.1 1.8 0.6251
1.2 1.8 0.6269
1.3 1.8 0.6285
1.4 1.8 0.6346
1.5 1.8 0.6410
1.6 1.8 0.6478
1.7 1.8 0.6500
1.8 1.8 0.6493
1.9 1.8 0.6431

0.0 1.9 0.6251
0.1 1.9 0.5367
0.2 1.9 0.4715
0.3 1.9 0.4587
0.4 1.9 0.4926
0.5 1.9 0.5444
0.6 1.9 0.5842
0.7 1.9 0.6082
0.8 1.9 0.6197
0.9 1.9 0.6245
1.0 1.9 0.6249
1.1 1.9 0.6249
1.2 1.9 0.6280
1.3 1.9 0.6357
1.4 1.9 0.6522
1.5 1.9 0.6795
1.6 1.9 0.7136
1.7 1.9 0.7391
1.8 1.9 0.7370
1.9 1.9 0.6993



==> tables/ErdosRenyi_k4_directTrue_forceP2False_fix_one_nodeFalse_color_encodingall_problem_encodingbinary_shots100000_mixerGrover.dat <==
0.0 0.0 0.7499
0.1 0.0 0.7498
0.2 0.0 0.7504
0.3 0.0 0.7497
0.4 0.0 0.7500
0.5 0.0 0.7503
0.6 0.0 0.7496
0.7 0.0 0.7503
0.8 0.0 0.7506
0.9 0.0 0.7509
1.0 0.0 0.7505
1.1 0.0 0.7496
1.2 0.0 0.7498
1.3 0.0 0.7495
1.4 0.0 0.7502
1.5 0.0 0.7502
1.6 0.0 0.7503
1.7 0.0 0.7501
1.8 0.0 0.7500
1.9 0.0 0.7502

0.0 0.1 0.7499
0.1 0.1 0.7226
0.2 0.1 0.7271
0.3 0.1 0.7420
0.4 0.1 0.7477
0.5 0.1 0.7499
0.6 0.1 0.7500
0.7 0.1 0.7493
0.8 0.1 0.7505
0.9 0.1 0.7499
1.0 0.1 0.7503
1.1 0.1 0.7498
1.2 0.1 0.7504
1.3 0.1 0.7505
1.4 0.1 0.7501
1.5 0.1 0.7501
1.6 0.1 0.7516
1.7 0.1 0.7573
1.8 0.1 0.7711
1.9 0.1 0.7756

0.0 0.2 0.7502
0.1 0.2 0.6974
0.2 0.2 0.7048
0.3 0.2 0.7330
0.4 0.2 0.7468
0.5 0.2 0.7492
0.6 0.2 0.7500
0.7 0.2 0.7497
0.8 0.2 0.7500
0.9 0.2 0.7504
1.0 0.2 0.7500
1.1 0.2 0.7505
1.2 0.2 0.7502
1.3 0.2 0.7502
1.4 0.2 0.7501
1.5 0.2 0.7504
1.6 0.2 0.7520
1.7 0.2 0.7637
1.8 0.2 0.7881
1.9 0.2 0.7987

0.0 0.3 0.7503
0.1 0.3 0.6751
0.2 0.3 0.6850
0.3 0.3 0.7248
0.4 0.3 0.7440
0.5 0.3 0.7491
0.6 0.3 0.7495
0.7 0.3 0.7498
0.8 0.3 0.7500
0.9 0.3 0.7501
1.0 0.3 0.7506
1.1 0.3 0.7498
1.2 0.3 0.7493
1.3 0.3 0.7498
1.4 0.3 0.7497
1.5 0.3 0.7499
1.6 0.3 0.7537
1.7 0.3 0.7667
1.8 0.3 0.7984
1.9 0.3 0.8151

0.0 0.4 0.7500
0.1 0.4 0.6602
0.2 0.4 0.6698
0.3 0.4 0.7181
0.4 0.4 0.7427
0.5 0.4 0.7484
0.6 0.4 0.7497
0.7 0.4 0.7497
0.8 0.4 0.7503
0.9 0.4 0.7499
1.0 0.4 0.7506
1.1 0.4 0.7499
1.2 0.4 0.7498
1.3 0.4 0.7504
1.4 0.4 0.7505
1.5 0.4 0.7503
1.6 0.4 0.7533
1.7 0.4 0.7671
1.8 0.4 0.8040
1.9 0.4 0.8238

0.0 0.5 0.7501
0.1 0.5 0.6522
0.2 0.5 0.6613
0.3 0.5 0.7139
0.4 0.5 0.7413
0.5 0.5 0.7487
0.6 0.5 0.7491
0.7 0.5 0.7502
0.8 0.5 0.7500
0.9 0.5 0.7500
1.0 0.5 0.7497
1.1 0.5 0.7503
1.2 0.5 0.7498
1.3 0.5 0.7495
1.4 0.5 0.7507
1.5 0.5 0.7511
1.6 0.5 0.7525
1.7 0.5 0.7657
1.8 0.5 0.8011
1.9 0.5 0.8242

0.0 0.6 0.7500
0.1 0.6 0.6526
0.2 0.6 0.6585
0.3 0.6 0.7116
0.4 0.6 0.7402
0.5 0.6 0.7486
0.6 0.6 0.7495
0.7 0.6 0.7497
0.8 0.6 0.7504
0.9 0.6 0.7498
1.0 0.6 0.7508
1.1 0.6 0.7503
1.2 0.6 0.7497
1.3 0.6 0.7499
1.4 0.6 0.7505
1.5 0.6 0.7504
1.6 0.6 0.7517
1.7 0.6 0.7614
1.8 0.6 0.7925
1.9 0.6 0.8167

0.0 0.7 0.7497
0.1 0.7 0.6614
0.2 0.7 0.6631
0.3 0.7 0.7121
0.4 0.7 0.7404
0.5 0.7 0.7483
0.6 0.7 0.7497
0.7 0.7 0.7498
0.8 0.7 0.7501
0.9 0.7 0.7503
1.0 0.7 0.7502
1.1 0.7 0.7502
1.2 0.7 0.7498
1.3 0.7 0.7500
1.4 0.7 0.7503
1.5 0.7 0.7494
1.6 0.7 0.7496
1.7 0.7 0.7532
1.8 0.7 0.7763
1.9 0.7 0.8007

0.0 0.8 0.7503
0.1 0.8 0.6773
0.2 0.8 0.6744
0.3 0.8 0.7161
0.4 0.8 0.7413
0.5 0.8 0.7482
0.6 0.8 0.7496
0.7 0.8 0.7493
0.8 0.8 0.7500
0.9 0.8 0.7502
1.0 0.8 0.7495
1.1 0.8 0.7500
1.2 0.8 0.7496
1.3 0.8 0.7495
1.4 0.8 0.7499
1.5 0.8 0.7497
1.6 0.8 0.7476
1.7 0.8 0.7465
1.8 0.8 0.7570
1.9 0.8 0.7798

0.0 0.9 0.7499
0.1 0.9 0.6997
0.2 0.9 0.6919
0.3 0.9 0.7209
0.4 0.9 0.7417
0.5 0.9 0.7488
0.6 0.9 0.7502
0.7 0.9 0.7503
0.8 0.9 0.7496
0.9 0.9 0.7499
1.0 0.9 0.7493
1.1 0.9 0.7502
1.2 0.9 0.7502
1.3 0.9 0.7503
1.4 0.9 0.7500
1.5 0.9 0.7494
1.6 0.9 0.7461
1.7 0.9 0.7373
1.8 0.9 0.7344
1.9 0.9 0.7533

0.0 1.0 0.7504
0.1 1.0 0.7263
0.2 1.0 0.7125
0.3 1.0 0.7291
0.4 1.0 0.7439
0.5 1.0 0.7493
0.6 1.0 0.7496
0.7 1.0 0.7504
0.8 1.0 0.7500
0.9 1.0 0.7499
1.0 1.0 0.7496
1.1 1.0 0.7502
1.2 1.0 0.7500
1.3 1.0 0.7499
1.4 1.0 0.7499
1.5 1.0 0.7491
1.6 1.0 0.7440
1.7 1.0 0.7283
1.8 1.0 0.7129
1.9 1.0 0.7260

0.0 1.1 0.7502
0.1 1.1 0.7540
0.2 1.1 0.7348
0.3 1.1 0.7379
0.4 1.1 0.7462
0.5 1.1 0.7493
0.6 1.1 0.7495
0.7 1.1 0.7499
0.8 1.1 0.7503
0.9 1.1 0.7497
1.0 1.1 0.7495
1.1 1.1 0.7501
1.2 1.1 0.7497
1.3 1.1 0.7503
1.4 1.1 0.7501
1.5 1.1 0.7488
1.6 1.1 0.7418
1.7 1.1 0.7217
1.8 1.1 0.6908
1.9 1.1 0.6996

0.0 1.2 0.7501
0.1 1.2 0.7790
0.2 1.2 0.7565
0.3 1.2 0.7468
0.4 1.2 0.7476
0.5 1.2 0.7492
0.6 1.2 0.7500
0.7 1.2 0.7501
0.8 1.2 0.7496
0.9 1.2 0.7504
1.0 1.2 0.7498
1.1 1.2 0.7500
1.2 1.2 0.7505
1.3 1.2 0.7502
1.4 1.2 0.7501
1.5 1.2 0.7486
1.6 1.2 0.7408
1.7 1.2 0.7163
1.8 1.2 0.6747
1.9 1.2 0.6776

0.0 1.3 0.7497
0.1 1.3 0.8004
0.2 1.3 0.7762
0.3 1.3 0.7535
0.4 1.3 0.7503
0.5 1.3 0.7500
0.6 1.3 0.7500
0.7 1.3 0.7492
0.8 1.3 0.7501
0.9 1.3 0.7508
1.0 1.3 0.7499
1.1 1.3 0.7501
1.2 1.3 0.7500
1.3 1.3 0.7506
1.4 1.3 0.7501
1.5 1.3 0.7481
1.6 1.3 0.7405
1.7 1.3 0.7123
1.8 1.3 0.6641
1.9 1.3 0.6614

0.0 1.4 0.7502
0.1 1.4 0.8164
0.2 1.4 0.7919
0.3 1.4 0.7616
0.4 1.4 0.7513
0.5 1.4 0.7496
0.6 1.4 0.7499
0.7 1.4 0.7501
0.8 1.4 0.7501
0.9 1.4 0.7501
1.0 1.4 0.7502
1.1 1.4 0.7503
1.2 1.4 0.7501
1.3 1.4 0.7498
1.4 1.4 0.7499
1.5 1.4 0.7480
1.6 1.4 0.7406
1.7 1.4 0.7117
1.8 1.4 0.6591
1.9 1.4 0.6525

0.0 1.5 0.7502
0.1 1.5 0.8249
0.2 1.5 0.8009
0.3 1.5 0.7662
0.4 1.5 0.7526
0.5 1.5 0.7505
0.6 1.5 0.7507
0.7 1.5 0.7498
0.8 1.5 0.7494
0.9 1.5 0.7507
1.0 1.5 0.7503
1.1 1.5 0.7500
1.2 1.5 0.7505
1.3 1.5 0.7500
1.4 1.5 0.7496
1.5 1.5 0.7485
1.6 1.5 0.7414
1.7 1.5 0.7138
1.8 1.5 0.6609
1.9 1.5 0.6519

0.0 1.6 0.7498
0.1 1.6 0.8240
0.2 1.6 0.8037
0.3 1.6 0.7670
0.4 1.6 0.7533
0.5 1.6 0.7500
0.6 1.6 0.7502
0.7 1.6 0.7499
0.8 1.6 0.7500
0.9 1.6 0.7495
1.0 1.6 0.7499
1.1 1.6 0.7500
1.2 1.6 0.7494
1.3 1.6 0.7500
1.4 1.6 0.7496
1.5 1.6 0.7486
1.6 1.6 0.7427
1.7 1.6 0.7178
1.8 1.6 0.6710
1.9 1.6 0.6600

0.0 1.7 0.7502
0.1 1.7 0.8151
0.2 1.7 0.7985
0.3 1.7 0.7670
0.4 1.7 0.7531
0.5 1.7 0.7502
0.6 1.7 0.7497
0.7 1.7 0.7499
0.8 1.7 0.7495
0.9 1.7 0.7499
1.0 1.7 0.7504
1.1 1.7 0.7503
1.2 1.7 0.7496
1.3 1.7 0.7506
1.4 1.7 0.7496
1.5 1.7 0.7490
1.6 1.7 0.7442
1.7 1.7 0.7244
1.8 1.7 0.6852
1.9 1.7 0.6755

0.0 1.8 0.7506
0.1 1.8 0.7982
0.2 1.8 0.7874
0.3 1.8 0.7629
0.4 1.8 0.7529
0.5 1.8 0.7507
0.6 1.8 0.7501
0.7 1.8 0.7502
0.8 1.8 0.7499
0.9 1.8 0.7496
1.0 1.8 0.7502
1.1 1.8 0.7500
1.2 1.8 0.7494
1.3 1.8 0.7502
1.4 1.8 0.7498
1.5 1.8 0.7493
1.6 1.8 0.7457
1.7 1.8 0.7328
1.8 1.8 0.7051
1.9 1.8 0.6967

0.0 1.9 0.7496
0.1 1.9 0.7760
0.2 1.9 0.7710
0.3 1.9 0.7577
0.4 1.9 0.7512
0.5 1.9 0.7500
0.6 1.9 0.7497
0.7 1.9 0.7495
0.8 1.9 0.7500
0.9 1.9 0.7503
1.0 1.9 0.7502
1.1 1.9 0.7496
1.2 1.9 0.7502
1.3 1.9 0.7502
1.4 1.9 0.7502
1.5 1.9 0.7500
1.6 1.9 0.7477
1.7 1.9 0.7414
1.8 1.9 0.7272
1.9 1.9 0.7231



==> tables/ErdosRenyi_k4_directTrue_forceP2False_fix_one_nodeFalse_color_encodingall_problem_encodingbinary_shots100000_mixerGrovertensorized.dat <==
0.0 0.0 0.7492
0.1 0.0 0.7503
0.2 0.0 0.7502
0.3 0.0 0.7493
0.4 0.0 0.7496
0.5 0.0 0.7498
0.6 0.0 0.7499
0.7 0.0 0.7503
0.8 0.0 0.7495
0.9 0.0 0.7502
1.0 0.0 0.7502
1.1 0.0 0.7500
1.2 0.0 0.7498
1.3 0.0 0.7504
1.4 0.0 0.7501
1.5 0.0 0.7501
1.6 0.0 0.7501
1.7 0.0 0.7500
1.8 0.0 0.7501
1.9 0.0 0.7503

0.0 0.1 0.7496
0.1 0.1 0.6834
0.2 0.1 0.6401
0.3 0.1 0.6352
0.4 0.1 0.6607
0.5 0.1 0.6955
0.6 0.1 0.7233
0.7 0.1 0.7382
0.8 0.1 0.7465
0.9 0.1 0.7499
1.0 0.1 0.7497
1.1 0.1 0.7499
1.2 0.1 0.7516
1.3 0.1 0.7582
1.4 0.1 0.7715
1.5 0.1 0.7940
1.6 0.1 0.8223
1.7 0.1 0.8451
1.8 0.1 0.8447
1.9 0.1 0.8116

0.0 0.2 0.7499
0.1 0.2 0.6360
0.2 0.2 0.5503
0.3 0.2 0.5354
0.4 0.2 0.5795
0.5 0.2 0.6444
0.6 0.2 0.6967
0.7 0.2 0.7277
0.8 0.2 0.7425
0.9 0.2 0.7488
1.0 0.2 0.7495
1.1 0.2 0.7499
1.2 0.2 0.7528
1.3 0.2 0.7613
1.4 0.2 0.7821
1.5 0.2 0.8164
1.6 0.2 0.8609
1.7 0.2 0.8938
1.8 0.2 0.8930
1.9 0.2 0.8450

0.0 0.3 0.7502
0.1 0.3 0.6240
0.2 0.3 0.5144
0.3 0.3 0.4805
0.4 0.3 0.5278
0.5 0.3 0.6087
0.6 0.3 0.6770
0.7 0.3 0.7196
0.8 0.3 0.7397
0.9 0.3 0.7485
1.0 0.3 0.7502
1.1 0.3 0.7492
1.2 0.3 0.7507
1.3 0.3 0.7596
1.4 0.3 0.7803
1.5 0.3 0.8170
1.6 0.3 0.8579
1.7 0.3 0.8855
1.8 0.3 0.8817
1.9 0.3 0.8386

0.0 0.4 0.7497
0.1 0.4 0.6536
0.2 0.4 0.5384
0.3 0.4 0.4836
0.4 0.4 0.5186
0.5 0.4 0.5978
0.6 0.4 0.6700
0.7 0.4 0.7158
0.8 0.4 0.7379
0.9 0.4 0.7482
1.0 0.4 0.7498
1.1 0.4 0.7496
1.2 0.4 0.7492
1.3 0.4 0.7550
1.4 0.4 0.7704
1.5 0.4 0.7967
1.6 0.4 0.8224
1.7 0.4 0.8295
1.8 0.4 0.8162
1.9 0.4 0.7946

0.0 0.5 0.7498
0.1 0.5 0.7106
0.2 0.5 0.6128
0.3 0.5 0.5398
0.4 0.5 0.5491
0.5 0.5 0.6118
0.6 0.5 0.6756
0.7 0.5 0.7178
0.8 0.5 0.7388
0.9 0.5 0.7485
1.0 0.5 0.7493
1.1 0.5 0.7495
1.2 0.5 0.7471
1.3 0.5 0.7483
1.4 0.5 0.7564
1.5 0.5 0.7680
1.6 0.5 0.7697
1.7 0.5 0.7501
1.8 0.5 0.7253
1.9 0.5 0.7310

0.0 0.6 0.7498
0.1 0.6 0.7757
0.2 0.6 0.7083
0.3 0.6 0.6238
0.4 0.6 0.6051
0.5 0.6 0.6428
0.6 0.6 0.6909
0.7 0.6 0.7240
0.8 0.6 0.7403
0.9 0.6 0.7475
1.0 0.6 0.7505
1.1 0.6 0.7490
1.2 0.6 0.7463
1.3 0.6 0.7438
1.4 0.6 0.7436
1.5 0.6 0.7393
1.6 0.6 0.7212
1.7 0.6 0.6796
1.8 0.6 0.6439
1.9 0.6 0.6724

0.0 0.7 0.7496
0.1 0.7 0.8220
0.2 0.7 0.7866
0.3 0.7 0.7062
0.4 0.7 0.6676
0.5 0.7 0.6806
0.6 0.7 0.7096
0.7 0.7 0.7320
0.8 0.7 0.7431
0.9 0.7 0.7487
1.0 0.7 0.7501
1.1 0.7 0.7487
1.2 0.7 0.7461
1.3 0.7 0.7416
1.4 0.7 0.7357
1.5 0.7 0.7234
1.6 0.7 0.6942
1.7 0.7 0.6422
1.8 0.7 0.6021
1.9 0.7 0.6412

0.0 0.8 0.7503
0.1 0.8 0.8331
0.2 0.8 0.8227
0.3 0.8 0.7575
0.4 0.8 0.7156
0.5 0.8 0.7106
0.6 0.8 0.7255
0.7 0.8 0.7391
0.8 0.8 0.7463
0.9 0.8 0.7489
1.0 0.8 0.7501
1.1 0.8 0.7493
1.2 0.8 0.7476
1.3 0.8 0.7431
1.4 0.8 0.7346
1.5 0.8 0.7200
1.6 0.8 0.6921
1.7 0.8 0.6479
1.8 0.8 0.6139
1.9 0.8 0.6464

0.0 0.9 0.7501
0.1 0.9 0.8051
0.2 0.9 0.8055
0.3 0.9 0.7668
0.4 0.9 0.7342
0.5 0.9 0.7282
0.6 0.9 0.7358
0.7 0.9 0.7450
0.8 0.9 0.7488
0.9 0.9 0.7500
1.0 0.9 0.7495
1.1 0.9 0.7503
1.2 0.9 0.7483
1.3 0.9 0.7448
1.4 0.9 0.7378
1.5 0.9 0.7252
1.6 0.9 0.7089
1.7 0.9 0.6861
1.8 0.9 0.6702
1.9 0.9 0.6882

0.0 1.0 0.7495
0.1 1.0 0.7492
0.2 1.0 0.7454
0.3 1.0 0.7355
0.4 1.0 0.7285
0.5 1.0 0.7314
0.6 1.0 0.7389
0.7 1.0 0.7458
0.8 1.0 0.7487
0.9 1.0 0.7500
1.0 1.0 0.7503
1.1 1.0 0.7499
1.2 1.0 0.7489
1.3 1.0 0.7460
1.4 1.0 0.7391
1.5 1.0 0.7312
1.6 1.0 0.7285
1.7 1.0 0.7357
1.8 1.0 0.7459
1.9 1.0 0.7500

0.0 1.1 0.7496
0.1 1.1 0.6894
0.2 1.1 0.6703
0.3 1.1 0.6873
0.4 1.1 0.7088
0.5 1.1 0.7257
0.6 1.1 0.7369
0.7 1.1 0.7445
0.8 1.1 0.7486
0.9 1.1 0.7494
1.0 1.1 0.7504
1.1 1.1 0.7492
1.2 1.1 0.7486
1.3 1.1 0.7443
1.4 1.1 0.7352
1.5 1.1 0.7275
1.6 1.1 0.7349
1.7 1.1 0.7666
1.8 1.1 0.8055
1.9 1.1 0.8047

0.0 1.2 0.7495
0.1 1.2 0.6466
0.2 1.2 0.6141
0.3 1.2 0.6476
0.4 1.2 0.6923
0.5 1.2 0.7199
0.6 1.2 0.7346
0.7 1.2 0.7421
0.8 1.2 0.7478
0.9 1.2 0.7488
1.0 1.2 0.7501
1.1 1.2 0.7487
1.2 1.2 0.7467
1.3 1.2 0.7397
1.4 1.2 0.7260
1.5 1.2 0.7103
1.6 1.2 0.7142
1.7 1.2 0.7576
1.8 1.2 0.8222
1.9 1.2 0.8333

0.0 1.3 0.7500
0.1 1.3 0.6405
0.2 1.3 0.6025
0.3 1.3 0.6428
0.4 1.3 0.6933
0.5 1.3 0.7231
0.6 1.3 0.7351
0.7 1.3 0.7425
0.8 1.3 0.7462
0.9 1.3 0.7495
1.0 1.3 0.7498
1.1 1.3 0.7483
1.2 1.3 0.7435
1.3 1.3 0.7324
1.4 1.3 0.7090
1.5 1.3 0.6801
1.6 1.3 0.6672
1.7 1.3 0.7058
1.8 1.3 0.7858
1.9 1.3 0.8217

0.0 1.4 0.7499
0.1 1.4 0.6723
0.2 1.4 0.6439
0.3 1.4 0.6795
0.4 1.4 0.7217
0.5 1.4 0.7406
0.6 1.4 0.7432
0.7 1.4 0.7440
0.8 1.4 0.7464
0.9 1.4 0.7491
1.0 1.4 0.7500
1.1 1.4 0.7480
1.2 1.4 0.7403
1.3 1.4 0.7235
1.4 1.4 0.6907
1.5 1.4 0.6431
1.6 1.4 0.6056
1.7 1.4 0.6238
1.8 1.4 0.7074
1.9 1.4 0.7758

0.0 1.5 0.7495
0.1 1.5 0.7312
0.2 1.5 0.7250
0.3 1.5 0.7498
0.4 1.5 0.7692
0.5 1.5 0.7668
0.6 1.5 0.7562
0.7 1.5 0.7487
0.8 1.5 0.7478
0.9 1.5 0.7485
1.0 1.5 0.7494
1.1 1.5 0.7472
1.2 1.5 0.7390
1.3 1.5 0.7172
1.4 1.5 0.6758
1.5 1.5 0.6117
1.6 1.5 0.5484
1.7 1.5 0.5393
1.8 1.5 0.6121
1.9 1.5 0.7105

0.0 1.6 0.7501
0.1 1.6 0.7949
0.2 1.6 0.8154
0.3 1.6 0.8288
0.4 1.6 0.8221
0.5 1.6 0.7965
0.6 1.6 0.7704
0.7 1.6 0.7548
0.8 1.6 0.7490
0.9 1.6 0.7492
1.0 1.6 0.7496
1.1 1.6 0.7474
1.2 1.6 0.7375
1.3 1.6 0.7153
1.4 1.6 0.6703
1.5 1.6 0.5982
1.6 1.6 0.5188
1.7 1.6 0.4840
1.8 1.6 0.5389
1.9 1.6 0.6524

0.0 1.7 0.7501
0.1 1.7 0.8384
0.2 1.7 0.8807
0.3 1.7 0.8847
0.4 1.7 0.8581
0.5 1.7 0.8167
0.6 1.7 0.7802
0.7 1.7 0.7596
0.8 1.7 0.7521
0.9 1.7 0.7500
1.0 1.7 0.7498
1.1 1.7 0.7479
1.2 1.7 0.7400
1.3 1.7 0.7186
1.4 1.7 0.6773
1.5 1.7 0.6088
1.6 1.7 0.5283
1.7 1.7 0.4799
1.8 1.7 0.5134
1.9 1.7 0.6238

0.0 1.8 0.7499
0.1 1.8 0.8450
0.2 1.8 0.8933
0.3 1.8 0.8944
0.4 1.8 0.8617
0.5 1.8 0.8176
0.6 1.8 0.7817
0.7 1.8 0.7611
0.8 1.8 0.7525
0.9 1.8 0.7504
1.0 1.8 0.7500
1.1 1.8 0.7487
1.2 1.8 0.7432
1.3 1.8 0.7278
1.4 1.8 0.6966
1.5 1.8 0.6436
1.6 1.8 0.5799
1.7 1.8 0.5351
1.8 1.8 0.5512
1.9 1.8 0.6349

0.0 1.9 0.7500
0.1 1.9 0.8118
0.2 1.9 0.8454
0.3 1.9 0.8454
0.4 1.9 0.8229
0.5 1.9 0.7938
0.6 1.9 0.7716
0.7 1.9 0.7578
0.8 1.9 0.7520
0.9 1.9 0.7498
1.0 1.9 0.7494
1.1 1.9 0.7498
1.2 1.9 0.7462
1.3 1.9 0.7395
1.4 1.9 0.7223
1.5 1.9 0.6958
1.6 1.9 0.6610
1.7 1.9 0.6355
1.8 1.9 0.6403
1.9 1.9 0.6832



==> tables/ErdosRenyi_k4_directTrue_forceP2False_fix_one_nodeFalse_color_encodingall_problem_encodingbinary_shots100000_mixerX.dat <==
0.0 0.0 0.7501
0.1 0.0 0.7506
0.2 0.0 0.7499
0.3 0.0 0.7501
0.4 0.0 0.7501
0.5 0.0 0.7501
0.6 0.0 0.7502
0.7 0.0 0.7499
0.8 0.0 0.7492
0.9 0.0 0.7510
1.0 0.0 0.7504
1.1 0.0 0.7496
1.2 0.0 0.7501
1.3 0.0 0.7500
1.4 0.0 0.7504
1.5 0.0 0.7496
1.6 0.0 0.7504
1.7 0.0 0.7502
1.8 0.0 0.7498
1.9 0.0 0.7504

0.0 0.1 0.7494
0.1 0.1 0.8316
0.2 0.1 0.8740
0.3 0.1 0.8782
0.4 0.1 0.8512
0.5 0.1 0.8131
0.6 0.1 0.7808
0.7 0.1 0.7612
0.8 0.1 0.7530
0.9 0.1 0.7506
1.0 0.1 0.7501
1.1 0.1 0.7488
1.2 0.1 0.7428
1.3 0.1 0.7282
1.4 0.1 0.6966
1.5 0.1 0.6436
1.6 0.1 0.5801
1.7 0.1 0.5402
1.8 0.1 0.5609
1.9 0.1 0.6454

0.0 0.2 0.7501
0.1 0.2 0.7508
0.2 0.2 0.7516
0.3 0.2 0.7583
0.4 0.2 0.7626
0.5 0.2 0.7608
0.6 0.2 0.7566
0.7 0.2 0.7527
0.8 0.2 0.7504
0.9 0.2 0.7497
1.0 0.2 0.7503
1.1 0.2 0.7496
1.2 0.2 0.7469
1.3 0.2 0.7396
1.4 0.2 0.7212
1.5 0.2 0.6926
1.6 0.2 0.6645
1.7 0.2 0.6568
1.8 0.2 0.6852
1.9 0.2 0.7272

0.0 0.3 0.7500
0.1 0.3 0.7278
0.2 0.3 0.6852
0.3 0.3 0.6563
0.4 0.3 0.6650
0.5 0.3 0.6937
0.6 0.3 0.7216
0.7 0.3 0.7387
0.8 0.3 0.7464
0.9 0.3 0.7499
1.0 0.3 0.7500
1.1 0.3 0.7501
1.2 0.3 0.7510
1.3 0.3 0.7526
1.4 0.3 0.7564
1.5 0.3 0.7603
1.6 0.3 0.7631
1.7 0.3 0.7584
1.8 0.3 0.7511
1.9 0.3 0.7512

0.0 0.4 0.7498
0.1 0.4 0.6459
0.2 0.4 0.5618
0.3 0.4 0.5401
0.4 0.4 0.5786
0.5 0.4 0.6424
0.6 0.4 0.6964
0.7 0.4 0.7282
0.8 0.4 0.7428
0.9 0.4 0.7491
1.0 0.4 0.7501
1.1 0.4 0.7504
1.2 0.4 0.7519
1.3 0.4 0.7609
1.4 0.4 0.7804
1.5 0.4 0.8129
1.6 0.4 0.8515
1.7 0.4 0.8783
1.8 0.4 0.8739
1.9 0.4 0.8309

0.0 0.5 0.7505
0.1 0.5 0.7499
0.2 0.5 0.7500
0.3 0.5 0.7506
0.4 0.5 0.7504
0.5 0.5 0.7500
0.6 0.5 0.7501
0.7 0.5 0.7499
0.8 0.5 0.7503
0.9 0.5 0.7503
1.0 0.5 0.7495
1.1 0.5 0.7493
1.2 0.5 0.7499
1.3 0.5 0.7497
1.4 0.5 0.7500
1.5 0.5 0.7497
1.6 0.5 0.7505
1.7 0.5 0.7502
1.8 0.5 0.7501
1.9 0.5 0.7502

0.0 0.6 0.7499
0.1 0.6 0.8315
0.2 0.6 0.8736
0.3 0.6 0.8780
0.4 0.6 0.8516
0.5 0.6 0.8130
0.6 0.6 0.7815
0.7 0.6 0.7617
0.8 0.6 0.7526
0.9 0.6 0.7497
1.0 0.6 0.7500
1.1 0.6 0.7493
1.2 0.6 0.7431
1.3 0.6 0.7281
1.4 0.6 0.6966
1.5 0.6 0.6426
1.6 0.6 0.5795
1.7 0.6 0.5389
1.8 0.6 0.5613
1.9 0.6 0.6457

0.0 0.7 0.7497
0.1 0.7 0.7511
0.2 0.7 0.7515
0.3 0.7 0.7579
0.4 0.7 0.7624
0.5 0.7 0.7605
0.6 0.7 0.7565
0.7 0.7 0.7520
0.8 0.7 0.7504
0.9 0.7 0.7502
1.0 0.7 0.7504
1.1 0.7 0.7497
1.2 0.7 0.7470
1.3 0.7 0.7389
1.4 0.7 0.7221
1.5 0.7 0.6935
1.6 0.7 0.6633
1.7 0.7 0.6568
1.8 0.7 0.6849
1.9 0.7 0.7264

0.0 0.8 0.7501
0.1 0.8 0.7271
0.2 0.8 0.6859
0.3 0.8 0.6573
0.4 0.8 0.6644
0.5 0.8 0.6929
0.6 0.8 0.7222
0.7 0.8 0.7391
0.8 0.8 0.7466
0.9 0.8 0.7496
1.0 0.8 0.7500
1.1 0.8 0.7508
1.2 0.8 0.7510
1.3 0.8 0.7533
1.4 0.8 0.7562
1.5 0.8 0.7605
1.6 0.8 0.7631
1.7 0.8 0.7588
1.8 0.8 0.7517
1.9 0.8 0.7509

0.0 0.9 0.7500
0.1 0.9 0.6459
0.2 0.9 0.5616
0.3 0.9 0.5398
0.4 0.9 0.5792
0.5 0.9 0.6427
0.6 0.9 0.6965
0.7 0.9 0.7283
0.8 0.9 0.7430
0.9 0.9 0.7486
1.0 0.9 0.7498
1.1 0.9 0.7505
1.2 0.9 0.7526
1.3 0.9 0.7615
1.4 0.9 0.7810
1.5 0.9 0.8128
1.6 0.9 0.8515
1.7 0.9 0.8776
1.8 0.9 0.8736
1.9 0.9 0.8314

0.0 1.0 0.7503
0.1 1.0 0.7496
0.2 1.0 0.7505
0.3 1.0 0.7502
0.4 1.0 0.7499
0.5 1.0 0.7501
0.6 1.0 0.7500
0.7 1.0 0.7498
0.8 1.0 0.7497
0.9 1.0 0.7504
1.0 1.0 0.7499
1.1 1.0 0.7500
1.2 1.0 0.7501
1.3 1.0 0.7505
1.4 1.0 0.7500
1.5 1.0 0.7504
1.6 1.0 0.7502
1.7 1.0 0.7499
1.8 1.0 0.7501
1.9 1.0 0.7500

0.0 1.1 0.7498
0.1 1.1 0.8312
0.2 1.1 0.8735
0.3 1.1 0.8775
0.4 1.1 0.8516
0.5 1.1 0.8126
0.6 1.1 0.7804
0.7 1.1 0.7612
0.8 1.1 0.7531
0.9 1.1 0.7502
1.0 1.1 0.7501
1.1 1.1 0.7485
1.2 1.1 0.7433
1.3 1.1 0.7283
1.4 1.1 0.6959
1.5 1.1 0.6430
1.6 1.1 0.5792
1.7 1.1 0.5391
1.8 1.1 0.5614
1.9 1.1 0.6456

0.0 1.2 0.7496
0.1 1.2 0.7508
0.2 1.2 0.7513
0.3 1.2 0.7582
0.4 1.2 0.7622
0.5 1.2 0.7607
0.6 1.2 0.7563
0.7 1.2 0.7529
0.8 1.2 0.7506
0.9 1.2 0.7497
1.0 1.2 0.7503
1.1 1.2 0.7492
1.2 1.2 0.7469
1.3 1.2 0.7394
1.4 1.2 0.7217
1.5 1.2 0.6926
1.6 1.2 0.6641
1.7 1.2 0.6566
1.8 1.2 0.6857
1.9 1.2 0.7277

0.0 1.3 0.7503
0.1 1.3 0.7270
0.2 1.3 0.6844
0.3 1.3 0.6571
0.4 1.3 0.6639
0.5 1.3 0.6931
0.6 1.3 0.7223
0.7 1.3 0.7392
0.8 1.3 0.7476
0.9 1.3 0.7502
1.0 1.3 0.7499
1.1 1.3 0.7501
1.2 1.3 0.7505
1.3 1.3 0.7529
1.4 1.3 0.7563
1.5 1.3 0.7603
1.6 1.3 0.7626
1.7 1.3 0.7584
1.8 1.3 0.7512
1.9 1.3 0.7515

0.0 1.4 0.7495
0.1 1.4 0.6461
0.2 1.4 0.5614
0.3 1.4 0.5405
0.4 1.4 0.5800
0.5 1.4 0.6428
0.6 1.4 0.6957
0.7 1.4 0.7281
0.8 1.4 0.7431
0.9 1.4 0.7496
1.0 1.4 0.7500
1.1 1.4 0.7499
1.2 1.4 0.7523
1.3 1.4 0.7608
1.4 1.4 0.7805
1.5 1.4 0.8133
1.6 1.4 0.8511
1.7 1.4 0.8777
1.8 1.4 0.8737
1.9 1.4 0.8312

0.0 1.5 0.7502
0.1 1.5 0.7502
0.2 1.5 0.7496
0.3 1.5 0.7507
0.4 1.5 0.7501
0.5 1.5 0.7503
0.6 1.5 0.7500
0.7 1.5 0.7500
0.8 1.5 0.7504
0.9 1.5 0.7501
1.0 1.5 0.7499
1.1 1.5 0.7498
1.2 1.5 0.7497
1.3 1.5 0.7500
1.4 1.5 0.7495
1.5 1.5 0.7501
1.6 1.5 0.7495
1.7 1.5 0.7498
1.8 1.5 0.7497
1.9 1.5 0.7503

0.0 1.6 0.7506
0.1 1.6 0.8315
0.2 1.6 0.8738
0.3 1.6 0.8774
0.4 1.6 0.8516
0.5 1.6 0.8136
0.6 1.6 0.7806
0.7 1.6 0.7609
0.8 1.6 0.7521
0.9 1.6 0.7503
1.0 1.6 0.7494
1.1 1.6 0.7483
1.2 1.6 0.7427
1.3 1.6 0.7279
1.4 1.6 0.6960
1.5 1.6 0.6429
1.6 1.6 0.5797
1.7 1.6 0.5392
1.8 1.6 0.5609
1.9 1.6 0.6462

0.0 1.7 0.7495
0.1 1.7 0.7504
0.2 1.7 0.7520
0.3 1.7 0.7576
0.4 1.7 0.7625
0.5 1.7 0.7607
0.6 1.7 0.7561
0.7 1.7 0.7532
0.8 1.7 0.7510
0.9 1.7 0.7506
1.0 1.7 0.7499
1.1 1.7 0.7498
1.2 1.7 0.7472
1.3 1.7 0.7393
1.4 1.7 0.7226
1.5 1.7 0.6934
1.6 1.7 0.6636
1.7 1.7 0.6578
1.8 1.7 0.6859
1.9 1.7 0.7272

0.0 1.8 0.7500
0.1 1.8 0.7267
0.2 1.8 0.6854
0.3 1.8 0.6574
0.4 1.8 0.6646
0.5 1.8 0.6931
0.6 1.8 0.7219
0.7 1.8 0.7398
0.8 1.8 0.7471
0.9 1.8 0.7494
1.0 1.8 0.7500
1.1 1.8 0.7496
1.2 1.8 0.7510
1.3 1.8 0.7522
1.4 1.8 0.7565
1.5 1.8 0.7610
1.6 1.8 0.7624
1.7 1.8 0.7581
1.8 1.8 0.7514
1.9 1.8 0.7506

0.0 1.9 0.7503
0.1 1.9 0.6460
0.2 1.9 0.5621
0.3 1.9 0.5395
0.4 1.9 0.5792
0.5 1.9 0.6431
0.6 1.9 0.6967
0.7 1.9 0.7278
0.8 1.9 0.7432
0.9 1.9 0.7484
1.0 1.9 0.7500
1.1 1.9 0.7501
1.2 1.9 0.7523
1.3 1.9 0.7610
1.4 1.9 0.7801
1.5 1.9 0.8129
1.6 1.9 0.8514
1.7 1.9 0.8778
1.8 1.9 0.8736
1.9 1.9 0.8314



==> tables/ErdosRenyi_k5_directTrue_forceP2False_fix_one_nodeFalse_color_encodingLessThanK_problem_encodingbinary_shots100000_mixerX.dat <==
0.0 0.0 0.6874
0.1 0.0 0.6876
0.2 0.0 0.6876
0.3 0.0 0.6877
0.4 0.0 0.6867
0.5 0.0 0.6872
0.6 0.0 0.6882
0.7 0.0 0.6875
0.8 0.0 0.6872
0.9 0.0 0.6869
1.0 0.0 0.6868
1.1 0.0 0.6876
1.2 0.0 0.6873
1.3 0.0 0.6876
1.4 0.0 0.6870
1.5 0.0 0.6881
1.6 0.0 0.6874
1.7 0.0 0.6881
1.8 0.0 0.6880
1.9 0.0 0.6877

0.0 0.1 0.6878
0.1 0.1 0.8169
0.2 0.1 0.8579
0.3 0.1 0.8267
0.4 0.1 0.7670
0.5 0.1 0.7161
0.6 0.1 0.6973
0.7 0.1 0.6895
0.8 0.1 0.6826
0.9 0.1 0.6792
1.0 0.1 0.6833
1.1 0.1 0.6860
1.2 0.1 0.6794
1.3 0.1 0.6707
1.4 0.1 0.6655
1.5 0.1 0.6427
1.6 0.1 0.5763
1.7 0.1 0.4788
1.8 0.1 0.4360
1.9 0.1 0.5197

0.0 0.2 0.6874
0.1 0.2 0.7941
0.2 0.2 0.7978
0.3 0.2 0.7708
0.4 0.2 0.7299
0.5 0.2 0.6929
0.6 0.2 0.6788
0.7 0.2 0.6795
0.8 0.2 0.6786
0.9 0.2 0.6784
1.0 0.2 0.6842
1.1 0.2 0.6917
1.2 0.2 0.6928
1.3 0.2 0.6889
1.4 0.2 0.6860
1.5 0.2 0.6601
1.6 0.2 0.5685
1.7 0.2 0.4301
1.8 0.2 0.3643
1.9 0.2 0.4848

0.0 0.3 0.6873
0.1 0.3 0.7349
0.2 0.3 0.7233
0.3 0.3 0.7293
0.4 0.3 0.7325
0.5 0.3 0.7146
0.6 0.3 0.6956
0.7 0.3 0.6900
0.8 0.3 0.6878
0.9 0.3 0.6866
1.0 0.3 0.6845
1.1 0.3 0.6851
1.2 0.3 0.6853
1.3 0.3 0.6826
1.4 0.3 0.6736
1.5 0.3 0.6420
1.6 0.3 0.5717
1.7 0.3 0.4746
1.8 0.3 0.4410
1.9 0.3 0.5469

0.0 0.4 0.6872
0.1 0.4 0.6998
0.2 0.4 0.7003
0.3 0.4 0.7172
0.4 0.4 0.7278
0.5 0.4 0.7205
0.6 0.4 0.7048
0.7 0.4 0.6954
0.8 0.4 0.6936
0.9 0.4 0.6920
1.0 0.4 0.6860
1.1 0.4 0.6827
1.2 0.4 0.6814
1.3 0.4 0.6790
1.4 0.4 0.6681
1.5 0.4 0.6472
1.6 0.4 0.6189
1.7 0.4 0.5938
1.8 0.4 0.5950
1.9 0.4 0.6390

0.0 0.5 0.6875
0.1 0.5 0.6880
0.2 0.5 0.6884
0.3 0.5 0.6885
0.4 0.5 0.6873
0.5 0.5 0.6873
0.6 0.5 0.6875
0.7 0.5 0.6880
0.8 0.5 0.6864
0.9 0.5 0.6874
1.0 0.5 0.6879
1.1 0.5 0.6875
1.2 0.5 0.6880
1.3 0.5 0.6880
1.4 0.5 0.6863
1.5 0.5 0.6865
1.6 0.5 0.6870
1.7 0.5 0.6869
1.8 0.5 0.6872
1.9 0.5 0.6877

0.0 0.6 0.6878
0.1 0.6 0.6389
0.2 0.6 0.5956
0.3 0.6 0.5939
0.4 0.6 0.6195
0.5 0.6 0.6477
0.6 0.6 0.6685
0.7 0.6 0.6776
0.8 0.6 0.6816
0.9 0.6 0.6819
1.0 0.6 0.6867
1.1 0.6 0.6915
1.2 0.6 0.6932
1.3 0.6 0.6958
1.4 0.6 0.7046
1.5 0.6 0.7203
1.6 0.6 0.7275
1.7 0.6 0.7154
1.8 0.6 0.7016
1.9 0.6 0.7020

0.0 0.7 0.6879
0.1 0.7 0.5458
0.2 0.7 0.4420
0.3 0.7 0.4747
0.4 0.7 0.5708
0.5 0.7 0.6418
0.6 0.7 0.6728
0.7 0.7 0.6813
0.8 0.7 0.6852
0.9 0.7 0.6857
1.0 0.7 0.6856
1.1 0.7 0.6868
1.2 0.7 0.6876
1.3 0.7 0.6892
1.4 0.7 0.6959
1.5 0.7 0.7139
1.6 0.7 0.7327
1.7 0.7 0.7299
1.8 0.7 0.7247
1.9 0.7 0.7353

0.0 0.8 0.6875
0.1 0.8 0.4855
0.2 0.8 0.3668
0.3 0.8 0.4308
0.4 0.8 0.5695
0.5 0.8 0.6601
0.6 0.8 0.6864
0.7 0.8 0.6890
0.8 0.8 0.6924
0.9 0.8 0.6911
1.0 0.8 0.6840
1.1 0.8 0.6777
1.2 0.8 0.6786
1.3 0.8 0.6788
1.4 0.8 0.6791
1.5 0.8 0.6934
1.6 0.8 0.7313
1.7 0.8 0.7711
1.8 0.8 0.7974
1.9 0.8 0.7942

0.0 0.9 0.6873
0.1 0.9 0.5213
0.2 0.9 0.4354
0.3 0.9 0.4777
0.4 0.9 0.5762
0.5 0.9 0.6428
0.6 0.9 0.6651
0.7 0.9 0.6702
0.8 0.9 0.6794
0.9 0.9 0.6849
1.0 0.9 0.6828
1.1 0.9 0.6797
1.2 0.9 0.6840
1.3 0.9 0.6892
1.4 0.9 0.6952
1.5 0.9 0.7146
1.6 0.9 0.7665
1.7 0.9 0.8275
1.8 0.9 0.8585
1.9 0.9 0.8172

0.0 1.0 0.6871
0.1 1.0 0.6874
0.2 1.0 0.6880
0.3 1.0 0.6884
0.4 1.0 0.6867
0.5 1.0 0.6868
0.6 1.0 0.6875
0.7 1.0 0.6883
0.8 1.0 0.6868
0.9 1.0 0.6870
1.0 1.0 0.6880
1.1 1.0 0.6872
1.2 1.0 0.6878
1.3 1.0 0.6881
1.4 1.0 0.6875
1.5 1.0 0.6878
1.6 1.0 0.6873
1.7 1.0 0.6876
1.8 1.0 0.6875
1.9 1.0 0.6872

0.0 1.1 0.6878
0.1 1.1 0.8169
0.2 1.1 0.8582
0.3 1.1 0.8279
0.4 1.1 0.7658
0.5 1.1 0.7154
0.6 1.1 0.6953
0.7 1.1 0.6891
0.8 1.1 0.6831
0.9 1.1 0.6782
1.0 1.1 0.6821
1.1 1.1 0.6853
1.2 1.1 0.6796
1.3 1.1 0.6708
1.4 1.1 0.6648
1.5 1.1 0.6428
1.6 1.1 0.5760
1.7 1.1 0.4797
1.8 1.1 0.4373
1.9 1.1 0.5220

0.0 1.2 0.6875
0.1 1.2 0.7942
0.2 1.2 0.7975
0.3 1.2 0.7710
0.4 1.2 0.7306
0.5 1.2 0.6931
0.6 1.2 0.6799
0.7 1.2 0.6798
0.8 1.2 0.6791
0.9 1.2 0.6786
1.0 1.2 0.6846
1.1 1.2 0.6923
1.2 1.2 0.6920
1.3 1.2 0.6887
1.4 1.2 0.6866
1.5 1.2 0.6591
1.6 1.2 0.5691
1.7 1.2 0.4288
1.8 1.2 0.3650
1.9 1.2 0.4861

0.0 1.3 0.6874
0.1 1.3 0.7348
0.2 1.3 0.7236
0.3 1.3 0.7288
0.4 1.3 0.7328
0.5 1.3 0.7135
0.6 1.3 0.6955
0.7 1.3 0.6893
0.8 1.3 0.6882
0.9 1.3 0.6865
1.0 1.3 0.6849
1.1 1.3 0.6857
1.2 1.3 0.6847
1.3 1.3 0.6820
1.4 1.3 0.6728
1.5 1.3 0.6416
1.6 1.3 0.5712
1.7 1.3 0.4746
1.8 1.3 0.4408
1.9 1.3 0.5444

0.0 1.4 0.6879
0.1 1.4 0.7007
0.2 1.4 0.7004
0.3 1.4 0.7171
0.4 1.4 0.7288
0.5 1.4 0.7201
0.6 1.4 0.7053
0.7 1.4 0.6958
0.8 1.4 0.6939
0.9 1.4 0.6922
1.0 1.4 0.6866
1.1 1.4 0.6822
1.2 1.4 0.6816
1.3 1.4 0.6782
1.4 1.4 0.6685
1.5 1.4 0.6471
1.6 1.4 0.6195
1.7 1.4 0.5934
1.8 1.4 0.5960
1.9 1.4 0.6392

0.0 1.5 0.6876
0.1 1.5 0.6877
0.2 1.5 0.6870
0.3 1.5 0.6875
0.4 1.5 0.6874
0.5 1.5 0.6872
0.6 1.5 0.6870
0.7 1.5 0.6868
0.8 1.5 0.6873
0.9 1.5 0.6873
1.0 1.5 0.6872
1.1 1.5 0.6874
1.2 1.5 0.6874
1.3 1.5 0.6880
1.4 1.5 0.6874
1.5 1.5 0.6882
1.6 1.5 0.6881
1.7 1.5 0.6880
1.8 1.5 0.6867
1.9 1.5 0.6874

0.0 1.6 0.6883
0.1 1.6 0.6384
0.2 1.6 0.5946
0.3 1.6 0.5939
0.4 1.6 0.6191
0.5 1.6 0.6473
0.6 1.6 0.6681
0.7 1.6 0.6780
0.8 1.6 0.6805
0.9 1.6 0.6820
1.0 1.6 0.6865
1.1 1.6 0.6922
1.2 1.6 0.6938
1.3 1.6 0.6959
1.4 1.6 0.7046
1.5 1.6 0.7205
1.6 1.6 0.7286
1.7 1.6 0.7165
1.8 1.6 0.7004
1.9 1.6 0.7014

0.0 1.7 0.6868
0.1 1.7 0.5453
0.2 1.7 0.4428
0.3 1.7 0.4747
0.4 1.7 0.5716
0.5 1.7 0.6419
0.6 1.7 0.6730
0.7 1.7 0.6817
0.8 1.7 0.6842
0.9 1.7 0.6851
1.0 1.7 0.6852
1.1 1.7 0.6864
1.2 1.7 0.6874
1.3 1.7 0.6894
1.4 1.7 0.6964
1.5 1.7 0.7138
1.6 1.7 0.7326
1.7 1.7 0.7292
1.8 1.7 0.7231
1.9 1.7 0.7347

0.0 1.8 0.6882
0.1 1.8 0.4858
0.2 1.8 0.3647
0.3 1.8 0.4290
0.4 1.8 0.5684
0.5 1.8 0.6590
0.6 1.8 0.6862
0.7 1.8 0.6885
0.8 1.8 0.6916
0.9 1.8 0.6921
1.0 1.8 0.6839
1.1 1.8 0.6798
1.2 1.8 0.6787
1.3 1.8 0.6803
1.4 1.8 0.6791
1.5 1.8 0.6937
1.6 1.8 0.7317
1.7 1.8 0.7708
1.8 1.8 0.7980
1.9 1.8 0.7943

0.0 1.9 0.6874
0.1 1.9 0.5217
0.2 1.9 0.4358
0.3 1.9 0.4787
0.4 1.9 0.5760
0.5 1.9 0.6436
0.6 1.9 0.6643
0.7 1.9 0.6707
0.8 1.9 0.6801
0.9 1.9 0.6856
1.0 1.9 0.6831
1.1 1.9 0.6787
1.2 1.9 0.6834
1.3 1.9 0.6891
1.4 1.9 0.6961
1.5 1.9 0.7167
1.6 1.9 0.7660
1.7 1.9 0.8280
1.8 1.9 0.8583
1.9 1.9 0.8173



==> tables/ErdosRenyi_k5_directTrue_forceP2False_fix_one_nodeFalse_color_encodingmax_balanced_problem_encodingbinary_shots100000_mixerX.dat <==
0.0 0.0 0.7812
0.1 0.0 0.7816
0.2 0.0 0.7815
0.3 0.0 0.7814
0.4 0.0 0.7810
0.5 0.0 0.7812
0.6 0.0 0.7812
0.7 0.0 0.7810
0.8 0.0 0.7811
0.9 0.0 0.7806
1.0 0.0 0.7816
1.1 0.0 0.7813
1.2 0.0 0.7806
1.3 0.0 0.7811
1.4 0.0 0.7814
1.5 0.0 0.7814
1.6 0.0 0.7810
1.7 0.0 0.7810
1.8 0.0 0.7814
1.9 0.0 0.7811

0.0 0.1 0.7814
0.1 0.1 0.8207
0.2 0.1 0.8432
0.3 0.1 0.8523
0.4 0.1 0.8468
0.5 0.1 0.8283
0.6 0.1 0.8095
0.7 0.1 0.7964
0.8 0.1 0.7886
0.9 0.1 0.7842
1.0 0.1 0.7818
1.1 0.1 0.7783
1.2 0.1 0.7695
1.3 0.1 0.7538
1.4 0.1 0.7236
1.5 0.1 0.6789
1.6 0.1 0.6337
1.7 0.1 0.6144
1.8 0.1 0.6472
1.9 0.1 0.7163

0.0 0.2 0.7811
0.1 0.2 0.7824
0.2 0.2 0.7718
0.3 0.2 0.7653
0.4 0.2 0.7710
0.5 0.2 0.7819
0.6 0.2 0.7900
0.7 0.2 0.7936
0.8 0.2 0.7941
0.9 0.2 0.7934
1.0 0.2 0.7931
1.1 0.2 0.7920
1.2 0.2 0.7895
1.3 0.2 0.7890
1.4 0.2 0.7845
1.5 0.2 0.7789
1.6 0.2 0.7708
1.7 0.2 0.7626
1.8 0.2 0.7603
1.9 0.2 0.7696

0.0 0.3 0.7814
0.1 0.3 0.7491
0.2 0.3 0.7347
0.3 0.3 0.7408
0.4 0.3 0.7542
0.5 0.3 0.7673
0.6 0.3 0.7761
0.7 0.3 0.7815
0.8 0.3 0.7845
0.9 0.3 0.7857
1.0 0.3 0.7867
1.1 0.3 0.7883
1.2 0.3 0.7898
1.3 0.3 0.7928
1.4 0.3 0.7975
1.5 0.3 0.8018
1.6 0.3 0.8097
1.7 0.3 0.8188
1.8 0.3 0.8236
1.9 0.3 0.8116

0.0 0.4 0.7812
0.1 0.4 0.7788
0.2 0.4 0.7558
0.3 0.4 0.7312
0.4 0.4 0.7258
0.5 0.4 0.7364
0.6 0.4 0.7511
0.7 0.4 0.7634
0.8 0.4 0.7702
0.9 0.4 0.7747
1.0 0.4 0.7761
1.1 0.4 0.7769
1.2 0.4 0.7787
1.3 0.4 0.7811
1.4 0.4 0.7835
1.5 0.4 0.7852
1.6 0.4 0.7820
1.7 0.4 0.7730
1.8 0.4 0.7635
1.9 0.4 0.7694

0.0 0.5 0.7817
0.1 0.5 0.7809
0.2 0.5 0.7810
0.3 0.5 0.7813
0.4 0.5 0.7816
0.5 0.5 0.7812
0.6 0.5 0.7809
0.7 0.5 0.7818
0.8 0.5 0.7813
0.9 0.5 0.7811
1.0 0.5 0.7810
1.1 0.5 0.7812
1.2 0.5 0.7811
1.3 0.5 0.7808
1.4 0.5 0.7818
1.5 0.5 0.7808
1.6 0.5 0.7807
1.7 0.5 0.7809
1.8 0.5 0.7814
1.9 0.5 0.7806

0.0 0.6 0.7813
0.1 0.6 0.7681
0.2 0.6 0.7635
0.3 0.6 0.7718
0.4 0.6 0.7822
0.5 0.6 0.7851
0.6 0.6 0.7834
0.7 0.6 0.7801
0.8 0.6 0.7793
0.9 0.6 0.7775
1.0 0.6 0.7766
1.1 0.6 0.7746
1.2 0.6 0.7696
1.3 0.6 0.7630
1.4 0.6 0.7511
1.5 0.6 0.7361
1.6 0.6 0.7261
1.7 0.6 0.7317
1.8 0.6 0.7549
1.9 0.6 0.7795

0.0 0.7 0.7819
0.1 0.7 0.8113
0.2 0.7 0.8233
0.3 0.7 0.8189
0.4 0.7 0.8095
0.5 0.7 0.8027
0.6 0.7 0.7971
0.7 0.7 0.7921
0.8 0.7 0.7894
0.9 0.7 0.7880
1.0 0.7 0.7865
1.1 0.7 0.7862
1.2 0.7 0.7841
1.3 0.7 0.7820
1.4 0.7 0.7760
1.5 0.7 0.7675
1.6 0.7 0.7546
1.7 0.7 0.7404
1.8 0.7 0.7348
1.9 0.7 0.7488

0.0 0.8 0.7811
0.1 0.8 0.7694
0.2 0.8 0.7601
0.3 0.8 0.7621
0.4 0.8 0.7709
0.5 0.8 0.7788
0.6 0.8 0.7848
0.7 0.8 0.7877
0.8 0.8 0.7902
0.9 0.8 0.7912
1.0 0.8 0.7929
1.1 0.8 0.7933
1.2 0.8 0.7940
1.3 0.8 0.7931
1.4 0.8 0.7890
1.5 0.8 0.7813
1.6 0.8 0.7709
1.7 0.8 0.7658
1.8 0.8 0.7724
1.9 0.8 0.7820

0.0 0.9 0.7820
0.1 0.9 0.7159
0.2 0.9 0.6463
0.3 0.9 0.6154
0.4 0.9 0.6333
0.5 0.9 0.6788
0.6 0.9 0.7229
0.7 0.9 0.7527
0.8 0.9 0.7699
0.9 0.9 0.7776
1.0 0.9 0.7826
1.1 0.9 0.7842
1.2 0.9 0.7881
1.3 0.9 0.7955
1.4 0.9 0.8089
1.5 0.9 0.8280
1.6 0.9 0.8464
1.7 0.9 0.8519
1.8 0.9 0.8425
1.9 0.9 0.8210

0.0 1.0 0.7808
0.1 1.0 0.7814
0.2 1.0 0.7813
0.3 1.0 0.7820
0.4 1.0 0.7807
0.5 1.0 0.7809
0.6 1.0 0.7816
0.7 1.0 0.7804
0.8 1.0 0.7814
0.9 1.0 0.7813
1.0 1.0 0.7815
1.1 1.0 0.7807
1.2 1.0 0.7815
1.3 1.0 0.7816
1.4 1.0 0.7804
1.5 1.0 0.7810
1.6 1.0 0.7817
1.7 1.0 0.7808
1.8 1.0 0.7810
1.9 1.0 0.7812

0.0 1.1 0.7809
0.1 1.1 0.8210
0.2 1.1 0.8428
0.3 1.1 0.8526
0.4 1.1 0.8467
0.5 1.1 0.8283
0.6 1.1 0.8096
0.7 1.1 0.7955
0.8 1.1 0.7880
0.9 1.1 0.7848
1.0 1.1 0.7815
1.1 1.1 0.7776
1.2 1.1 0.7699
1.3 1.1 0.7531
1.4 1.1 0.7229
1.5 1.1 0.6794
1.6 1.1 0.6329
1.7 1.1 0.6153
1.8 1.1 0.6471
1.9 1.1 0.7157

0.0 1.2 0.7813
0.1 1.2 0.7824
0.2 1.2 0.7720
0.3 1.2 0.7651
0.4 1.2 0.7707
0.5 1.2 0.7813
0.6 1.2 0.7900
0.7 1.2 0.7934
0.8 1.2 0.7938
0.9 1.2 0.7930
1.0 1.2 0.7926
1.1 1.2 0.7912
1.2 1.2 0.7910
1.3 1.2 0.7880
1.4 1.2 0.7846
1.5 1.2 0.7792
1.6 1.2 0.7709
1.7 1.2 0.7626
1.8 1.2 0.7602
1.9 1.2 0.7690

0.0 1.3 0.7808
0.1 1.3 0.7486
0.2 1.3 0.7350
0.3 1.3 0.7403
0.4 1.3 0.7547
0.5 1.3 0.7672
0.6 1.3 0.7766
0.7 1.3 0.7818
0.8 1.3 0.7840
0.9 1.3 0.7853
1.0 1.3 0.7863
1.1 1.3 0.7881
1.2 1.3 0.7901
1.3 1.3 0.7931
1.4 1.3 0.7979
1.5 1.3 0.8026
1.6 1.3 0.8095
1.7 1.3 0.8193
1.8 1.3 0.8234
1.9 1.3 0.8122

0.0 1.4 0.7812
0.1 1.4 0.7793
0.2 1.4 0.7560
0.3 1.4 0.7316
0.4 1.4 0.7252
0.5 1.4 0.7360
0.6 1.4 0.7513
0.7 1.4 0.7625
0.8 1.4 0.7708
0.9 1.4 0.7741
1.0 1.4 0.7759
1.1 1.4 0.7773
1.2 1.4 0.7793
1.3 1.4 0.7803
1.4 1.4 0.7832
1.5 1.4 0.7853
1.6 1.4 0.7819
1.7 1.4 0.7726
1.8 1.4 0.7638
1.9 1.4 0.7687

0.0 1.5 0.7814
0.1 1.5 0.7814
0.2 1.5 0.7807
0.3 1.5 0.7807
0.4 1.5 0.7807
0.5 1.5 0.7810
0.6 1.5 0.7814
0.7 1.5 0.7812
0.8 1.5 0.7817
0.9 1.5 0.7811
1.0 1.5 0.7811
1.1 1.5 0.7818
1.2 1.5 0.7819
1.3 1.5 0.7814
1.4 1.5 0.7817
1.5 1.5 0.7809
1.6 1.5 0.7810
1.7 1.5 0.7808
1.8 1.5 0.7811
1.9 1.5 0.7809

0.0 1.6 0.7813
0.1 1.6 0.7689
0.2 1.6 0.7643
0.3 1.6 0.7728
0.4 1.6 0.7828
0.5 1.6 0.7842
0.6 1.6 0.7834
0.7 1.6 0.7810
0.8 1.6 0.7783
0.9 1.6 0.7772
1.0 1.6 0.7761
1.1 1.6 0.7736
1.2 1.6 0.7703
1.3 1.6 0.7627
1.4 1.6 0.7511
1.5 1.6 0.7366
1.6 1.6 0.7252
1.7 1.6 0.7313
1.8 1.6 0.7556
1.9 1.6 0.7798

0.0 1.7 0.7811
0.1 1.7 0.8121
0.2 1.7 0.8234
0.3 1.7 0.8190
0.4 1.7 0.8095
0.5 1.7 0.8025
0.6 1.7 0.7968
0.7 1.7 0.7927
0.8 1.7 0.7898
0.9 1.7 0.7873
1.0 1.7 0.7866
1.1 1.7 0.7862
1.2 1.7 0.7844
1.3 1.7 0.7815
1.4 1.7 0.7763
1.5 1.7 0.7677
1.6 1.7 0.7536
1.7 1.7 0.7407
1.8 1.7 0.7346
1.9 1.7 0.7494

0.0 1.8 0.7817
0.1 1.8 0.7688
0.2 1.8 0.7597
0.3 1.8 0.7624
0.4 1.8 0.7705
0.5 1.8 0.7793
0.6 1.8 0.7839
0.7 1.8 0.7884
0.8 1.8 0.7905
0.9 1.8 0.7916
1.0 1.8 0.7927
1.1 1.8 0.7934
1.2 1.8 0.7935
1.3 1.8 0.7938
1.4 1.8 0.7896
1.5 1.8 0.7813
1.6 1.8 0.7716
1.7 1.8 0.7662
1.8 1.8 0.7722
1.9 1.8 0.7815

0.0 1.9 0.7813
0.1 1.9 0.7166
0.2 1.9 0.6472
0.3 1.9 0.6148
0.4 1.9 0.6318
0.5 1.9 0.6789
0.6 1.9 0.7231
0.7 1.9 0.7527
0.8 1.9 0.7697
0.9 1.9 0.7780
1.0 1.9 0.7820
1.1 1.9 0.7844
1.2 1.9 0.7888
1.3 1.9 0.7956
1.4 1.9 0.8095
1.5 1.9 0.8289
1.6 1.9 0.8459
1.7 1.9 0.8525
1.8 1.9 0.8429
1.9 1.9 0.8215



==> tables/ErdosRenyi_k5_directTrue_forceP2True_fix_one_nodeFalse_color_encodingLessThanK_problem_encodingbinary_shots100000_mixerGrover.dat <==
0.0 0.0 0.7996
0.1 0.0 0.7999
0.2 0.0 0.8001
0.3 0.0 0.8000
0.4 0.0 0.7997
0.5 0.0 0.8000
0.6 0.0 0.8005
0.7 0.0 0.8006
0.8 0.0 0.8003
0.9 0.0 0.7998
1.0 0.0 0.8003
1.1 0.0 0.8004
1.2 0.0 0.8007
1.3 0.0 0.8002
1.4 0.0 0.8001
1.5 0.0 0.8004
1.6 0.0 0.7996
1.7 0.0 0.7997
1.8 0.0 0.7997
1.9 0.0 0.8004

0.0 0.1 0.7997
0.1 0.1 0.7760
0.2 0.1 0.7774
0.3 0.1 0.7898
0.4 0.1 0.7973
0.5 0.1 0.7996
0.6 0.1 0.8004
0.7 0.1 0.7996
0.8 0.1 0.7998
0.9 0.1 0.7998
1.0 0.1 0.8002
1.1 0.1 0.7999
1.2 0.1 0.8002
1.3 0.1 0.8005
1.4 0.1 0.8002
1.5 0.1 0.8001
1.6 0.1 0.8028
1.7 0.1 0.8088
1.8 0.1 0.8212
1.9 0.1 0.8233

0.0 0.2 0.7999
0.1 0.2 0.7530
0.2 0.2 0.7546
0.3 0.2 0.7790
0.4 0.2 0.7934
0.5 0.2 0.7984
0.6 0.2 0.7997
0.7 0.2 0.7997
0.8 0.2 0.8005
0.9 0.2 0.7997
1.0 0.2 0.7999
1.1 0.2 0.7995
1.2 0.2 0.8001
1.3 0.2 0.8004
1.4 0.2 0.8003
1.5 0.2 0.8011
1.6 0.2 0.8044
1.7 0.2 0.8161
1.8 0.2 0.8376
1.9 0.2 0.8430

0.0 0.3 0.7997
0.1 0.3 0.7334
0.2 0.3 0.7346
0.3 0.3 0.7695
0.4 0.3 0.7905
0.5 0.3 0.7977
0.6 0.3 0.7995
0.7 0.3 0.7998
0.8 0.3 0.8002
0.9 0.3 0.8001
1.0 0.3 0.8001
1.1 0.3 0.8004
1.2 0.3 0.7998
1.3 0.3 0.7996
1.4 0.3 0.8000
1.5 0.3 0.8018
1.6 0.3 0.8054
1.7 0.3 0.8209
1.8 0.3 0.8488
1.9 0.3 0.8578

0.0 0.4 0.7998
0.1 0.4 0.7189
0.2 0.4 0.7193
0.3 0.4 0.7612
0.4 0.4 0.7885
0.5 0.4 0.7973
0.6 0.4 0.7993
0.7 0.4 0.7998
0.8 0.4 0.8000
0.9 0.4 0.8001
1.0 0.4 0.8000
1.1 0.4 0.8001
1.2 0.4 0.8004
1.3 0.4 0.7994
1.4 0.4 0.7999
1.5 0.4 0.8011
1.6 0.4 0.8050
1.7 0.4 0.8213
1.8 0.4 0.8530
1.9 0.4 0.8660

0.0 0.5 0.8003
0.1 0.5 0.7128
0.2 0.5 0.7095
0.3 0.5 0.7553
0.4 0.5 0.7859
0.5 0.5 0.7969
0.6 0.5 0.7995
0.7 0.5 0.7999
0.8 0.5 0.7999
0.9 0.5 0.8003
1.0 0.5 0.7995
1.1 0.5 0.7998
1.2 0.5 0.7998
1.3 0.5 0.7997
1.4 0.5 0.8001
1.5 0.5 0.8003
1.6 0.5 0.8047
1.7 0.5 0.8187
1.8 0.5 0.8509
1.9 0.5 0.8657

0.0 0.6 0.7998
0.1 0.6 0.7123
0.2 0.6 0.7076
0.3 0.6 0.7525
0.4 0.6 0.7852
0.5 0.6 0.7962
0.6 0.6 0.7993
0.7 0.6 0.8000
0.8 0.6 0.7993
0.9 0.6 0.7996
1.0 0.6 0.8001
1.1 0.6 0.7998
1.2 0.6 0.7997
1.3 0.6 0.8002
1.4 0.6 0.8003
1.5 0.6 0.8003
1.6 0.6 0.8017
1.7 0.6 0.8133
1.8 0.6 0.8415
1.9 0.6 0.8590

0.0 0.7 0.8002
0.1 0.7 0.7209
0.2 0.7 0.7121
0.3 0.7 0.7535
0.4 0.7 0.7852
0.5 0.7 0.7966
0.6 0.7 0.7994
0.7 0.7 0.7999
0.8 0.7 0.7997
0.9 0.7 0.8000
1.0 0.7 0.7994
1.1 0.7 0.8001
1.2 0.7 0.7996
1.3 0.7 0.8000
1.4 0.7 0.7999
1.5 0.7 0.7996
1.6 0.7 0.7993
1.7 0.7 0.8049
1.8 0.7 0.8269
1.9 0.7 0.8445

0.0 0.8 0.7998
0.1 0.8 0.7352
0.2 0.8 0.7229
0.3 0.8 0.7577
0.4 0.8 0.7854
0.5 0.8 0.7962
0.6 0.8 0.8001
0.7 0.8 0.8001
0.8 0.8 0.8002
0.9 0.8 0.7995
1.0 0.8 0.7999
1.1 0.8 0.7992
1.2 0.8 0.8004
1.3 0.8 0.7996
1.4 0.8 0.8002
1.5 0.8 0.7995
1.6 0.8 0.7969
1.7 0.8 0.7954
1.8 0.8 0.8057
1.9 0.8 0.8254

0.0 0.9 0.8006
0.1 0.9 0.7553
0.2 0.9 0.7398
0.3 0.9 0.7650
0.4 0.9 0.7878
0.5 0.9 0.7969
0.6 0.9 0.7988
0.7 0.9 0.7999
0.8 0.9 0.8002
0.9 0.9 0.8000
1.0 0.9 0.8002
1.1 0.9 0.8002
1.2 0.9 0.8000
1.3 0.9 0.7994
1.4 0.9 0.8001
1.5 0.9 0.7984
1.6 0.9 0.7938
1.7 0.9 0.7840
1.8 0.9 0.7832
1.9 0.9 0.8022

0.0 1.0 0.8001
0.1 1.0 0.7790
0.2 1.0 0.7608
0.3 1.0 0.7736
0.4 1.0 0.7902
0.5 1.0 0.7976
0.6 1.0 0.7992
0.7 1.0 0.8006
0.8 1.0 0.7996
0.9 1.0 0.8006
1.0 1.0 0.8005
1.1 1.0 0.8006
1.2 1.0 0.8000
1.3 1.0 0.7993
1.4 1.0 0.7999
1.5 1.0 0.7977
1.6 1.0 0.7899
1.7 1.0 0.7741
1.8 1.0 0.7612
1.9 1.0 0.7787

0.0 1.1 0.8007
0.1 1.1 0.8023
0.2 1.1 0.7839
0.3 1.1 0.7844
0.4 1.1 0.7930
0.5 1.1 0.7984
0.6 1.1 0.7999
0.7 1.1 0.7992
0.8 1.1 0.7998
0.9 1.1 0.7999
1.0 1.1 0.8002
1.1 1.1 0.8004
1.2 1.1 0.7997
1.3 1.1 0.7996
1.4 1.1 0.7996
1.5 1.1 0.7964
1.6 1.1 0.7883
1.7 1.1 0.7644
1.8 1.1 0.7395
1.9 1.1 0.7553

0.0 1.2 0.8001
0.1 1.2 0.8256
0.2 1.2 0.8055
0.3 1.2 0.7952
0.4 1.2 0.7967
0.5 1.2 0.7994
0.6 1.2 0.7995
0.7 1.2 0.7996
0.8 1.2 0.7999
0.9 1.2 0.7999
1.0 1.2 0.8003
1.1 1.2 0.7996
1.2 1.2 0.8001
1.3 1.2 0.8000
1.4 1.2 0.7994
1.5 1.2 0.7968
1.6 1.2 0.7854
1.7 1.2 0.7570
1.8 1.2 0.7231
1.9 1.2 0.7362

0.0 1.3 0.7999
0.1 1.3 0.8453
0.2 1.3 0.8255
0.3 1.3 0.8052
0.4 1.3 0.7994
0.5 1.3 0.7992
0.6 1.3 0.7999
0.7 1.3 0.7996
0.8 1.3 0.7999
0.9 1.3 0.7999
1.0 1.3 0.8003
1.1 1.3 0.7997
1.2 1.3 0.7997
1.3 1.3 0.7997
1.4 1.3 0.7996
1.5 1.3 0.7965
1.6 1.3 0.7845
1.7 1.3 0.7533
1.8 1.3 0.7112
1.9 1.3 0.7202

0.0 1.4 0.7998
0.1 1.4 0.8592
0.2 1.4 0.8414
0.3 1.4 0.8131
0.4 1.4 0.8018
0.5 1.4 0.8003
0.6 1.4 0.8001
0.7 1.4 0.7997
0.8 1.4 0.8004
0.9 1.4 0.8003
1.0 1.4 0.7999
1.1 1.4 0.7993
1.2 1.4 0.8004
1.3 1.4 0.8004
1.4 1.4 0.7994
1.5 1.4 0.7974
1.6 1.4 0.7849
1.7 1.4 0.7527
1.8 1.4 0.7073
1.9 1.4 0.7126

0.0 1.5 0.7999
0.1 1.5 0.8663
0.2 1.5 0.8504
0.3 1.5 0.8192
0.4 1.5 0.8038
0.5 1.5 0.8003
0.6 1.5 0.8002
0.7 1.5 0.8003
0.8 1.5 0.8002
0.9 1.5 0.7997
1.0 1.5 0.8007
1.1 1.5 0.8002
1.2 1.5 0.7997
1.3 1.5 0.7996
1.4 1.5 0.7997
1.5 1.5 0.7970
1.6 1.5 0.7860
1.7 1.5 0.7550
1.8 1.5 0.7101
1.9 1.5 0.7124

0.0 1.6 0.7995
0.1 1.6 0.8654
0.2 1.6 0.8534
0.3 1.6 0.8212
0.4 1.6 0.8053
0.5 1.6 0.8008
0.6 1.6 0.7999
0.7 1.6 0.7999
0.8 1.6 0.8005
0.9 1.6 0.7999
1.0 1.6 0.7997
1.1 1.6 0.7997
1.2 1.6 0.7995
1.3 1.6 0.7996
1.4 1.6 0.7999
1.5 1.6 0.7970
1.6 1.6 0.7878
1.7 1.6 0.7610
1.8 1.6 0.7195
1.9 1.6 0.7191

0.0 1.7 0.8003
0.1 1.7 0.8575
0.2 1.7 0.8493
0.3 1.7 0.8208
0.4 1.7 0.8056
0.5 1.7 0.8004
0.6 1.7 0.8002
0.7 1.7 0.7994
0.8 1.7 0.8004
0.9 1.7 0.7997
1.0 1.7 0.7999
1.1 1.7 0.8003
1.2 1.7 0.8004
1.3 1.7 0.8000
1.4 1.7 0.7997
1.5 1.7 0.7973
1.6 1.7 0.7910
1.7 1.7 0.7694
1.8 1.7 0.7349
1.9 1.7 0.7335

0.0 1.8 0.7998
0.1 1.8 0.8425
0.2 1.8 0.8379
0.3 1.8 0.8167
0.4 1.8 0.8044
0.5 1.8 0.8013
0.6 1.8 0.8002
0.7 1.8 0.8008
0.8 1.8 0.8001
0.9 1.8 0.7998
1.0 1.8 0.7998
1.1 1.8 0.8003
1.2 1.8 0.7998
1.3 1.8 0.8000
1.4 1.8 0.8002
1.5 1.8 0.7984
1.6 1.8 0.7932
1.7 1.8 0.7790
1.8 1.8 0.7547
1.9 1.8 0.7531

0.0 1.9 0.8001
0.1 1.9 0.8228
0.2 1.9 0.8208
0.3 1.9 0.8091
0.4 1.9 0.8018
0.5 1.9 0.8001
0.6 1.9 0.8002
0.7 1.9 0.7999
0.8 1.9 0.8000
0.9 1.9 0.7998
1.0 1.9 0.7994
1.1 1.9 0.7999
1.2 1.9 0.7995
1.3 1.9 0.7996
1.4 1.9 0.7996
1.5 1.9 0.7989
1.6 1.9 0.7973
1.7 1.9 0.7896
1.8 1.9 0.7769
1.9 1.9 0.7762



==> tables/ErdosRenyi_k5_directTrue_forceP2True_fix_one_nodeFalse_color_encodingLessThanK_problem_encodingbinary_shots100000_mixerGrovertensorized.dat <==
0.0 0.0 0.8002
0.1 0.0 0.8003
0.2 0.0 0.7996
0.3 0.0 0.8008
0.4 0.0 0.8000
0.5 0.0 0.8003
0.6 0.0 0.7999
0.7 0.0 0.7998
0.8 0.0 0.8005
0.9 0.0 0.7999
1.0 0.0 0.8001
1.1 0.0 0.8000
1.2 0.0 0.8002
1.3 0.0 0.7996
1.4 0.0 0.7998
1.5 0.0 0.8004
1.6 0.0 0.7998
1.7 0.0 0.7998
1.8 0.0 0.8000
1.9 0.0 0.7998

0.0 0.1 0.7999
0.1 0.1 0.7424
0.2 0.1 0.7007
0.3 0.1 0.6886
0.4 0.1 0.7041
0.5 0.1 0.7315
0.6 0.1 0.7575
0.7 0.1 0.7764
0.8 0.1 0.7887
0.9 0.1 0.7945
1.0 0.1 0.7986
1.1 0.1 0.8009
1.2 0.1 0.8067
1.3 0.1 0.8157
1.4 0.1 0.8314
1.5 0.1 0.8528
1.6 0.1 0.8760
1.7 0.1 0.8906
1.8 0.1 0.8849
1.9 0.1 0.8534

0.0 0.2 0.7997
0.1 0.2 0.7000
0.2 0.2 0.6196
0.3 0.2 0.5903
0.4 0.2 0.6138
0.5 0.2 0.6641
0.6 0.2 0.7143
0.7 0.2 0.7515
0.8 0.2 0.7742
0.9 0.2 0.7861
1.0 0.2 0.7926
1.1 0.2 0.7982
1.2 0.2 0.8053
1.3 0.2 0.8202
1.4 0.2 0.8444
1.5 0.2 0.8772
1.6 0.2 0.9130
1.7 0.2 0.9340
1.8 0.2 0.9266
1.9 0.2 0.8819

0.0 0.3 0.7994
0.1 0.3 0.6907
0.2 0.3 0.5857
0.3 0.3 0.5343
0.4 0.3 0.5525
0.5 0.3 0.6134
0.6 0.3 0.6797
0.7 0.3 0.7298
0.8 0.3 0.7604
0.9 0.3 0.7773
1.0 0.3 0.7859
1.1 0.3 0.7923
1.2 0.3 0.7993
1.3 0.3 0.8129
1.4 0.3 0.8372
1.5 0.3 0.8711
1.6 0.3 0.9035
1.7 0.3 0.9215
1.8 0.3 0.9135
1.9 0.3 0.8756

0.0 0.4 0.8001
0.1 0.4 0.7160
0.2 0.4 0.6049
0.3 0.4 0.5322
0.4 0.4 0.5346
0.5 0.4 0.5919
0.6 0.4 0.6624
0.7 0.4 0.7164
0.8 0.4 0.7513
0.9 0.4 0.7703
1.0 0.4 0.7788
1.1 0.4 0.7837
1.2 0.4 0.7885
1.3 0.4 0.7991
1.4 0.4 0.8157
1.5 0.4 0.8384
1.6 0.4 0.8587
1.7 0.4 0.8620
1.8 0.4 0.8527
1.9 0.4 0.8379

0.0 0.5 0.7997
0.1 0.5 0.7657
0.2 0.5 0.6710
0.3 0.5 0.5820
0.4 0.5 0.5604
0.5 0.5 0.5994
0.6 0.5 0.6619
0.7 0.5 0.7134
0.8 0.5 0.7482
0.9 0.5 0.7659
1.0 0.5 0.7755
1.1 0.5 0.7777
1.2 0.5 0.7781
1.3 0.5 0.7805
1.4 0.5 0.7872
1.5 0.5 0.7947
1.6 0.5 0.7966
1.7 0.5 0.7820
1.8 0.5 0.7699
1.9 0.5 0.7826

0.0 0.6 0.7999
0.1 0.6 0.8214
0.2 0.6 0.7551
0.3 0.6 0.6596
0.4 0.6 0.6136
0.5 0.6 0.6289
0.6 0.6 0.6752
0.7 0.6 0.7204
0.8 0.6 0.7505
0.9 0.6 0.7665
1.0 0.6 0.7726
1.1 0.6 0.7736
1.2 0.6 0.7697
1.3 0.6 0.7650
1.4 0.6 0.7602
1.5 0.6 0.7545
1.6 0.6 0.7390
1.7 0.6 0.7113
1.8 0.6 0.6959
1.9 0.6 0.7325

0.0 0.7 0.8006
0.1 0.7 0.8617
0.2 0.7 0.8264
0.3 0.7 0.7373
0.4 0.7 0.6731
0.5 0.7 0.6673
0.6 0.7 0.6969
0.7 0.7 0.7304
0.8 0.7 0.7551
0.9 0.7 0.7684
1.0 0.7 0.7739
1.1 0.7 0.7727
1.2 0.7 0.7663
1.3 0.7 0.7549
1.4 0.7 0.7426
1.5 0.7 0.7271
1.6 0.7 0.7045
1.7 0.7 0.6732
1.8 0.7 0.6580
1.9 0.7 0.7039

0.0 0.8 0.8004
0.1 0.8 0.8708
0.2 0.8 0.8582
0.3 0.8 0.7842
0.4 0.8 0.7196
0.5 0.8 0.7002
0.6 0.8 0.7162
0.7 0.8 0.7423
0.8 0.8 0.7618
0.9 0.8 0.7728
1.0 0.8 0.7757
1.1 0.8 0.7737
1.2 0.8 0.7649
1.3 0.8 0.7513
1.4 0.8 0.7344
1.5 0.8 0.7164
1.6 0.8 0.6979
1.7 0.8 0.6770
1.8 0.8 0.6682
1.9 0.8 0.7093

0.0 0.9 0.7999
0.1 0.9 0.8472
0.2 0.9 0.8430
0.3 0.9 0.7899
0.4 0.9 0.7391
0.5 0.9 0.7194
0.6 0.9 0.7294
0.7 0.9 0.7495
0.8 0.9 0.7661
0.9 0.9 0.7754
1.0 0.9 0.7783
1.1 0.9 0.7761
1.2 0.9 0.7664
1.3 0.9 0.7516
1.4 0.9 0.7340
1.5 0.9 0.7187
1.6 0.9 0.7132
1.7 0.9 0.7126
1.8 0.9 0.7192
1.9 0.9 0.7466

0.0 1.0 0.7996
0.1 1.0 0.7991
0.2 1.0 0.7876
0.3 1.0 0.7599
0.4 1.0 0.7331
0.5 1.0 0.7237
0.6 1.0 0.7344
0.7 1.0 0.7520
0.8 1.0 0.7676
0.9 1.0 0.7768
1.0 1.0 0.7789
1.1 1.0 0.7764
1.2 1.0 0.7676
1.3 1.0 0.7522
1.4 1.0 0.7341
1.5 1.0 0.7242
1.6 1.0 0.7328
1.7 1.0 0.7595
1.8 1.0 0.7880
1.9 1.0 0.7997

0.0 1.1 0.8000
0.1 1.1 0.7469
0.2 1.1 0.7197
0.3 1.1 0.7126
0.4 1.1 0.7132
0.5 1.1 0.7195
0.6 1.1 0.7336
0.7 1.1 0.7516
0.8 1.1 0.7666
0.9 1.1 0.7761
1.0 1.1 0.7784
1.1 1.1 0.7761
1.2 1.1 0.7652
1.3 1.1 0.7491
1.4 1.1 0.7290
1.5 1.1 0.7188
1.6 1.1 0.7386
1.7 1.1 0.7910
1.8 1.1 0.8427
1.9 1.1 0.8462

0.0 1.2 0.8004
0.1 1.2 0.7090
0.2 1.2 0.6687
0.3 1.2 0.6771
0.4 1.2 0.6973
0.5 1.2 0.7174
0.6 1.2 0.7333
0.7 1.2 0.7513
0.8 1.2 0.7652
0.9 1.2 0.7744
1.0 1.2 0.7765
1.1 1.2 0.7734
1.2 1.2 0.7619
1.3 1.2 0.7419
1.4 1.2 0.7169
1.5 1.2 0.6999
1.6 1.2 0.7196
1.7 1.2 0.7845
1.8 1.2 0.8584
1.9 1.2 0.8707

0.0 1.3 0.7996
0.1 1.3 0.7037
0.2 1.3 0.6579
0.3 1.3 0.6727
0.4 1.3 0.7048
0.5 1.3 0.7271
0.6 1.3 0.7431
0.7 1.3 0.7544
0.8 1.3 0.7652
0.9 1.3 0.7723
1.0 1.3 0.7742
1.1 1.3 0.7692
1.2 1.3 0.7560
1.3 1.3 0.7311
1.4 1.3 0.6961
1.5 1.3 0.6670
1.6 1.3 0.6733
1.7 1.3 0.7359
1.8 1.3 0.8265
1.9 1.3 0.8613

0.0 1.4 0.8001
0.1 1.4 0.7311
0.2 1.4 0.6954
0.3 1.4 0.7108
0.4 1.4 0.7389
0.5 1.4 0.7543
0.6 1.4 0.7604
0.7 1.4 0.7646
0.8 1.4 0.7707
0.9 1.4 0.7735
1.0 1.4 0.7734
1.1 1.4 0.7676
1.2 1.4 0.7505
1.3 1.4 0.7200
1.4 1.4 0.6744
1.5 1.4 0.6289
1.6 1.4 0.6136
1.7 1.4 0.6598
1.8 1.4 0.7547
1.9 1.4 0.8211

0.0 1.5 0.8000
0.1 1.5 0.7826
0.2 1.5 0.7698
0.3 1.5 0.7822
0.4 1.5 0.7956
0.5 1.5 0.7965
0.6 1.5 0.7867
0.7 1.5 0.7804
0.8 1.5 0.7778
0.9 1.5 0.7781
1.0 1.5 0.7748
1.1 1.5 0.7662
1.2 1.5 0.7480
1.3 1.5 0.7142
1.4 1.5 0.6613
1.5 1.5 0.6000
1.6 1.5 0.5610
1.7 1.5 0.5827
1.8 1.5 0.6709
1.9 1.5 0.7658

0.0 1.6 0.8002
0.1 1.6 0.8375
0.2 1.6 0.8527
0.3 1.6 0.8622
0.4 1.6 0.8588
0.5 1.6 0.8391
0.6 1.6 0.8151
0.7 1.6 0.7974
0.8 1.6 0.7881
0.9 1.6 0.7838
1.0 1.6 0.7800
1.1 1.6 0.7702
1.2 1.6 0.7517
1.3 1.6 0.7161
1.4 1.6 0.6622
1.5 1.6 0.5918
1.6 1.6 0.5352
1.7 1.6 0.5324
1.8 1.6 0.6049
1.9 1.6 0.7148

0.0 1.7 0.8000
0.1 1.7 0.8751
0.2 1.7 0.9137
0.3 1.7 0.9218
0.4 1.7 0.9042
0.5 1.7 0.8704
0.6 1.7 0.8369
0.7 1.7 0.8128
0.8 1.7 0.7989
0.9 1.7 0.7917
1.0 1.7 0.7859
1.1 1.7 0.7776
1.2 1.7 0.7605
1.3 1.7 0.7296
1.4 1.7 0.6795
1.5 1.7 0.6140
1.6 1.7 0.5522
1.7 1.7 0.5341
1.8 1.7 0.5854
1.9 1.7 0.6906

0.0 1.8 0.8001
0.1 1.8 0.8819
0.2 1.8 0.9268
0.3 1.8 0.9341
0.4 1.8 0.9127
0.5 1.8 0.8775
0.6 1.8 0.8433
0.7 1.8 0.8195
0.8 1.8 0.8060
0.9 1.8 0.7981
1.0 1.8 0.7925
1.1 1.8 0.7864
1.2 1.8 0.7741
1.3 1.8 0.7516
1.4 1.8 0.7142
1.5 1.8 0.6642
1.6 1.8 0.6138
1.7 1.8 0.5905
1.8 1.8 0.6201
1.9 1.8 0.7003

0.0 1.9 0.8002
0.1 1.9 0.8531
0.2 1.9 0.8850
0.3 1.9 0.8895
0.4 1.9 0.8761
0.5 1.9 0.8524
0.6 1.9 0.8309
0.7 1.9 0.8157
0.8 1.9 0.8061
0.9 1.9 0.8010
1.0 1.9 0.7978
1.1 1.9 0.7946
1.2 1.9 0.7884
1.3 1.9 0.7772
1.4 1.9 0.7573
1.5 1.9 0.7310
1.6 1.9 0.7040
1.7 1.9 0.6888
1.8 1.9 0.7012
1.9 1.9 0.7427



==> tables/ErdosRenyi_k5_directTrue_forceP2True_fix_one_nodeFalse_color_encodingLessThanK_problem_encodingbinary_shots100000_mixerLX.dat <==
0.0 0.0 0.8004
0.1 0.0 0.8002
0.2 0.0 0.7996
0.3 0.0 0.8003
0.4 0.0 0.8002
0.5 0.0 0.8000
0.6 0.0 0.8000
0.7 0.0 0.8005
0.8 0.0 0.8003
0.9 0.0 0.8001
1.0 0.0 0.8002
1.1 0.0 0.8003
1.2 0.0 0.8005
1.3 0.0 0.8000
1.4 0.0 0.7996
1.5 0.0 0.8001
1.6 0.0 0.8000
1.7 0.0 0.8003
1.8 0.0 0.8005
1.9 0.0 0.8003

0.0 0.1 0.7903
0.1 0.1 0.7141
0.2 0.1 0.6468
0.3 0.1 0.6188
0.4 0.1 0.6365
0.5 0.1 0.6788
0.6 0.1 0.7240
0.7 0.1 0.7577
0.8 0.1 0.7775
0.9 0.1 0.7884
1.0 0.1 0.7943
1.1 0.1 0.7985
1.2 0.1 0.8048
1.3 0.1 0.8150
1.4 0.1 0.8344
1.5 0.1 0.8596
1.6 0.1 0.8845
1.7 0.1 0.8971
1.8 0.1 0.8867
1.9 0.1 0.8507

0.0 0.2 0.7345
0.1 0.2 0.7313
0.2 0.2 0.7226
0.3 0.2 0.7154
0.4 0.2 0.7206
0.5 0.2 0.7394
0.6 0.2 0.7609
0.7 0.2 0.7778
0.8 0.2 0.7885
0.9 0.2 0.7935
1.0 0.2 0.7959
1.1 0.2 0.7962
1.2 0.2 0.7969
1.3 0.2 0.7961
1.4 0.2 0.7955
1.5 0.2 0.7928
1.6 0.2 0.7856
1.7 0.2 0.7700
1.8 0.2 0.7503
1.9 0.2 0.7375

0.0 0.3 0.7345
0.1 0.3 0.7352
0.2 0.3 0.7501
0.3 0.3 0.7727
0.4 0.3 0.7902
0.5 0.3 0.7990
0.6 0.3 0.8012
0.7 0.3 0.8013
0.8 0.3 0.8010
0.9 0.3 0.7999
1.0 0.3 0.7995
1.1 0.3 0.7975
1.2 0.3 0.7947
1.3 0.3 0.7881
1.4 0.3 0.7756
1.5 0.3 0.7609
1.6 0.3 0.7460
1.7 0.3 0.7389
1.8 0.3 0.7397
1.9 0.3 0.7394

0.0 0.4 0.7905
0.1 0.4 0.8255
0.2 0.4 0.8484
0.3 0.4 0.8574
0.4 0.4 0.8532
0.5 0.4 0.8394
0.6 0.4 0.8242
0.7 0.4 0.8125
0.8 0.4 0.8051
0.9 0.4 0.8019
1.0 0.4 0.7981
1.1 0.4 0.7953
1.2 0.4 0.7893
1.3 0.4 0.7766
1.4 0.4 0.7581
1.5 0.4 0.7315
1.6 0.4 0.7053
1.7 0.4 0.6951
1.8 0.4 0.7111
1.9 0.4 0.7487

0.0 0.5 0.8000
0.1 0.5 0.8004
0.2 0.5 0.8002
0.3 0.5 0.8001
0.4 0.5 0.8000
0.5 0.5 0.7993
0.6 0.5 0.8002
0.7 0.5 0.8000
0.8 0.5 0.7998
0.9 0.5 0.7997
1.0 0.5 0.8003
1.1 0.5 0.8003
1.2 0.5 0.8006
1.3 0.5 0.8001
1.4 0.5 0.8001
1.5 0.5 0.8001
1.6 0.5 0.8002
1.7 0.5 0.7995
1.8 0.5 0.8001
1.9 0.5 0.8000

0.0 0.6 0.7901
0.1 0.6 0.7485
0.2 0.6 0.7106
0.3 0.6 0.6957
0.4 0.6 0.7053
0.5 0.6 0.7317
0.6 0.6 0.7576
0.7 0.6 0.7776
0.8 0.6 0.7893
0.9 0.6 0.7953
1.0 0.6 0.7986
1.1 0.6 0.8008
1.2 0.6 0.8050
1.3 0.6 0.8126
1.4 0.6 0.8244
1.5 0.6 0.8395
1.6 0.6 0.8536
1.7 0.6 0.8572
1.8 0.6 0.8487
1.9 0.6 0.8259

0.0 0.7 0.7354
0.1 0.7 0.7396
0.2 0.7 0.7400
0.3 0.7 0.7392
0.4 0.7 0.7458
0.5 0.7 0.7602
0.6 0.7 0.7763
0.7 0.7 0.7878
0.8 0.7 0.7947
0.9 0.7 0.7974
1.0 0.7 0.7991
1.1 0.7 0.7999
1.2 0.7 0.8004
1.3 0.7 0.8009
1.4 0.7 0.8011
1.5 0.7 0.7989
1.6 0.7 0.7902
1.7 0.7 0.7732
1.8 0.7 0.7502
1.9 0.7 0.7356

0.0 0.8 0.7352
0.1 0.8 0.7375
0.2 0.8 0.7501
0.3 0.8 0.7703
0.4 0.8 0.7852
0.5 0.8 0.7932
0.6 0.8 0.7953
0.7 0.8 0.7962
0.8 0.8 0.7964
0.9 0.8 0.7966
1.0 0.8 0.7950
1.1 0.8 0.7935
1.2 0.8 0.7884
1.3 0.8 0.7784
1.4 0.8 0.7611
1.5 0.8 0.7395
1.6 0.8 0.7211
1.7 0.8 0.7140
1.8 0.8 0.7230
1.9 0.8 0.7319

0.0 0.9 0.7903
0.1 0.9 0.8511
0.2 0.9 0.8866
0.3 0.9 0.8969
0.4 0.9 0.8844
0.5 0.9 0.8595
0.6 0.9 0.8344
0.7 0.9 0.8155
0.8 0.9 0.8045
0.9 0.9 0.7984
1.0 0.9 0.7938
1.1 0.9 0.7885
1.2 0.9 0.7771
1.3 0.9 0.7576
1.4 0.9 0.7237
1.5 0.9 0.6793
1.6 0.9 0.6366
1.7 0.9 0.6191
1.8 0.9 0.6467
1.9 0.9 0.7136

0.0 1.0 0.8003
0.1 1.0 0.7998
0.2 1.0 0.7999
0.3 1.0 0.7998
0.4 1.0 0.8002
0.5 1.0 0.8000
0.6 1.0 0.8005
0.7 1.0 0.7997
0.8 1.0 0.8001
0.9 1.0 0.8002
1.0 1.0 0.7999
1.1 1.0 0.8002
1.2 1.0 0.7998
1.3 1.0 0.7996
1.4 1.0 0.7997
1.5 1.0 0.8008
1.6 1.0 0.7997
1.7 1.0 0.7993
1.8 1.0 0.8004
1.9 1.0 0.8001

0.0 1.1 0.7903
0.1 1.1 0.7143
0.2 1.1 0.6470
0.3 1.1 0.6178
0.4 1.1 0.6365
0.5 1.1 0.6797
0.6 1.1 0.7235
0.7 1.1 0.7577
0.8 1.1 0.7775
0.9 1.1 0.7883
1.0 1.1 0.7939
1.1 1.1 0.7989
1.2 1.1 0.8047
1.3 1.1 0.8161
1.4 1.1 0.8342
1.5 1.1 0.8601
1.6 1.1 0.8847
1.7 1.1 0.8970
1.8 1.1 0.8870
1.9 1.1 0.8510

0.0 1.2 0.7344
0.1 1.2 0.7318
0.2 1.2 0.7220
0.3 1.2 0.7145
0.4 1.2 0.7212
0.5 1.2 0.7394
0.6 1.2 0.7610
0.7 1.2 0.7779
0.8 1.2 0.7885
0.9 1.2 0.7931
1.0 1.2 0.7951
1.1 1.2 0.7961
1.2 1.2 0.7961
1.3 1.2 0.7958
1.4 1.2 0.7956
1.5 1.2 0.7932
1.6 1.2 0.7855
1.7 1.2 0.7700
1.8 1.2 0.7509
1.9 1.2 0.7373

0.0 1.3 0.7344
0.1 1.3 0.7356
0.2 1.3 0.7506
0.3 1.3 0.7729
0.4 1.3 0.7903
0.5 1.3 0.7985
0.6 1.3 0.8013
0.7 1.3 0.8015
0.8 1.3 0.8002
0.9 1.3 0.8003
1.0 1.3 0.7995
1.1 1.3 0.7978
1.2 1.3 0.7945
1.3 1.3 0.7879
1.4 1.3 0.7760
1.5 1.3 0.7603
1.6 1.3 0.7457
1.7 1.3 0.7392
1.8 1.3 0.7397
1.9 1.3 0.7397

0.0 1.4 0.7906
0.1 1.4 0.8257
0.2 1.4 0.8485
0.3 1.4 0.8578
0.4 1.4 0.8530
0.5 1.4 0.8394
0.6 1.4 0.8241
0.7 1.4 0.8122
0.8 1.4 0.8057
0.9 1.4 0.8014
1.0 1.4 0.7980
1.1 1.4 0.7948
1.2 1.4 0.7891
1.3 1.4 0.7775
1.4 1.4 0.7579
1.5 1.4 0.7313
1.6 1.4 0.7056
1.7 1.4 0.6960
1.8 1.4 0.7109
1.9 1.4 0.7479

0.0 1.5 0.8002
0.1 1.5 0.7999
0.2 1.5 0.8002
0.3 1.5 0.8002
0.4 1.5 0.8005
0.5 1.5 0.7998
0.6 1.5 0.7998
0.7 1.5 0.7999
0.8 1.5 0.8002
0.9 1.5 0.8001
1.0 1.5 0.8001
1.1 1.5 0.7999
1.2 1.5 0.8003
1.3 1.5 0.8001
1.4 1.5 0.7998
1.5 1.5 0.7997
1.6 1.5 0.8006
1.7 1.5 0.8001
1.8 1.5 0.7998
1.9 1.5 0.8000

0.0 1.6 0.7904
0.1 1.6 0.7480
0.2 1.6 0.7113
0.3 1.6 0.6955
0.4 1.6 0.7063
0.5 1.6 0.7313
0.6 1.6 0.7577
0.7 1.6 0.7770
0.8 1.6 0.7888
0.9 1.6 0.7956
1.0 1.6 0.7981
1.1 1.6 0.8006
1.2 1.6 0.8058
1.3 1.6 0.8126
1.4 1.6 0.8238
1.5 1.6 0.8396
1.6 1.6 0.8531
1.7 1.6 0.8581
1.8 1.6 0.8481
1.9 1.6 0.8251

0.0 1.7 0.7348
0.1 1.7 0.7392
0.2 1.7 0.7404
0.3 1.7 0.7389
0.4 1.7 0.7460
0.5 1.7 0.7607
0.6 1.7 0.7764
0.7 1.7 0.7885
0.8 1.7 0.7945
0.9 1.7 0.7980
1.0 1.7 0.7989
1.1 1.7 0.7999
1.2 1.7 0.8012
1.3 1.7 0.8013
1.4 1.7 0.8014
1.5 1.7 0.7991
1.6 1.7 0.7903
1.7 1.7 0.7731
1.8 1.7 0.7508
1.9 1.7 0.7348

0.0 1.8 0.7339
0.1 1.8 0.7372
0.2 1.8 0.7508
0.3 1.8 0.7707
0.4 1.8 0.7858
0.5 1.8 0.7938
0.6 1.8 0.7955
0.7 1.8 0.7960
0.8 1.8 0.7961
0.9 1.8 0.7961
1.0 1.8 0.7957
1.1 1.8 0.7934
1.2 1.8 0.7887
1.3 1.8 0.7776
1.4 1.8 0.7615
1.5 1.8 0.7398
1.6 1.8 0.7205
1.7 1.8 0.7144
1.8 1.8 0.7218
1.9 1.8 0.7314

0.0 1.9 0.7908
0.1 1.9 0.8512
0.2 1.9 0.8869
0.3 1.9 0.8969
0.4 1.9 0.8843
0.5 1.9 0.8597
0.6 1.9 0.8350
0.7 1.9 0.8158
0.8 1.9 0.8040
0.9 1.9 0.7983
1.0 1.9 0.7943
1.1 1.9 0.7883
1.2 1.9 0.7778
1.3 1.9 0.7575
1.4 1.9 0.7241
1.5 1.9 0.6793
1.6 1.9 0.6365
1.7 1.9 0.6186
1.8 1.9 0.6469
1.9 1.9 0.7133



==> tables/ErdosRenyi_k5_directTrue_forceP2True_fix_one_nodeFalse_color_encodingLessThanK_problem_encodingbinary_shots100000_mixerX.dat <==
0.0 0.0 0.6873
0.1 0.0 0.6872
0.2 0.0 0.6876
0.3 0.0 0.6879
0.4 0.0 0.6872
0.5 0.0 0.6872
0.6 0.0 0.6869
0.7 0.0 0.6878
0.8 0.0 0.6871
0.9 0.0 0.6879
1.0 0.0 0.6875
1.1 0.0 0.6876
1.2 0.0 0.6877
1.3 0.0 0.6872
1.4 0.0 0.6870
1.5 0.0 0.6877
1.6 0.0 0.6881
1.7 0.0 0.6870
1.8 0.0 0.6871
1.9 0.0 0.6869

0.0 0.1 0.6876
0.1 0.1 0.7209
0.2 0.1 0.7422
0.3 0.1 0.7514
0.4 0.1 0.7476
0.5 0.1 0.7348
0.6 0.1 0.7194
0.7 0.1 0.7029
0.8 0.1 0.6887
0.9 0.1 0.6781
1.0 0.1 0.6686
1.1 0.1 0.6573
1.2 0.1 0.6413
1.3 0.1 0.6231
1.4 0.1 0.6005
1.5 0.1 0.5780
1.6 0.1 0.5683
1.7 0.1 0.5767
1.8 0.1 0.6046
1.9 0.1 0.6460

0.0 0.2 0.6879
0.1 0.2 0.6963
0.2 0.2 0.7012
0.3 0.2 0.7029
0.4 0.2 0.7017
0.5 0.2 0.6984
0.6 0.2 0.6928
0.7 0.2 0.6886
0.8 0.2 0.6853
0.9 0.2 0.6818
1.0 0.2 0.6802
1.1 0.2 0.6751
1.2 0.2 0.6693
1.3 0.2 0.6612
1.4 0.2 0.6505
1.5 0.2 0.6425
1.6 0.2 0.6404
1.7 0.2 0.6450
1.8 0.2 0.6577
1.9 0.2 0.6748

0.0 0.3 0.6875
0.1 0.3 0.6740
0.2 0.3 0.6581
0.3 0.3 0.6456
0.4 0.3 0.6403
0.5 0.3 0.6437
0.6 0.3 0.6507
0.7 0.3 0.6604
0.8 0.3 0.6691
0.9 0.3 0.6750
1.0 0.3 0.6794
1.1 0.3 0.6820
1.2 0.3 0.6853
1.3 0.3 0.6887
1.4 0.3 0.6932
1.5 0.3 0.6979
1.6 0.3 0.7018
1.7 0.3 0.7023
1.8 0.3 0.7016
1.9 0.3 0.6966

0.0 0.4 0.6880
0.1 0.4 0.6466
0.2 0.4 0.6043
0.3 0.4 0.5764
0.4 0.4 0.5689
0.5 0.4 0.5794
0.6 0.4 0.5998
0.7 0.4 0.6231
0.8 0.4 0.6423
0.9 0.4 0.6565
1.0 0.4 0.6690
1.1 0.4 0.6779
1.2 0.4 0.6893
1.3 0.4 0.7022
1.4 0.4 0.7194
1.5 0.4 0.7359
1.6 0.4 0.7482
1.7 0.4 0.7507
1.8 0.4 0.7416
1.9 0.4 0.7203

0.0 0.5 0.6871
0.1 0.5 0.6869
0.2 0.5 0.6871
0.3 0.5 0.6874
0.4 0.5 0.6880
0.5 0.5 0.6879
0.6 0.5 0.6876
0.7 0.5 0.6877
0.8 0.5 0.6875
0.9 0.5 0.6880
1.0 0.5 0.6870
1.1 0.5 0.6880
1.2 0.5 0.6872
1.3 0.5 0.6871
1.4 0.5 0.6871
1.5 0.5 0.6881
1.6 0.5 0.6878
1.7 0.5 0.6879
1.8 0.5 0.6868
1.9 0.5 0.6862

0.0 0.6 0.6872
0.1 0.6 0.7208
0.2 0.6 0.7420
0.3 0.6 0.7513
0.4 0.6 0.7480
0.5 0.6 0.7356
0.6 0.6 0.7193
0.7 0.6 0.7018
0.8 0.6 0.6888
0.9 0.6 0.6782
1.0 0.6 0.6677
1.1 0.6 0.6568
1.2 0.6 0.6418
1.3 0.6 0.6223
1.4 0.6 0.6001
1.5 0.6 0.5786
1.6 0.6 0.5687
1.7 0.6 0.5760
1.8 0.6 0.6051
1.9 0.6 0.6455

0.0 0.7 0.6874
0.1 0.7 0.6961
0.2 0.7 0.7002
0.3 0.7 0.7025
0.4 0.7 0.7017
0.5 0.7 0.6973
0.6 0.7 0.6927
0.7 0.7 0.6889
0.8 0.7 0.6849
0.9 0.7 0.6824
1.0 0.7 0.6795
1.1 0.7 0.6755
1.2 0.7 0.6691
1.3 0.7 0.6601
1.4 0.7 0.6510
1.5 0.7 0.6423
1.6 0.7 0.6402
1.7 0.7 0.6460
1.8 0.7 0.6580
1.9 0.7 0.6748

0.0 0.8 0.6875
0.1 0.8 0.6739
0.2 0.8 0.6588
0.3 0.8 0.6448
0.4 0.8 0.6402
0.5 0.8 0.6434
0.6 0.8 0.6519
0.7 0.8 0.6608
0.8 0.8 0.6696
0.9 0.8 0.6753
1.0 0.8 0.6798
1.1 0.8 0.6833
1.2 0.8 0.6854
1.3 0.8 0.6889
1.4 0.8 0.6933
1.5 0.8 0.6978
1.6 0.8 0.7001
1.7 0.8 0.7021
1.8 0.8 0.7013
1.9 0.8 0.6957

0.0 0.9 0.6878
0.1 0.9 0.6461
0.2 0.9 0.6046
0.3 0.9 0.5761
0.4 0.9 0.5694
0.5 0.9 0.5794
0.6 0.9 0.6010
0.7 0.9 0.6223
0.8 0.9 0.6416
0.9 0.9 0.6564
1.0 0.9 0.6676
1.1 0.9 0.6785
1.2 0.9 0.6884
1.3 0.9 0.7029
1.4 0.9 0.7185
1.5 0.9 0.7356
1.6 0.9 0.7485
1.7 0.9 0.7516
1.8 0.9 0.7423
1.9 0.9 0.7212

0.0 1.0 0.6873
0.1 1.0 0.6876
0.2 1.0 0.6875
0.3 1.0 0.6875
0.4 1.0 0.6877
0.5 1.0 0.6878
0.6 1.0 0.6874
0.7 1.0 0.6879
0.8 1.0 0.6880
0.9 1.0 0.6876
1.0 1.0 0.6871
1.1 1.0 0.6875
1.2 1.0 0.6872
1.3 1.0 0.6879
1.4 1.0 0.6880
1.5 1.0 0.6876
1.6 1.0 0.6867
1.7 1.0 0.6869
1.8 1.0 0.6880
1.9 1.0 0.6876

0.0 1.1 0.6879
0.1 1.1 0.7209
0.2 1.1 0.7422
0.3 1.1 0.7511
0.4 1.1 0.7481
0.5 1.1 0.7352
0.6 1.1 0.7188
0.7 1.1 0.7029
0.8 1.1 0.6895
0.9 1.1 0.6785
1.0 1.1 0.6683
1.1 1.1 0.6567
1.2 1.1 0.6423
1.3 1.1 0.6240
1.4 1.1 0.6007
1.5 1.1 0.5793
1.6 1.1 0.5679
1.7 1.1 0.5765
1.8 1.1 0.6046
1.9 1.1 0.6462

0.0 1.2 0.6875
0.1 1.2 0.6957
0.2 1.2 0.7014
0.3 1.2 0.7024
0.4 1.2 0.7008
0.5 1.2 0.6974
0.6 1.2 0.6930
0.7 1.2 0.6900
0.8 1.2 0.6854
0.9 1.2 0.6836
1.0 1.2 0.6793
1.1 1.2 0.6750
1.2 1.2 0.6695
1.3 1.2 0.6603
1.4 1.2 0.6509
1.5 1.2 0.6425
1.6 1.2 0.6405
1.7 1.2 0.6461
1.8 1.2 0.6589
1.9 1.2 0.6747

0.0 1.3 0.6867
0.1 1.3 0.6753
0.2 1.3 0.6588
0.3 1.3 0.6451
0.4 1.3 0.6409
0.5 1.3 0.6431
0.6 1.3 0.6507
0.7 1.3 0.6612
0.8 1.3 0.6682
0.9 1.3 0.6760
1.0 1.3 0.6793
1.1 1.3 0.6830
1.2 1.3 0.6852
1.3 1.3 0.6881
1.4 1.3 0.6929
1.5 1.3 0.6973
1.6 1.3 0.7012
1.7 1.3 0.7033
1.8 1.3 0.7018
1.9 1.3 0.6962

0.0 1.4 0.6875
0.1 1.4 0.6468
0.2 1.4 0.6049
0.3 1.4 0.5765
0.4 1.4 0.5692
0.5 1.4 0.5798
0.6 1.4 0.6008
0.7 1.4 0.6231
0.8 1.4 0.6424
0.9 1.4 0.6569
1.0 1.4 0.6683
1.1 1.4 0.6781
1.2 1.4 0.6897
1.3 1.4 0.7031
1.4 1.4 0.7184
1.5 1.4 0.7354
1.6 1.4 0.7474
1.7 1.4 0.7510
1.8 1.4 0.7423
1.9 1.4 0.7203

0.0 1.5 0.6880
0.1 1.5 0.6878
0.2 1.5 0.6870
0.3 1.5 0.6868
0.4 1.5 0.6878
0.5 1.5 0.6871
0.6 1.5 0.6875
0.7 1.5 0.6872
0.8 1.5 0.6872
0.9 1.5 0.6881
1.0 1.5 0.6879
1.1 1.5 0.6872
1.2 1.5 0.6871
1.3 1.5 0.6874
1.4 1.5 0.6869
1.5 1.5 0.6876
1.6 1.5 0.6876
1.7 1.5 0.6873
1.8 1.5 0.6873
1.9 1.5 0.6874

0.0 1.6 0.6869
0.1 1.6 0.7206
0.2 1.6 0.7421
0.3 1.6 0.7504
0.4 1.6 0.7483
0.5 1.6 0.7350
0.6 1.6 0.7196
0.7 1.6 0.7023
0.8 1.6 0.6885
0.9 1.6 0.6777
1.0 1.6 0.6678
1.1 1.6 0.6574
1.2 1.6 0.6430
1.3 1.6 0.6241
1.4 1.6 0.6003
1.5 1.6 0.5794
1.6 1.6 0.5687
1.7 1.6 0.5762
1.8 1.6 0.6043
1.9 1.6 0.6454

0.0 1.7 0.6877
0.1 1.7 0.6958
0.2 1.7 0.7017
0.3 1.7 0.7018
0.4 1.7 0.7015
0.5 1.7 0.6982
0.6 1.7 0.6923
0.7 1.7 0.6880
0.8 1.7 0.6854
0.9 1.7 0.6820
1.0 1.7 0.6793
1.1 1.7 0.6761
1.2 1.7 0.6685
1.3 1.7 0.6612
1.4 1.7 0.6508
1.5 1.7 0.6432
1.6 1.7 0.6395
1.7 1.7 0.6458
1.8 1.7 0.6589
1.9 1.7 0.6734

0.0 1.8 0.6877
0.1 1.8 0.6747
0.2 1.8 0.6586
0.3 1.8 0.6453
0.4 1.8 0.6397
0.5 1.8 0.6422
0.6 1.8 0.6512
0.7 1.8 0.6605
0.8 1.8 0.6681
0.9 1.8 0.6751
1.0 1.8 0.6801
1.1 1.8 0.6827
1.2 1.8 0.6862
1.3 1.8 0.6896
1.4 1.8 0.6934
1.5 1.8 0.6972
1.6 1.8 0.7016
1.7 1.8 0.7024
1.8 1.8 0.7004
1.9 1.8 0.6962

0.0 1.9 0.6874
0.1 1.9 0.6471
0.2 1.9 0.6036
0.3 1.9 0.5768
0.4 1.9 0.5681
0.5 1.9 0.5795
0.6 1.9 0.6003
0.7 1.9 0.6229
0.8 1.9 0.6416
0.9 1.9 0.6563
1.0 1.9 0.6679
1.1 1.9 0.6782
1.2 1.9 0.6894
1.3 1.9 0.7028
1.4 1.9 0.7191
1.5 1.9 0.7362
1.6 1.9 0.7485
1.7 1.9 0.7506
1.8 1.9 0.7427
1.9 1.9 0.7203



==> tables/ErdosRenyi_k6_directTrue_forceP2False_fix_one_nodeFalse_color_encodingLessThanK_problem_encodingbinary_shots100000_mixerX.dat <==
0.0 0.0 0.7812
0.1 0.0 0.7814
0.2 0.0 0.7812
0.3 0.0 0.7816
0.4 0.0 0.7820
0.5 0.0 0.7811
0.6 0.0 0.7813
0.7 0.0 0.7809
0.8 0.0 0.7817
0.9 0.0 0.7812
1.0 0.0 0.7815
1.1 0.0 0.7814
1.2 0.0 0.7816
1.3 0.0 0.7814
1.4 0.0 0.7809
1.5 0.0 0.7810
1.6 0.0 0.7818
1.7 0.0 0.7817
1.8 0.0 0.7809
1.9 0.0 0.7812

0.0 0.1 0.7815
0.1 0.1 0.8652
0.2 0.1 0.9001
0.3 0.1 0.8958
0.4 0.1 0.8669
0.5 0.1 0.8319
0.6 0.1 0.8058
0.7 0.1 0.7919
0.8 0.1 0.7828
0.9 0.1 0.7776
1.0 0.1 0.7744
1.1 0.1 0.7697
1.2 0.1 0.7599
1.3 0.1 0.7448
1.4 0.1 0.7182
1.5 0.1 0.6737
1.6 0.1 0.6130
1.7 0.1 0.5639
1.8 0.1 0.5763
1.9 0.1 0.6650

0.0 0.2 0.7811
0.1 0.2 0.8090
0.2 0.2 0.8081
0.3 0.2 0.8040
0.4 0.2 0.7992
0.5 0.2 0.7918
0.6 0.2 0.7868
0.7 0.2 0.7851
0.8 0.2 0.7863
0.9 0.2 0.7864
1.0 0.2 0.7859
1.1 0.2 0.7845
1.2 0.2 0.7811
1.3 0.2 0.7713
1.4 0.2 0.7553
1.5 0.2 0.7245
1.6 0.2 0.6807
1.7 0.2 0.6432
1.8 0.2 0.6506
1.9 0.2 0.7134

0.0 0.3 0.7813
0.1 0.3 0.7814
0.2 0.3 0.7604
0.3 0.3 0.7512
0.4 0.3 0.7573
0.5 0.3 0.7654
0.6 0.3 0.7716
0.7 0.3 0.7747
0.8 0.3 0.7783
0.9 0.3 0.7798
1.0 0.3 0.7803
1.1 0.3 0.7813
1.2 0.3 0.7811
1.3 0.3 0.7772
1.4 0.3 0.7700
1.5 0.3 0.7580
1.6 0.3 0.7375
1.7 0.3 0.7169
1.8 0.3 0.7171
1.9 0.3 0.7484

0.0 0.4 0.7809
0.1 0.4 0.7497
0.2 0.4 0.7181
0.3 0.4 0.7075
0.4 0.4 0.7184
0.5 0.4 0.7356
0.6 0.4 0.7494
0.7 0.4 0.7596
0.8 0.4 0.7660
0.9 0.4 0.7715
1.0 0.4 0.7752
1.1 0.4 0.7786
1.2 0.4 0.7816
1.3 0.4 0.7866
1.4 0.4 0.7914
1.5 0.4 0.7965
1.6 0.4 0.8018
1.7 0.4 0.8023
1.8 0.4 0.7997
1.9 0.4 0.7960

0.0 0.5 0.7821
0.1 0.5 0.7816
0.2 0.5 0.7813
0.3 0.5 0.7817
0.4 0.5 0.7815
0.5 0.5 0.7813
0.6 0.5 0.7812
0.7 0.5 0.7815
0.8 0.5 0.7812
0.9 0.5 0.7808
1.0 0.5 0.7811
1.1 0.5 0.7807
1.2 0.5 0.7819
1.3 0.5 0.7816
1.4 0.5 0.7811
1.5 0.5 0.7809
1.6 0.5 0.7812
1.7 0.5 0.7810
1.8 0.5 0.7817
1.9 0.5 0.7809

0.0 0.6 0.7811
0.1 0.6 0.7959
0.2 0.6 0.8002
0.3 0.6 0.8026
0.4 0.6 0.8016
0.5 0.6 0.7971
0.6 0.6 0.7909
0.7 0.6 0.7869
0.8 0.6 0.7809
0.9 0.6 0.7781
1.0 0.6 0.7755
1.1 0.6 0.7712
1.2 0.6 0.7673
1.3 0.6 0.7602
1.4 0.6 0.7492
1.5 0.6 0.7355
1.6 0.6 0.7185
1.7 0.6 0.7068
1.8 0.6 0.7165
1.9 0.6 0.7500

0.0 0.7 0.7818
0.1 0.7 0.7478
0.2 0.7 0.7167
0.3 0.7 0.7167
0.4 0.7 0.7365
0.5 0.7 0.7582
0.6 0.7 0.7697
0.7 0.7 0.7772
0.8 0.7 0.7804
0.9 0.7 0.7808
1.0 0.7 0.7817
1.1 0.7 0.7798
1.2 0.7 0.7777
1.3 0.7 0.7753
1.4 0.7 0.7711
1.5 0.7 0.7662
1.6 0.7 0.7579
1.7 0.7 0.7525
1.8 0.7 0.7614
1.9 0.7 0.7820

0.0 0.8 0.7815
0.1 0.8 0.7131
0.2 0.8 0.6504
0.3 0.8 0.6429
0.4 0.8 0.6797
0.5 0.8 0.7243
0.6 0.8 0.7553
0.7 0.8 0.7727
0.8 0.8 0.7810
0.9 0.8 0.7855
1.0 0.8 0.7864
1.1 0.8 0.7867
1.2 0.8 0.7860
1.3 0.8 0.7856
1.4 0.8 0.7869
1.5 0.8 0.7921
1.6 0.8 0.7989
1.7 0.8 0.8037
1.8 0.8 0.8075
1.9 0.8 0.8091

0.0 0.9 0.7815
0.1 0.9 0.6649
0.2 0.9 0.5758
0.3 0.9 0.5643
0.4 0.9 0.6125
0.5 0.9 0.6744
0.6 0.9 0.7186
0.7 0.9 0.7450
0.8 0.9 0.7600
0.9 0.9 0.7690
1.0 0.9 0.7743
1.1 0.9 0.7775
1.2 0.9 0.7834
1.3 0.9 0.7909
1.4 0.9 0.8060
1.5 0.9 0.8326
1.6 0.9 0.8675
1.7 0.9 0.8958
1.8 0.9 0.9002
1.9 0.9 0.8652

0.0 1.0 0.7800
0.1 1.0 0.7804
0.2 1.0 0.7812
0.3 1.0 0.7809
0.4 1.0 0.7810
0.5 1.0 0.7812
0.6 1.0 0.7815
0.7 1.0 0.7809
0.8 1.0 0.7814
0.9 1.0 0.7818
1.0 1.0 0.7811
1.1 1.0 0.7812
1.2 1.0 0.7816
1.3 1.0 0.7814
1.4 1.0 0.7819
1.5 1.0 0.7818
1.6 1.0 0.7816
1.7 1.0 0.7813
1.8 1.0 0.7814
1.9 1.0 0.7810

0.0 1.1 0.7815
0.1 1.1 0.8651
0.2 1.1 0.8992
0.3 1.1 0.8961
0.4 1.1 0.8675
0.5 1.1 0.8322
0.6 1.1 0.8053
0.7 1.1 0.7906
0.8 1.1 0.7828
0.9 1.1 0.7779
1.0 1.1 0.7734
1.1 1.1 0.7692
1.2 1.1 0.7606
1.3 1.1 0.7449
1.4 1.1 0.7186
1.5 1.1 0.6739
1.6 1.1 0.6128
1.7 1.1 0.5641
1.8 1.1 0.5768
1.9 1.1 0.6648

0.0 1.2 0.7815
0.1 1.2 0.8102
0.2 1.2 0.8073
0.3 1.2 0.8035
0.4 1.2 0.7994
0.5 1.2 0.7919
0.6 1.2 0.7864
0.7 1.2 0.7856
0.8 1.2 0.7855
0.9 1.2 0.7870
1.0 1.2 0.7861
1.1 1.2 0.7850
1.2 1.2 0.7807
1.3 1.2 0.7718
1.4 1.2 0.7557
1.5 1.2 0.7244
1.6 1.2 0.6784
1.7 1.2 0.6427
1.8 1.2 0.6501
1.9 1.2 0.7134

0.0 1.3 0.7819
0.1 1.3 0.7813
0.2 1.3 0.7610
0.3 1.3 0.7523
0.4 1.3 0.7580
0.5 1.3 0.7663
0.6 1.3 0.7714
0.7 1.3 0.7753
0.8 1.3 0.7782
0.9 1.3 0.7800
1.0 1.3 0.7807
1.1 1.3 0.7802
1.2 1.3 0.7801
1.3 1.3 0.7777
1.4 1.3 0.7712
1.5 1.3 0.7570
1.6 1.3 0.7362
1.7 1.3 0.7166
1.8 1.3 0.7177
1.9 1.3 0.7493

0.0 1.4 0.7816
0.1 1.4 0.7496
0.2 1.4 0.7176
0.3 1.4 0.7064
0.4 1.4 0.7183
0.5 1.4 0.7358
0.6 1.4 0.7496
0.7 1.4 0.7594
0.8 1.4 0.7657
0.9 1.4 0.7713
1.0 1.4 0.7745
1.1 1.4 0.7785
1.2 1.4 0.7815
1.3 1.4 0.7864
1.4 1.4 0.7913
1.5 1.4 0.7973
1.6 1.4 0.8015
1.7 1.4 0.8021
1.8 1.4 0.8003
1.9 1.4 0.7957

0.0 1.5 0.7813
0.1 1.5 0.7818
0.2 1.5 0.7812
0.3 1.5 0.7808
0.4 1.5 0.7817
0.5 1.5 0.7809
0.6 1.5 0.7808
0.7 1.5 0.7814
0.8 1.5 0.7813
0.9 1.5 0.7801
1.0 1.5 0.7817
1.1 1.5 0.7808
1.2 1.5 0.7812
1.3 1.5 0.7812
1.4 1.5 0.7805
1.5 1.5 0.7816
1.6 1.5 0.7818
1.7 1.5 0.7813
1.8 1.5 0.7808
1.9 1.5 0.7812

0.0 1.6 0.7809
0.1 1.6 0.7955
0.2 1.6 0.7999
0.3 1.6 0.8019
0.4 1.6 0.8014
0.5 1.6 0.7968
0.6 1.6 0.7910
0.7 1.6 0.7862
0.8 1.6 0.7816
0.9 1.6 0.7776
1.0 1.6 0.7748
1.1 1.6 0.7715
1.2 1.6 0.7664
1.3 1.6 0.7594
1.4 1.6 0.7499
1.5 1.6 0.7370
1.6 1.6 0.7183
1.7 1.6 0.7073
1.8 1.6 0.7175
1.9 1.6 0.7502

0.0 1.7 0.7813
0.1 1.7 0.7481
0.2 1.7 0.7174
0.3 1.7 0.7163
0.4 1.7 0.7372
0.5 1.7 0.7577
0.6 1.7 0.7710
0.7 1.7 0.7773
0.8 1.7 0.7799
0.9 1.7 0.7812
1.0 1.7 0.7805
1.1 1.7 0.7804
1.2 1.7 0.7787
1.3 1.7 0.7757
1.4 1.7 0.7709
1.5 1.7 0.7661
1.6 1.7 0.7581
1.7 1.7 0.7515
1.8 1.7 0.7603
1.9 1.7 0.7815

0.0 1.8 0.7810
0.1 1.8 0.7127
0.2 1.8 0.6497
0.3 1.8 0.6412
0.4 1.8 0.6797
0.5 1.8 0.7243
0.6 1.8 0.7549
0.7 1.8 0.7728
0.8 1.8 0.7813
0.9 1.8 0.7842
1.0 1.8 0.7860
1.1 1.8 0.7859
1.2 1.8 0.7856
1.3 1.8 0.7852
1.4 1.8 0.7860
1.5 1.8 0.7919
1.6 1.8 0.7991
1.7 1.8 0.8034
1.8 1.8 0.8078
1.9 1.8 0.8100

0.0 1.9 0.7809
0.1 1.9 0.6650
0.2 1.9 0.5758
0.3 1.9 0.5634
0.4 1.9 0.6129
0.5 1.9 0.6736
0.6 1.9 0.7185
0.7 1.9 0.7451
0.8 1.9 0.7601
0.9 1.9 0.7695
1.0 1.9 0.7737
1.1 1.9 0.7781
1.2 1.9 0.7829
1.3 1.9 0.7912
1.4 1.9 0.8056
1.5 1.9 0.8321
1.6 1.9 0.8666
1.7 1.9 0.8962
1.8 1.9 0.8996
1.9 1.9 0.8653



==> tables/ErdosRenyi_k6_directTrue_forceP2False_fix_one_nodeFalse_color_encodingmax_balanced_problem_encodingbinary_shots100000_mixerX.dat <==
0.0 0.0 0.8127
0.1 0.0 0.8123
0.2 0.0 0.8125
0.3 0.0 0.8126
0.4 0.0 0.8128
0.5 0.0 0.8123
0.6 0.0 0.8122
0.7 0.0 0.8124
0.8 0.0 0.8121
0.9 0.0 0.8122
1.0 0.0 0.8127
1.1 0.0 0.8125
1.2 0.0 0.8125
1.3 0.0 0.8129
1.4 0.0 0.8125
1.5 0.0 0.8123
1.6 0.0 0.8129
1.7 0.0 0.8122
1.8 0.0 0.8127
1.9 0.0 0.8127

0.0 0.1 0.8127
0.1 0.1 0.8798
0.2 0.1 0.9124
0.3 0.1 0.9172
0.4 0.1 0.9005
0.5 0.1 0.8719
0.6 0.1 0.8429
0.7 0.1 0.8218
0.8 0.1 0.8099
0.9 0.1 0.8030
1.0 0.1 0.7975
1.1 0.1 0.7898
1.2 0.1 0.7767
1.3 0.1 0.7551
1.4 0.1 0.7182
1.5 0.1 0.6674
1.6 0.1 0.6161
1.7 0.1 0.5952
1.8 0.1 0.6303
1.9 0.1 0.7174

0.0 0.2 0.8118
0.1 0.2 0.8051
0.2 0.2 0.7870
0.3 0.2 0.7818
0.4 0.2 0.7862
0.5 0.2 0.7901
0.6 0.2 0.7918
0.7 0.2 0.7939
0.8 0.2 0.7961
0.9 0.2 0.7977
1.0 0.2 0.7988
1.1 0.2 0.7972
1.2 0.2 0.7905
1.3 0.2 0.7800
1.4 0.2 0.7595
1.5 0.2 0.7330
1.6 0.2 0.7073
1.7 0.2 0.7062
1.8 0.2 0.7369
1.9 0.2 0.7856

0.0 0.3 0.8127
0.1 0.3 0.7859
0.2 0.3 0.7368
0.3 0.3 0.7048
0.4 0.3 0.7085
0.5 0.3 0.7326
0.6 0.3 0.7593
0.7 0.3 0.7787
0.8 0.3 0.7912
0.9 0.3 0.7968
1.0 0.3 0.7987
1.1 0.3 0.7983
1.2 0.3 0.7957
1.3 0.3 0.7937
1.4 0.3 0.7917
1.5 0.3 0.7905
1.6 0.3 0.7868
1.7 0.3 0.7824
1.8 0.3 0.7866
1.9 0.3 0.8044

0.0 0.4 0.8126
0.1 0.4 0.7171
0.2 0.4 0.6305
0.3 0.4 0.5960
0.4 0.4 0.6162
0.5 0.4 0.6675
0.6 0.4 0.7182
0.7 0.4 0.7550
0.8 0.4 0.7776
0.9 0.4 0.7901
1.0 0.4 0.7980
1.1 0.4 0.8027
1.2 0.4 0.8095
1.3 0.4 0.8222
1.4 0.4 0.8436
1.5 0.4 0.8716
1.6 0.4 0.9001
1.7 0.4 0.9171
1.8 0.4 0.9126
1.9 0.4 0.8800

0.0 0.5 0.8124
0.1 0.5 0.8125
0.2 0.5 0.8120
0.3 0.5 0.8127
0.4 0.5 0.8125
0.5 0.5 0.8126
0.6 0.5 0.8121
0.7 0.5 0.8123
0.8 0.5 0.8118
0.9 0.5 0.8128
1.0 0.5 0.8121
1.1 0.5 0.8129
1.2 0.5 0.8120
1.3 0.5 0.8124
1.4 0.5 0.8126
1.5 0.5 0.8129
1.6 0.5 0.8122
1.7 0.5 0.8124
1.8 0.5 0.8126
1.9 0.5 0.8129

0.0 0.6 0.8125
0.1 0.6 0.8799
0.2 0.6 0.9121
0.3 0.6 0.9170
0.4 0.6 0.9003
0.5 0.6 0.8722
0.6 0.6 0.8429
0.7 0.6 0.8222
0.8 0.6 0.8099
0.9 0.6 0.8031
1.0 0.6 0.7974
1.1 0.6 0.7906
1.2 0.6 0.7782
1.3 0.6 0.7552
1.4 0.6 0.7183
1.5 0.6 0.6673
1.6 0.6 0.6168
1.7 0.6 0.5956
1.8 0.6 0.6309
1.9 0.6 0.7170

0.0 0.7 0.8126
0.1 0.7 0.8049
0.2 0.7 0.7870
0.3 0.7 0.7820
0.4 0.7 0.7864
0.5 0.7 0.7898
0.6 0.7 0.7923
0.7 0.7 0.7938
0.8 0.7 0.7960
0.9 0.7 0.7979
1.0 0.7 0.7990
1.1 0.7 0.7967
1.2 0.7 0.7913
1.3 0.7 0.7797
1.4 0.7 0.7588
1.5 0.7 0.7328
1.6 0.7 0.7088
1.7 0.7 0.7050
1.8 0.7 0.7367
1.9 0.7 0.7852

0.0 0.8 0.8122
0.1 0.8 0.7854
0.2 0.8 0.7369
0.3 0.8 0.7059
0.4 0.8 0.7075
0.5 0.8 0.7327
0.6 0.8 0.7592
0.7 0.8 0.7790
0.8 0.8 0.7916
0.9 0.8 0.7965
1.0 0.8 0.7996
1.1 0.8 0.7984
1.2 0.8 0.7964
1.3 0.8 0.7934
1.4 0.8 0.7920
1.5 0.8 0.7901
1.6 0.8 0.7873
1.7 0.8 0.7819
1.8 0.8 0.7865
1.9 0.8 0.8044

0.0 0.9 0.8127
0.1 0.9 0.7167
0.2 0.9 0.6309
0.3 0.9 0.5954
0.4 0.9 0.6162
0.5 0.9 0.6674
0.6 0.9 0.7184
0.7 0.9 0.7551
0.8 0.9 0.7778
0.9 0.9 0.7893
1.0 0.9 0.7966
1.1 0.9 0.8026
1.2 0.9 0.8105
1.3 0.9 0.8222
1.4 0.9 0.8430
1.5 0.9 0.8724
1.6 0.9 0.9003
1.7 0.9 0.9174
1.8 0.9 0.9127
1.9 0.9 0.8803

0.0 1.0 0.8128
0.1 1.0 0.8127
0.2 1.0 0.8132
0.3 1.0 0.8124
0.4 1.0 0.8125
0.5 1.0 0.8127
0.6 1.0 0.8127
0.7 1.0 0.8122
0.8 1.0 0.8119
0.9 1.0 0.8128
1.0 1.0 0.8124
1.1 1.0 0.8125
1.2 1.0 0.8124
1.3 1.0 0.8124
1.4 1.0 0.8124
1.5 1.0 0.8128
1.6 1.0 0.8120
1.7 1.0 0.8122
1.8 1.0 0.8122
1.9 1.0 0.8122

0.0 1.1 0.8125
0.1 1.1 0.8805
0.2 1.1 0.9130
0.3 1.1 0.9176
0.4 1.1 0.9003
0.5 1.1 0.8715
0.6 1.1 0.8423
0.7 1.1 0.8226
0.8 1.1 0.8100
0.9 1.1 0.8030
1.0 1.1 0.7976
1.1 1.1 0.7900
1.2 1.1 0.7776
1.3 1.1 0.7553
1.4 1.1 0.7181
1.5 1.1 0.6677
1.6 1.1 0.6161
1.7 1.1 0.5953
1.8 1.1 0.6314
1.9 1.1 0.7177

0.0 1.2 0.8128
0.1 1.2 0.8049
0.2 1.2 0.7866
0.3 1.2 0.7818
0.4 1.2 0.7868
0.5 1.2 0.7907
0.6 1.2 0.7923
0.7 1.2 0.7938
0.8 1.2 0.7963
0.9 1.2 0.7988
1.0 1.2 0.7987
1.1 1.2 0.7968
1.2 1.2 0.7911
1.3 1.2 0.7798
1.4 1.2 0.7596
1.5 1.2 0.7319
1.6 1.2 0.7084
1.7 1.2 0.7054
1.8 1.2 0.7366
1.9 1.2 0.7862

0.0 1.3 0.8121
0.1 1.3 0.7856
0.2 1.3 0.7374
0.3 1.3 0.7038
0.4 1.3 0.7079
0.5 1.3 0.7320
0.6 1.3 0.7602
0.7 1.3 0.7789
0.8 1.3 0.7914
0.9 1.3 0.7969
1.0 1.3 0.7985
1.1 1.3 0.7982
1.2 1.3 0.7958
1.3 1.3 0.7939
1.4 1.3 0.7917
1.5 1.3 0.7902
1.6 1.3 0.7867
1.7 1.3 0.7820
1.8 1.3 0.7866
1.9 1.3 0.8048

0.0 1.4 0.8123
0.1 1.4 0.7169
0.2 1.4 0.6311
0.3 1.4 0.5954
0.4 1.4 0.6159
0.5 1.4 0.6669
0.6 1.4 0.7183
0.7 1.4 0.7551
0.8 1.4 0.7777
0.9 1.4 0.7897
1.0 1.4 0.7969
1.1 1.4 0.8024
1.2 1.4 0.8103
1.3 1.4 0.8223
1.4 1.4 0.8428
1.5 1.4 0.8715
1.6 1.4 0.9002
1.7 1.4 0.9171
1.8 1.4 0.9127
1.9 1.4 0.8799

0.0 1.5 0.8124
0.1 1.5 0.8125
0.2 1.5 0.8129
0.3 1.5 0.8124
0.4 1.5 0.8124
0.5 1.5 0.8128
0.6 1.5 0.8126
0.7 1.5 0.8123
0.8 1.5 0.8122
0.9 1.5 0.8128
1.0 1.5 0.8127
1.1 1.5 0.8127
1.2 1.5 0.8121
1.3 1.5 0.8125
1.4 1.5 0.8124
1.5 1.5 0.8126
1.6 1.5 0.8128
1.7 1.5 0.8128
1.8 1.5 0.8126
1.9 1.5 0.8128

0.0 1.6 0.8124
0.1 1.6 0.8802
0.2 1.6 0.9133
0.3 1.6 0.9170
0.4 1.6 0.9000
0.5 1.6 0.8723
0.6 1.6 0.8437
0.7 1.6 0.8230
0.8 1.6 0.8095
0.9 1.6 0.8032
1.0 1.6 0.7980
1.1 1.6 0.7899
1.2 1.6 0.7773
1.3 1.6 0.7552
1.4 1.6 0.7184
1.5 1.6 0.6680
1.6 1.6 0.6165
1.7 1.6 0.5950
1.8 1.6 0.6298
1.9 1.6 0.7170

0.0 1.7 0.8127
0.1 1.7 0.8044
0.2 1.7 0.7868
0.3 1.7 0.7815
0.4 1.7 0.7861
0.5 1.7 0.7902
0.6 1.7 0.7921
0.7 1.7 0.7939
0.8 1.7 0.7957
0.9 1.7 0.7980
1.0 1.7 0.7986
1.1 1.7 0.7965
1.2 1.7 0.7913
1.3 1.7 0.7795
1.4 1.7 0.7594
1.5 1.7 0.7328
1.6 1.7 0.7082
1.7 1.7 0.7050
1.8 1.7 0.7367
1.9 1.7 0.7852

0.0 1.8 0.8128
0.1 1.8 0.7858
0.2 1.8 0.7365
0.3 1.8 0.7056
0.4 1.8 0.7086
0.5 1.8 0.7315
0.6 1.8 0.7603
0.7 1.8 0.7795
0.8 1.8 0.7913
0.9 1.8 0.7968
1.0 1.8 0.7985
1.1 1.8 0.7983
1.2 1.8 0.7952
1.3 1.8 0.7940
1.4 1.8 0.7924
1.5 1.8 0.7907
1.6 1.8 0.7863
1.7 1.8 0.7822
1.8 1.8 0.7860
1.9 1.8 0.8049

0.0 1.9 0.8130
0.1 1.9 0.7177
0.2 1.9 0.6304
0.3 1.9 0.5957
0.4 1.9 0.6159
0.5 1.9 0.6675
0.6 1.9 0.7185
0.7 1.9 0.7551
0.8 1.9 0.7777
0.9 1.9 0.7906
1.0 1.9 0.7969
1.1 1.9 0.8025
1.2 1.9 0.8098
1.3 1.9 0.8221
1.4 1.9 0.8431
1.5 1.9 0.8721
1.6 1.9 0.9002
1.7 1.9 0.9172
1.8 1.9 0.9126
1.9 1.9 0.8799



==> tables/ErdosRenyi_k6_directTrue_forceP2True_fix_one_nodeFalse_color_encodingLessThanK_problem_encodingbinary_shots100000_mixerGrover.dat <==
0.0 0.0 0.8333
0.1 0.0 0.8334
0.2 0.0 0.8331
0.3 0.0 0.8334
0.4 0.0 0.8332
0.5 0.0 0.8329
0.6 0.0 0.8333
0.7 0.0 0.8332
0.8 0.0 0.8333
0.9 0.0 0.8328
1.0 0.0 0.8338
1.1 0.0 0.8333
1.2 0.0 0.8339
1.3 0.0 0.8331
1.4 0.0 0.8330
1.5 0.0 0.8331
1.6 0.0 0.8332
1.7 0.0 0.8338
1.8 0.0 0.8330
1.9 0.0 0.8332

0.0 0.1 0.8329
0.1 0.1 0.8113
0.2 0.1 0.8110
0.3 0.1 0.8215
0.4 0.1 0.8292
0.5 0.1 0.8320
0.6 0.1 0.8332
0.7 0.1 0.8330
0.8 0.1 0.8331
0.9 0.1 0.8333
1.0 0.1 0.8341
1.1 0.1 0.8331
1.2 0.1 0.8331
1.3 0.1 0.8333
1.4 0.1 0.8339
1.5 0.1 0.8338
1.6 0.1 0.8370
1.7 0.1 0.8435
1.8 0.1 0.8537
1.9 0.1 0.8543

0.0 0.2 0.8332
0.1 0.2 0.7906
0.2 0.2 0.7890
0.3 0.2 0.8087
0.4 0.2 0.8243
0.5 0.2 0.8305
0.6 0.2 0.8322
0.7 0.2 0.8332
0.8 0.2 0.8332
0.9 0.2 0.8330
1.0 0.2 0.8337
1.1 0.2 0.8337
1.2 0.2 0.8333
1.3 0.2 0.8331
1.4 0.2 0.8336
1.5 0.2 0.8346
1.6 0.2 0.8391
1.7 0.2 0.8521
1.8 0.2 0.8707
1.9 0.2 0.8719

0.0 0.3 0.8330
0.1 0.3 0.7736
0.2 0.3 0.7691
0.3 0.3 0.7974
0.4 0.3 0.8200
0.5 0.3 0.8295
0.6 0.3 0.8324
0.7 0.3 0.8331
0.8 0.3 0.8333
0.9 0.3 0.8330
1.0 0.3 0.8333
1.1 0.3 0.8341
1.2 0.3 0.8332
1.3 0.3 0.8333
1.4 0.3 0.8340
1.5 0.3 0.8351
1.6 0.3 0.8406
1.7 0.3 0.8564
1.8 0.3 0.8812
1.9 0.3 0.8849

0.0 0.4 0.8329
0.1 0.4 0.7612
0.2 0.4 0.7535
0.3 0.4 0.7884
0.4 0.4 0.8161
0.5 0.4 0.8288
0.6 0.4 0.8325
0.7 0.4 0.8335
0.8 0.4 0.8340
0.9 0.4 0.8330
1.0 0.4 0.8337
1.1 0.4 0.8330
1.2 0.4 0.8330
1.3 0.4 0.8332
1.4 0.4 0.8340
1.5 0.4 0.8352
1.6 0.4 0.8409
1.7 0.4 0.8570
1.8 0.4 0.8861
1.9 0.4 0.8918

0.0 0.5 0.8337
0.1 0.5 0.7544
0.2 0.5 0.7441
0.3 0.5 0.7819
0.4 0.5 0.8140
0.5 0.5 0.8281
0.6 0.5 0.8319
0.7 0.5 0.8332
0.8 0.5 0.8333
0.9 0.5 0.8330
1.0 0.5 0.8335
1.1 0.5 0.8341
1.2 0.5 0.8334
1.3 0.5 0.8332
1.4 0.5 0.8327
1.5 0.5 0.8334
1.6 0.5 0.8397
1.7 0.5 0.8545
1.8 0.5 0.8834
1.9 0.5 0.8922

0.0 0.6 0.8330
0.1 0.6 0.7554
0.2 0.6 0.7411
0.3 0.6 0.7792
0.4 0.6 0.8126
0.5 0.6 0.8274
0.6 0.6 0.8321
0.7 0.6 0.8332
0.8 0.6 0.8332
0.9 0.6 0.8332
1.0 0.6 0.8331
1.1 0.6 0.8333
1.2 0.6 0.8337
1.3 0.6 0.8333
1.4 0.6 0.8333
1.5 0.6 0.8336
1.6 0.6 0.8372
1.7 0.6 0.8475
1.8 0.6 0.8739
1.9 0.6 0.8855

0.0 0.7 0.8330
0.1 0.7 0.7622
0.2 0.7 0.7460
0.3 0.7 0.7798
0.4 0.7 0.8129
0.5 0.7 0.8273
0.6 0.7 0.8318
0.7 0.7 0.8334
0.8 0.7 0.8332
0.9 0.7 0.8330
1.0 0.7 0.8334
1.1 0.7 0.8335
1.2 0.7 0.8331
1.3 0.7 0.8330
1.4 0.7 0.8327
1.5 0.7 0.8327
1.6 0.7 0.8332
1.7 0.7 0.8386
1.8 0.7 0.8584
1.9 0.7 0.8739

0.0 0.8 0.8332
0.1 0.8 0.7748
0.2 0.8 0.7564
0.3 0.8 0.7846
0.4 0.8 0.8143
0.5 0.8 0.8274
0.6 0.8 0.8317
0.7 0.8 0.8326
0.8 0.8 0.8330
0.9 0.8 0.8335
1.0 0.8 0.8331
1.1 0.8 0.8337
1.2 0.8 0.8331
1.3 0.8 0.8333
1.4 0.8 0.8327
1.5 0.8 0.8312
1.6 0.8 0.8282
1.7 0.8 0.8275
1.8 0.8 0.8397
1.9 0.8 0.8561

0.0 0.9 0.8330
0.1 0.9 0.7930
0.2 0.9 0.7731
0.3 0.9 0.7927
0.4 0.9 0.8167
0.5 0.9 0.8280
0.6 0.9 0.8318
0.7 0.9 0.8331
0.8 0.9 0.8330
0.9 0.9 0.8336
1.0 0.9 0.8329
1.1 0.9 0.8336
1.2 0.9 0.8333
1.3 0.9 0.8332
1.4 0.9 0.8324
1.5 0.9 0.8301
1.6 0.9 0.8238
1.7 0.9 0.8152
1.8 0.9 0.8162
1.9 0.9 0.8351

0.0 1.0 0.8333
0.1 1.0 0.8138
0.2 1.0 0.7949
0.3 1.0 0.8031
0.4 1.0 0.8194
0.5 1.0 0.8290
0.6 1.0 0.8322
0.7 1.0 0.8330
0.8 1.0 0.8336
0.9 1.0 0.8328
1.0 1.0 0.8335
1.1 1.0 0.8331
1.2 1.0 0.8331
1.3 1.0 0.8330
1.4 1.0 0.8316
1.5 1.0 0.8289
1.6 1.0 0.8194
1.7 1.0 0.8028
1.8 1.0 0.7950
1.9 1.0 0.8134

0.0 1.1 0.8333
0.1 1.1 0.8349
0.2 1.1 0.8167
0.3 1.1 0.8149
0.4 1.1 0.8241
0.5 1.1 0.8300
0.6 1.1 0.8326
0.7 1.1 0.8336
0.8 1.1 0.8330
0.9 1.1 0.8331
1.0 1.1 0.8334
1.1 1.1 0.8337
1.2 1.1 0.8330
1.3 1.1 0.8328
1.4 1.1 0.8322
1.5 1.1 0.8281
1.6 1.1 0.8161
1.7 1.1 0.7931
1.8 1.1 0.7733
1.9 1.1 0.7942

0.0 1.2 0.8329
0.1 1.2 0.8559
0.2 1.2 0.8381
0.3 1.2 0.8275
0.4 1.2 0.8283
0.5 1.2 0.8314
0.6 1.2 0.8328
0.7 1.2 0.8331
0.8 1.2 0.8331
0.9 1.2 0.8337
1.0 1.2 0.8332
1.1 1.2 0.8335
1.2 1.2 0.8336
1.3 1.2 0.8328
1.4 1.2 0.8324
1.5 1.2 0.8272
1.6 1.2 0.8132
1.7 1.2 0.7845
1.8 1.2 0.7572
1.9 1.2 0.7752

0.0 1.3 0.8339
0.1 1.3 0.8730
0.2 1.3 0.8584
0.3 1.3 0.8380
0.4 1.3 0.8327
0.5 1.3 0.8322
0.6 1.3 0.8339
0.7 1.3 0.8335
0.8 1.3 0.8331
0.9 1.3 0.8338
1.0 1.3 0.8331
1.1 1.3 0.8333
1.2 1.3 0.8333
1.3 1.3 0.8328
1.4 1.3 0.8317
1.5 1.3 0.8268
1.6 1.3 0.8118
1.7 1.3 0.7798
1.8 1.3 0.7454
1.9 1.3 0.7615

0.0 1.4 0.8333
0.1 1.4 0.8861
0.2 1.4 0.8741
0.3 1.4 0.8478
0.4 1.4 0.8368
0.5 1.4 0.8337
0.6 1.4 0.8335
0.7 1.4 0.8332
0.8 1.4 0.8334
0.9 1.4 0.8333
1.0 1.4 0.8336
1.1 1.4 0.8335
1.2 1.4 0.8334
1.3 1.4 0.8329
1.4 1.4 0.8318
1.5 1.4 0.8274
1.6 1.4 0.8120
1.7 1.4 0.7791
1.8 1.4 0.7412
1.9 1.4 0.7554

0.0 1.5 0.8332
0.1 1.5 0.8922
0.2 1.5 0.8835
0.3 1.5 0.8543
0.4 1.5 0.8385
0.5 1.5 0.8351
0.6 1.5 0.8329
0.7 1.5 0.8334
0.8 1.5 0.8337
0.9 1.5 0.8336
1.0 1.5 0.8330
1.1 1.5 0.8337
1.2 1.5 0.8334
1.3 1.5 0.8332
1.4 1.5 0.8326
1.5 1.5 0.8281
1.6 1.5 0.8133
1.7 1.5 0.7816
1.8 1.5 0.7441
1.9 1.5 0.7549

0.0 1.6 0.8336
0.1 1.6 0.8921
0.2 1.6 0.8853
0.3 1.6 0.8568
0.4 1.6 0.8405
0.5 1.6 0.8351
0.6 1.6 0.8337
0.7 1.6 0.8332
0.8 1.6 0.8331
0.9 1.6 0.8328
1.0 1.6 0.8334
1.1 1.6 0.8331
1.2 1.6 0.8332
1.3 1.6 0.8328
1.4 1.6 0.8321
1.5 1.6 0.8288
1.6 1.6 0.8168
1.7 1.6 0.7880
1.8 1.6 0.7532
1.9 1.6 0.7607

0.0 1.7 0.8335
0.1 1.7 0.8850
0.2 1.7 0.8818
0.3 1.7 0.8572
0.4 1.7 0.8411
0.5 1.7 0.8349
0.6 1.7 0.8335
0.7 1.7 0.8329
0.8 1.7 0.8334
0.9 1.7 0.8334
1.0 1.7 0.8333
1.1 1.7 0.8334
1.2 1.7 0.8332
1.3 1.7 0.8336
1.4 1.7 0.8323
1.5 1.7 0.8294
1.6 1.7 0.8205
1.7 1.7 0.7984
1.8 1.7 0.7689
1.9 1.7 0.7733

0.0 1.8 0.8335
0.1 1.8 0.8719
0.2 1.8 0.8707
0.3 1.8 0.8522
0.4 1.8 0.8390
0.5 1.8 0.8346
0.6 1.8 0.8338
0.7 1.8 0.8338
0.8 1.8 0.8327
0.9 1.8 0.8330
1.0 1.8 0.8338
1.1 1.8 0.8331
1.2 1.8 0.8338
1.3 1.8 0.8330
1.4 1.8 0.8327
1.5 1.8 0.8311
1.6 1.8 0.8248
1.7 1.8 0.8090
1.8 1.8 0.7888
1.9 1.8 0.7904

0.0 1.9 0.8336
0.1 1.9 0.8543
0.2 1.9 0.8535
0.3 1.9 0.8434
0.4 1.9 0.8367
0.5 1.9 0.8343
0.6 1.9 0.8334
0.7 1.9 0.8330
0.8 1.9 0.8333
0.9 1.9 0.8331
1.0 1.9 0.8332
1.1 1.9 0.8329
1.2 1.9 0.8333
1.3 1.9 0.8330
1.4 1.9 0.8329
1.5 1.9 0.8323
1.6 1.9 0.8287
1.7 1.9 0.8214
1.8 1.9 0.8110
1.9 1.9 0.8113



==> tables/ErdosRenyi_k6_directTrue_forceP2True_fix_one_nodeFalse_color_encodingLessThanK_problem_encodingbinary_shots100000_mixerGrovertensorized.dat <==
0.0 0.0 0.8333
0.1 0.0 0.8333
0.2 0.0 0.8335
0.3 0.0 0.8335
0.4 0.0 0.8335
0.5 0.0 0.8334
0.6 0.0 0.8333
0.7 0.0 0.8337
0.8 0.0 0.8337
0.9 0.0 0.8330
1.0 0.0 0.8333
1.1 0.0 0.8337
1.2 0.0 0.8331
1.3 0.0 0.8333
1.4 0.0 0.8334
1.5 0.0 0.8337
1.6 0.0 0.8335
1.7 0.0 0.8321
1.8 0.0 0.8333
1.9 0.0 0.8332

0.0 0.1 0.8332
0.1 0.1 0.7827
0.2 0.1 0.7439
0.3 0.1 0.7286
0.4 0.1 0.7363
0.5 0.1 0.7577
0.6 0.1 0.7816
0.7 0.1 0.8002
0.8 0.1 0.8141
0.9 0.1 0.8228
1.0 0.1 0.8290
1.1 0.1 0.8344
1.2 0.1 0.8416
1.3 0.1 0.8529
1.4 0.1 0.8699
1.5 0.1 0.8892
1.6 0.1 0.9076
1.7 0.1 0.9173
1.8 0.1 0.9090
1.9 0.1 0.8801

0.0 0.2 0.8338
0.1 0.2 0.7461
0.2 0.2 0.6708
0.3 0.2 0.6357
0.4 0.2 0.6444
0.5 0.2 0.6808
0.6 0.2 0.7251
0.7 0.2 0.7626
0.8 0.2 0.7897
0.9 0.2 0.8065
1.0 0.2 0.8178
1.1 0.2 0.8266
1.2 0.2 0.8392
1.3 0.2 0.8555
1.4 0.2 0.8809
1.5 0.2 0.9117
1.6 0.2 0.9408
1.7 0.2 0.9555
1.8 0.2 0.9457
1.9 0.2 0.9047

0.0 0.3 0.8336
0.1 0.3 0.7378
0.2 0.3 0.6396
0.3 0.3 0.5813
0.4 0.3 0.5792
0.5 0.3 0.6220
0.6 0.3 0.6791
0.7 0.3 0.7291
0.8 0.3 0.7643
0.9 0.3 0.7869
1.0 0.3 0.8018
1.1 0.3 0.8120
1.2 0.3 0.8241
1.3 0.3 0.8413
1.4 0.3 0.8678
1.5 0.3 0.8988
1.6 0.3 0.9270
1.7 0.3 0.9397
1.8 0.3 0.9322
1.9 0.3 0.8992

0.0 0.4 0.8332
0.1 0.4 0.7600
0.2 0.4 0.6580
0.3 0.4 0.5782
0.4 0.4 0.5587
0.5 0.4 0.5939
0.6 0.4 0.6518
0.7 0.4 0.7060
0.8 0.4 0.7460
0.9 0.4 0.7710
1.0 0.4 0.7861
1.1 0.4 0.7942
1.2 0.4 0.8030
1.3 0.4 0.8149
1.4 0.4 0.8336
1.5 0.4 0.8567
1.6 0.4 0.8746
1.7 0.4 0.8801
1.8 0.4 0.8757
1.9 0.4 0.8651

0.0 0.5 0.8330
0.1 0.5 0.8027
0.2 0.5 0.7157
0.3 0.5 0.6235
0.4 0.5 0.5810
0.5 0.5 0.5976
0.6 0.5 0.6461
0.7 0.5 0.6975
0.8 0.5 0.7362
0.9 0.5 0.7603
1.0 0.5 0.7722
1.1 0.5 0.7777
1.2 0.5 0.7803
1.3 0.5 0.7848
1.4 0.5 0.7925
1.5 0.5 0.8020
1.6 0.5 0.8062
1.7 0.5 0.8006
1.8 0.5 0.7998
1.9 0.5 0.8164

0.0 0.6 0.8338
0.1 0.6 0.8515
0.2 0.6 0.7922
0.3 0.6 0.6963
0.4 0.6 0.6326
0.5 0.6 0.6250
0.6 0.6 0.6577
0.7 0.6 0.7009
0.8 0.6 0.7348
0.9 0.6 0.7556
1.0 0.6 0.7652
1.1 0.6 0.7664
1.2 0.6 0.7622
1.3 0.6 0.7575
1.4 0.6 0.7545
1.5 0.6 0.7522
1.6 0.6 0.7441
1.7 0.6 0.7307
1.8 0.6 0.7316
1.9 0.6 0.7714

0.0 0.7 0.8335
0.1 0.7 0.8874
0.2 0.7 0.8569
0.3 0.7 0.7671
0.4 0.7 0.6893
0.5 0.7 0.6631
0.6 0.7 0.6795
0.7 0.7 0.7114
0.8 0.7 0.7394
0.9 0.7 0.7565
1.0 0.7 0.7631
1.1 0.7 0.7607
1.2 0.7 0.7515
1.3 0.7 0.7397
1.4 0.7 0.7280
1.5 0.7 0.7181
1.6 0.7 0.7066
1.7 0.7 0.6938
1.8 0.7 0.6975
1.9 0.7 0.7473

0.0 0.8 0.8337
0.1 0.8 0.8956
0.2 0.8 0.8851
0.3 0.8 0.8099
0.4 0.8 0.7339
0.5 0.8 0.6957
0.6 0.8 0.6993
0.7 0.8 0.7220
0.8 0.8 0.7445
0.9 0.8 0.7598
1.0 0.8 0.7639
1.1 0.8 0.7604
1.2 0.8 0.7475
1.3 0.8 0.7309
1.4 0.8 0.7151
1.5 0.8 0.7052
1.6 0.8 0.7009
1.7 0.8 0.6990
1.8 0.8 0.7078
1.9 0.8 0.7528

0.0 0.9 0.8333
0.1 0.9 0.8745
0.2 0.9 0.8697
0.3 0.9 0.8140
0.4 0.9 0.7494
0.5 0.9 0.7135
0.6 0.9 0.7115
0.7 0.9 0.7295
0.8 0.9 0.7495
0.9 0.9 0.7628
1.0 0.9 0.7676
1.1 0.9 0.7622
1.2 0.9 0.7485
1.3 0.9 0.7302
1.4 0.9 0.7146
1.5 0.9 0.7081
1.6 0.9 0.7170
1.7 0.9 0.7345
1.8 0.9 0.7558
1.9 0.9 0.7859

0.0 1.0 0.8339
0.1 1.0 0.8325
0.2 1.0 0.8185
0.3 1.0 0.7829
0.4 1.0 0.7409
0.5 1.0 0.7153
0.6 1.0 0.7145
0.7 1.0 0.7315
0.8 1.0 0.7501
0.9 1.0 0.7641
1.0 1.0 0.7679
1.1 1.0 0.7640
1.2 1.0 0.7503
1.3 1.0 0.7316
1.4 1.0 0.7151
1.5 1.0 0.7151
1.6 1.0 0.7406
1.7 1.0 0.7829
1.8 1.0 0.8189
1.9 1.0 0.8326

0.0 1.1 0.8331
0.1 1.1 0.7852
0.2 1.1 0.7554
0.3 1.1 0.7351
0.4 1.1 0.7179
0.5 1.1 0.7080
0.6 1.1 0.7139
0.7 1.1 0.7297
0.8 1.1 0.7487
0.9 1.1 0.7622
1.0 1.1 0.7671
1.1 1.1 0.7627
1.2 1.1 0.7490
1.3 1.1 0.7297
1.4 1.1 0.7122
1.5 1.1 0.7134
1.6 1.1 0.7495
1.7 1.1 0.8139
1.8 1.1 0.8696
1.9 1.1 0.8741

0.0 1.2 0.8332
0.1 1.2 0.7539
0.2 1.2 0.7079
0.3 1.2 0.6982
0.4 1.2 0.7006
0.5 1.2 0.7053
0.6 1.2 0.7154
0.7 1.2 0.7309
0.8 1.2 0.7475
0.9 1.2 0.7604
1.0 1.2 0.7644
1.1 1.2 0.7606
1.2 1.2 0.7455
1.3 1.2 0.7222
1.4 1.2 0.6994
1.5 1.2 0.6952
1.6 1.2 0.7328
1.7 1.2 0.8108
1.8 1.2 0.8842
1.9 1.2 0.8954

0.0 1.3 0.8329
0.1 1.3 0.7478
0.2 1.3 0.6980
0.3 1.3 0.6940
0.4 1.3 0.7070
0.5 1.3 0.7178
0.6 1.3 0.7278
0.7 1.3 0.7396
0.8 1.3 0.7523
0.9 1.3 0.7611
1.0 1.3 0.7636
1.1 1.3 0.7569
1.2 1.3 0.7387
1.3 1.3 0.7113
1.4 1.3 0.6790
1.5 1.3 0.6630
1.6 1.3 0.6900
1.7 1.3 0.7677
1.8 1.3 0.8554
1.9 1.3 0.8871

0.0 1.4 0.8333
0.1 1.4 0.7726
0.2 1.4 0.7317
0.3 1.4 0.7304
0.4 1.4 0.7436
0.5 1.4 0.7512
0.6 1.4 0.7543
0.7 1.4 0.7573
0.8 1.4 0.7622
0.9 1.4 0.7661
1.0 1.4 0.7652
1.1 1.4 0.7558
1.2 1.4 0.7348
1.3 1.4 0.7010
1.4 1.4 0.6577
1.5 1.4 0.6259
1.6 1.4 0.6319
1.7 1.4 0.6972
1.8 1.4 0.7926
1.9 1.4 0.8522

0.0 1.5 0.8332
0.1 1.5 0.8170
0.2 1.5 0.7996
0.3 1.5 0.8002
0.4 1.5 0.8057
0.5 1.5 0.8018
0.6 1.5 0.7930
0.7 1.5 0.7847
0.8 1.5 0.7797
0.9 1.5 0.7776
1.0 1.5 0.7723
1.1 1.5 0.7601
1.2 1.5 0.7368
1.3 1.5 0.6977
1.4 1.5 0.6454
1.5 1.5 0.5974
1.6 1.5 0.5807
1.7 1.5 0.6241
1.8 1.5 0.7174
1.9 1.5 0.8035

0.0 1.6 0.8334
0.1 1.6 0.8655
0.2 1.6 0.8760
0.3 1.6 0.8795
0.4 1.6 0.8739
0.5 1.6 0.8565
0.6 1.6 0.8347
0.7 1.6 0.8148
0.8 1.6 0.8023
0.9 1.6 0.7946
1.0 1.6 0.7856
1.1 1.6 0.7708
1.2 1.6 0.7466
1.3 1.6 0.7066
1.4 1.6 0.6519
1.5 1.6 0.5931
1.6 1.6 0.5594
1.7 1.6 0.5778
1.8 1.6 0.6571
1.9 1.6 0.7589

0.0 1.7 0.8336
0.1 1.7 0.8992
0.2 1.7 0.9325
0.3 1.7 0.9400
0.4 1.7 0.9263
0.5 1.7 0.8985
0.6 1.7 0.8669
0.7 1.7 0.8420
0.8 1.7 0.8238
0.9 1.7 0.8122
1.0 1.7 0.8020
1.1 1.7 0.7874
1.2 1.7 0.7648
1.3 1.7 0.7289
1.4 1.7 0.6792
1.5 1.7 0.6221
1.6 1.7 0.5799
1.7 1.7 0.5800
1.8 1.7 0.6396
1.9 1.7 0.7374

0.0 1.8 0.8336
0.1 1.8 0.9045
0.2 1.8 0.9453
0.3 1.8 0.9556
0.4 1.8 0.9402
0.5 1.8 0.9122
0.6 1.8 0.8807
0.7 1.8 0.8556
0.8 1.8 0.8392
0.9 1.8 0.8267
1.0 1.8 0.8178
1.1 1.8 0.8056
1.2 1.8 0.7889
1.3 1.8 0.7628
1.4 1.8 0.7254
1.5 1.8 0.6804
1.6 1.8 0.6440
1.7 1.8 0.6355
1.8 1.8 0.6712
1.9 1.8 0.7461

0.0 1.9 0.8331
0.1 1.9 0.8799
0.2 1.9 0.9086
0.3 1.9 0.9173
0.4 1.9 0.9079
0.5 1.9 0.8891
0.6 1.9 0.8690
0.7 1.9 0.8536
0.8 1.9 0.8425
0.9 1.9 0.8347
1.0 1.9 0.8285
1.1 1.9 0.8233
1.2 1.9 0.8142
1.3 1.9 0.8006
1.4 1.9 0.7807
1.5 1.9 0.7576
1.6 1.9 0.7368
1.7 1.9 0.7287
1.8 1.9 0.7440
1.9 1.9 0.7823



==> tables/ErdosRenyi_k6_directTrue_forceP2True_fix_one_nodeFalse_color_encodingLessThanK_problem_encodingbinary_shots100000_mixerLX.dat <==
0.0 0.0 0.8326
0.1 0.0 0.8327
0.2 0.0 0.8333
0.3 0.0 0.8330
0.4 0.0 0.8335
0.5 0.0 0.8334
0.6 0.0 0.8329
0.7 0.0 0.8333
0.8 0.0 0.8334
0.9 0.0 0.8333
1.0 0.0 0.8336
1.1 0.0 0.8332
1.2 0.0 0.8336
1.3 0.0 0.8333
1.4 0.0 0.8337
1.5 0.0 0.8341
1.6 0.0 0.8336
1.7 0.0 0.8333
1.8 0.0 0.8336
1.9 0.0 0.8331

0.0 0.1 0.8293
0.1 0.1 0.7628
0.2 0.1 0.6983
0.3 0.1 0.6615
0.4 0.1 0.6639
0.5 0.1 0.6942
0.6 0.1 0.7354
0.7 0.1 0.7692
0.8 0.1 0.7936
0.9 0.1 0.8088
1.0 0.1 0.8185
1.1 0.1 0.8273
1.2 0.1 0.8361
1.3 0.1 0.8504
1.4 0.1 0.8699
1.5 0.1 0.8940
1.6 0.1 0.9145
1.7 0.1 0.9220
1.8 0.1 0.9109
1.9 0.1 0.8807

0.0 0.2 0.7981
0.1 0.2 0.7924
0.2 0.2 0.7790
0.3 0.2 0.7651
0.4 0.2 0.7634
0.5 0.2 0.7735
0.6 0.2 0.7897
0.7 0.2 0.8045
0.8 0.2 0.8152
0.9 0.2 0.8215
1.0 0.2 0.8253
1.1 0.2 0.8264
1.2 0.2 0.8272
1.3 0.2 0.8282
1.4 0.2 0.8284
1.5 0.2 0.8288
1.6 0.2 0.8252
1.7 0.2 0.8172
1.8 0.2 0.8073
1.9 0.2 0.8008

0.0 0.3 0.7673
0.1 0.3 0.7819
0.2 0.3 0.7973
0.3 0.3 0.8137
0.4 0.3 0.8253
0.5 0.3 0.8319
0.6 0.3 0.8340
0.7 0.3 0.8335
0.8 0.3 0.8309
0.9 0.3 0.8301
1.0 0.3 0.8279
1.1 0.3 0.8249
1.2 0.3 0.8188
1.3 0.3 0.8083
1.4 0.3 0.7932
1.5 0.3 0.7717
1.6 0.3 0.7516
1.7 0.3 0.7384
1.8 0.3 0.7404
1.9 0.3 0.7525

0.0 0.4 0.7986
0.1 0.4 0.8557
0.2 0.4 0.8962
0.3 0.4 0.9127
0.4 0.4 0.9086
0.5 0.4 0.8918
0.6 0.4 0.8712
0.7 0.4 0.8544
0.8 0.4 0.8419
0.9 0.4 0.8334
1.0 0.4 0.8260
1.1 0.4 0.8181
1.2 0.4 0.8059
1.3 0.4 0.7869
1.4 0.4 0.7588
1.5 0.4 0.7241
1.6 0.4 0.6921
1.7 0.4 0.6772
1.8 0.4 0.6914
1.9 0.4 0.7385

0.0 0.5 0.8334
0.1 0.5 0.8336
0.2 0.5 0.8333
0.3 0.5 0.8333
0.4 0.5 0.8335
0.5 0.5 0.8322
0.6 0.5 0.8332
0.7 0.5 0.8332
0.8 0.5 0.8328
0.9 0.5 0.8329
1.0 0.5 0.8332
1.1 0.5 0.8330
1.2 0.5 0.8331
1.3 0.5 0.8331
1.4 0.5 0.8327
1.5 0.5 0.8329
1.6 0.5 0.8335
1.7 0.5 0.8335
1.8 0.5 0.8333
1.9 0.5 0.8335

0.0 0.6 0.7990
0.1 0.6 0.7413
0.2 0.6 0.6988
0.3 0.6 0.6874
0.4 0.6 0.7031
0.5 0.6 0.7341
0.6 0.6 0.7655
0.7 0.6 0.7912
0.8 0.6 0.8088
0.9 0.6 0.8189
1.0 0.6 0.8262
1.1 0.6 0.8325
1.2 0.6 0.8395
1.3 0.6 0.8504
1.4 0.6 0.8647
1.5 0.6 0.8813
1.6 0.6 0.8951
1.7 0.6 0.8987
1.8 0.6 0.8857
1.9 0.6 0.8513

0.0 0.7 0.7676
0.1 0.7 0.7561
0.2 0.7 0.7501
0.3 0.7 0.7518
0.4 0.7 0.7640
0.5 0.7 0.7818
0.6 0.7 0.7989
0.7 0.7 0.8120
0.8 0.7 0.8205
0.9 0.7 0.8245
1.0 0.7 0.8271
1.1 0.7 0.8283
1.2 0.7 0.8291
1.3 0.7 0.8278
1.4 0.7 0.8256
1.5 0.7 0.8215
1.6 0.7 0.8127
1.7 0.7 0.8018
1.8 0.7 0.7893
1.9 0.7 0.7780

0.0 0.8 0.7988
0.1 0.8 0.8039
0.2 0.8 0.8104
0.3 0.8 0.8186
0.4 0.8 0.8248
0.5 0.8 0.8291
0.6 0.8 0.8318
0.7 0.8 0.8320
0.8 0.8 0.8331
0.9 0.8 0.8318
1.0 0.8 0.8309
1.1 0.8 0.8292
1.2 0.8 0.8258
1.3 0.8 0.8186
1.4 0.8 0.8089
1.5 0.8 0.7968
1.6 0.8 0.7861
1.7 0.8 0.7818
1.8 0.8 0.7852
1.9 0.8 0.7922

0.0 0.9 0.8298
0.1 0.9 0.8599
0.2 0.9 0.8816
0.3 0.9 0.8912
0.4 0.9 0.8880
0.5 0.9 0.8770
0.6 0.9 0.8645
0.7 0.9 0.8533
0.8 0.9 0.8457
0.9 0.9 0.8394
1.0 0.9 0.8358
1.1 0.9 0.8310
1.2 0.9 0.8248
1.3 0.9 0.8152
1.4 0.9 0.7999
1.5 0.9 0.7824
1.6 0.9 0.7672
1.7 0.9 0.7625
1.8 0.9 0.7732
1.9 0.9 0.7980

0.0 1.0 0.8332
0.1 1.0 0.8337
0.2 1.0 0.8329
0.3 1.0 0.8335
0.4 1.0 0.8335
0.5 1.0 0.8336
0.6 1.0 0.8335
0.7 1.0 0.8333
0.8 1.0 0.8332
0.9 1.0 0.8335
1.0 1.0 0.8338
1.1 1.0 0.8337
1.2 1.0 0.8333
1.3 1.0 0.8334
1.4 1.0 0.8333
1.5 1.0 0.8332
1.6 1.0 0.8336
1.7 1.0 0.8336
1.8 1.0 0.8334
1.9 1.0 0.8334

0.0 1.1 0.8297
0.1 1.1 0.7979
0.2 1.1 0.7730
0.3 1.1 0.7623
0.4 1.1 0.7678
0.5 1.1 0.7825
0.6 1.1 0.7998
0.7 1.1 0.8151
0.8 1.1 0.8254
0.9 1.1 0.8312
1.0 1.1 0.8351
1.1 1.1 0.8391
1.2 1.1 0.8447
1.3 1.1 0.8537
1.4 1.1 0.8644
1.5 1.1 0.8776
1.6 1.1 0.8880
1.7 1.1 0.8909
1.8 1.1 0.8815
1.9 1.1 0.8599

0.0 1.2 0.7985
0.1 1.2 0.7922
0.2 1.2 0.7854
0.3 1.2 0.7826
0.4 1.2 0.7872
0.5 1.2 0.7969
0.6 1.2 0.8087
0.7 1.2 0.8194
0.8 1.2 0.8256
0.9 1.2 0.8288
1.0 1.2 0.8311
1.1 1.2 0.8318
1.2 1.2 0.8322
1.3 1.2 0.8325
1.4 1.2 0.8316
1.5 1.2 0.8296
1.6 1.2 0.8258
1.7 1.2 0.8191
1.8 1.2 0.8109
1.9 1.2 0.8033

0.0 1.3 0.7678
0.1 1.3 0.7783
0.2 1.3 0.7887
0.3 1.3 0.8015
0.4 1.3 0.8135
0.5 1.3 0.8213
0.6 1.3 0.8258
0.7 1.3 0.8279
0.8 1.3 0.8290
0.9 1.3 0.8286
1.0 1.3 0.8277
1.1 1.3 0.8255
1.2 1.3 0.8199
1.3 1.3 0.8121
1.4 1.3 0.7984
1.5 1.3 0.7801
1.6 1.3 0.7632
1.7 1.3 0.7510
1.8 1.3 0.7489
1.9 1.3 0.7569

0.0 1.4 0.7990
0.1 1.4 0.8511
0.2 1.4 0.8857
0.3 1.4 0.8988
0.4 1.4 0.8954
0.5 1.4 0.8807
0.6 1.4 0.8643
0.7 1.4 0.8500
0.8 1.4 0.8397
0.9 1.4 0.8323
1.0 1.4 0.8262
1.1 1.4 0.8192
1.2 1.4 0.8081
1.3 1.4 0.7911
1.4 1.4 0.7658
1.5 1.4 0.7340
1.6 1.4 0.7037
1.7 1.4 0.6873
1.8 1.4 0.6991
1.9 1.4 0.7413

0.0 1.5 0.8330
0.1 1.5 0.8340
0.2 1.5 0.8335
0.3 1.5 0.8335
0.4 1.5 0.8335
0.5 1.5 0.8335
0.6 1.5 0.8333
0.7 1.5 0.8332
0.8 1.5 0.8336
0.9 1.5 0.8333
1.0 1.5 0.8329
1.1 1.5 0.8337
1.2 1.5 0.8327
1.3 1.5 0.8334
1.4 1.5 0.8334
1.5 1.5 0.8334
1.6 1.5 0.8338
1.7 1.5 0.8335
1.8 1.5 0.8335
1.9 1.5 0.8330

0.0 1.6 0.7984
0.1 1.6 0.7375
0.2 1.6 0.6922
0.3 1.6 0.6763
0.4 1.6 0.6916
0.5 1.6 0.7242
0.6 1.6 0.7585
0.7 1.6 0.7868
0.8 1.6 0.8067
0.9 1.6 0.8179
1.0 1.6 0.8258
1.1 1.6 0.8335
1.2 1.6 0.8419
1.3 1.6 0.8536
1.4 1.6 0.8715
1.5 1.6 0.8914
1.6 1.6 0.9087
1.7 1.6 0.9123
1.8 1.6 0.8959
1.9 1.6 0.8557

0.0 1.7 0.7674
0.1 1.7 0.7521
0.2 1.7 0.7401
0.3 1.7 0.7393
0.4 1.7 0.7511
0.5 1.7 0.7715
0.6 1.7 0.7924
0.7 1.7 0.8085
0.8 1.7 0.8189
0.9 1.7 0.8247
1.0 1.7 0.8278
1.1 1.7 0.8298
1.2 1.7 0.8317
1.3 1.7 0.8330
1.4 1.7 0.8341
1.5 1.7 0.8322
1.6 1.7 0.8252
1.7 1.7 0.8137
1.8 1.7 0.7971
1.9 1.7 0.7827

0.0 1.8 0.7989
0.1 1.8 0.8014
0.2 1.8 0.8076
0.3 1.8 0.8167
0.4 1.8 0.8249
0.5 1.8 0.8288
0.6 1.8 0.8289
0.7 1.8 0.8279
0.8 1.8 0.8273
0.9 1.8 0.8268
1.0 1.8 0.8247
1.1 1.8 0.8215
1.2 1.8 0.8151
1.3 1.8 0.8045
1.4 1.8 0.7892
1.5 1.8 0.7730
1.6 1.8 0.7632
1.7 1.8 0.7652
1.8 1.8 0.7788
1.9 1.8 0.7922

0.0 1.9 0.8299
0.1 1.9 0.8804
0.2 1.9 0.9112
0.3 1.9 0.9222
0.4 1.9 0.9147
0.5 1.9 0.8936
0.6 1.9 0.8698
0.7 1.9 0.8500
0.8 1.9 0.8359
0.9 1.9 0.8269
1.0 1.9 0.8191
1.1 1.9 0.8093
1.2 1.9 0.7932
1.3 1.9 0.7692
1.4 1.9 0.7347
1.5 1.9 0.6949
1.6 1.9 0.6640
1.7 1.9 0.6610
1.8 1.9 0.6984
1.9 1.9 0.7633



==> tables/ErdosRenyi_k6_directTrue_forceP2True_fix_one_nodeFalse_color_encodingLessThanK_problem_encodingbinary_shots100000_mixerX.dat <==
0.0 0.0 0.7817
0.1 0.0 0.7810
0.2 0.0 0.7813
0.3 0.0 0.7815
0.4 0.0 0.7810
0.5 0.0 0.7812
0.6 0.0 0.7813
0.7 0.0 0.7811
0.8 0.0 0.7808
0.9 0.0 0.7811
1.0 0.0 0.7813
1.1 0.0 0.7809
1.2 0.0 0.7817
1.3 0.0 0.7813
1.4 0.0 0.7819
1.5 0.0 0.7814
1.6 0.0 0.7810
1.7 0.0 0.7812
1.8 0.0 0.7815
1.9 0.0 0.7808

0.0 0.1 0.7812
0.1 0.1 0.8135
0.2 0.1 0.8329
0.3 0.1 0.8417
0.4 0.1 0.8376
0.5 0.1 0.8243
0.6 0.1 0.8066
0.7 0.1 0.7886
0.8 0.1 0.7744
0.9 0.1 0.7627
1.0 0.1 0.7523
1.1 0.1 0.7397
1.2 0.1 0.7223
1.3 0.1 0.7007
1.4 0.1 0.6743
1.5 0.1 0.6512
1.6 0.1 0.6410
1.7 0.1 0.6536
1.8 0.1 0.6892
1.9 0.1 0.7367

0.0 0.2 0.7814
0.1 0.2 0.7844
0.2 0.2 0.7853
0.3 0.2 0.7860
0.4 0.2 0.7848
0.5 0.2 0.7822
0.6 0.2 0.7792
0.7 0.2 0.7757
0.8 0.2 0.7737
0.9 0.2 0.7716
1.0 0.2 0.7695
1.1 0.2 0.7654
1.2 0.2 0.7603
1.3 0.2 0.7525
1.4 0.2 0.7446
1.5 0.2 0.7380
1.6 0.2 0.7381
1.7 0.2 0.7454
1.8 0.2 0.7606
1.9 0.2 0.7735

0.0 0.3 0.7818
0.1 0.3 0.7743
0.2 0.3 0.7606
0.3 0.3 0.7468
0.4 0.3 0.7383
0.5 0.3 0.7378
0.6 0.3 0.7441
0.7 0.3 0.7520
0.8 0.3 0.7610
0.9 0.3 0.7651
1.0 0.3 0.7692
1.1 0.3 0.7712
1.2 0.3 0.7727
1.3 0.3 0.7754
1.4 0.3 0.7781
1.5 0.3 0.7817
1.6 0.3 0.7842
1.7 0.3 0.7858
1.8 0.3 0.7849
1.9 0.3 0.7841

0.0 0.4 0.7817
0.1 0.4 0.7364
0.2 0.4 0.6898
0.3 0.4 0.6535
0.4 0.4 0.6412
0.5 0.4 0.6518
0.6 0.4 0.6742
0.7 0.4 0.7006
0.8 0.4 0.7225
0.9 0.4 0.7396
1.0 0.4 0.7522
1.1 0.4 0.7625
1.2 0.4 0.7741
1.3 0.4 0.7889
1.4 0.4 0.8065
1.5 0.4 0.8240
1.6 0.4 0.8378
1.7 0.4 0.8414
1.8 0.4 0.8334
1.9 0.4 0.8142

0.0 0.5 0.7817
0.1 0.5 0.7819
0.2 0.5 0.7808
0.3 0.5 0.7812
0.4 0.5 0.7811
0.5 0.5 0.7814
0.6 0.5 0.7810
0.7 0.5 0.7817
0.8 0.5 0.7814
0.9 0.5 0.7816
1.0 0.5 0.7810
1.1 0.5 0.7815
1.2 0.5 0.7815
1.3 0.5 0.7814
1.4 0.5 0.7805
1.5 0.5 0.7818
1.6 0.5 0.7815
1.7 0.5 0.7808
1.8 0.5 0.7808
1.9 0.5 0.7818

0.0 0.6 0.7817
0.1 0.6 0.8140
0.2 0.6 0.8332
0.3 0.6 0.8418
0.4 0.6 0.8379
0.5 0.6 0.8247
0.6 0.6 0.8069
0.7 0.6 0.7896
0.8 0.6 0.7742
0.9 0.6 0.7631
1.0 0.6 0.7513
1.1 0.6 0.7398
1.2 0.6 0.7223
1.3 0.6 0.7003
1.4 0.6 0.6748
1.5 0.6 0.6513
1.6 0.6 0.6405
1.7 0.6 0.6532
1.8 0.6 0.6888
1.9 0.6 0.7373

0.0 0.7 0.7806
0.1 0.7 0.7842
0.2 0.7 0.7857
0.3 0.7 0.7855
0.4 0.7 0.7848
0.5 0.7 0.7824
0.6 0.7 0.7788
0.7 0.7 0.7749
0.8 0.7 0.7728
0.9 0.7 0.7714
1.0 0.7 0.7697
1.1 0.7 0.7655
1.2 0.7 0.7605
1.3 0.7 0.7532
1.4 0.7 0.7437
1.5 0.7 0.7379
1.6 0.7 0.7376
1.7 0.7 0.7463
1.8 0.7 0.7598
1.9 0.7 0.7741

0.0 0.8 0.7814
0.1 0.8 0.7737
0.2 0.8 0.7606
0.3 0.8 0.7454
0.4 0.8 0.7373
0.5 0.8 0.7378
0.6 0.8 0.7441
0.7 0.8 0.7519
0.8 0.8 0.7602
0.9 0.8 0.7657
1.0 0.8 0.7689
1.1 0.8 0.7715
1.2 0.8 0.7738
1.3 0.8 0.7752
1.4 0.8 0.7781
1.5 0.8 0.7825
1.6 0.8 0.7847
1.7 0.8 0.7854
1.8 0.8 0.7853
1.9 0.8 0.7839

0.0 0.9 0.7812
0.1 0.9 0.7378
0.2 0.9 0.6889
0.3 0.9 0.6534
0.4 0.9 0.6418
0.5 0.9 0.6520
0.6 0.9 0.6746
0.7 0.9 0.7011
0.8 0.9 0.7235
0.9 0.9 0.7395
1.0 0.9 0.7518
1.1 0.9 0.7628
1.2 0.9 0.7744
1.3 0.9 0.7892
1.4 0.9 0.8069
1.5 0.9 0.8244
1.6 0.9 0.8381
1.7 0.9 0.8416
1.8 0.9 0.8337
1.9 0.9 0.8135

0.0 1.0 0.7815
0.1 1.0 0.7812
0.2 1.0 0.7811
0.3 1.0 0.7812
0.4 1.0 0.7811
0.5 1.0 0.7810
0.6 1.0 0.7809
0.7 1.0 0.7808
0.8 1.0 0.7815
0.9 1.0 0.7811
1.0 1.0 0.7816
1.1 1.0 0.7814
1.2 1.0 0.7817
1.3 1.0 0.7813
1.4 1.0 0.7809
1.5 1.0 0.7814
1.6 1.0 0.7808
1.7 1.0 0.7813
1.8 1.0 0.7809
1.9 1.0 0.7814

0.0 1.1 0.7811
0.1 1.1 0.8135
0.2 1.1 0.8332
0.3 1.1 0.8423
0.4 1.1 0.8382
0.5 1.1 0.8247
0.6 1.1 0.8068
0.7 1.1 0.7890
0.8 1.1 0.7752
0.9 1.1 0.7633
1.0 1.1 0.7518
1.1 1.1 0.7391
1.2 1.1 0.7227
1.3 1.1 0.7001
1.4 1.1 0.6746
1.5 1.1 0.6513
1.6 1.1 0.6410
1.7 1.1 0.6534
1.8 1.1 0.6884
1.9 1.1 0.7374

0.0 1.2 0.7810
0.1 1.2 0.7847
0.2 1.2 0.7857
0.3 1.2 0.7857
0.4 1.2 0.7844
0.5 1.2 0.7825
0.6 1.2 0.7790
0.7 1.2 0.7753
0.8 1.2 0.7730
0.9 1.2 0.7707
1.0 1.2 0.7698
1.1 1.2 0.7654
1.2 1.2 0.7601
1.3 1.2 0.7515
1.4 1.2 0.7448
1.5 1.2 0.7379
1.6 1.2 0.7376
1.7 1.2 0.7460
1.8 1.2 0.7605
1.9 1.2 0.7732

0.0 1.3 0.7813
0.1 1.3 0.7731
0.2 1.3 0.7603
0.3 1.3 0.7467
0.4 1.3 0.7373
0.5 1.3 0.7379
0.6 1.3 0.7444
0.7 1.3 0.7522
0.8 1.3 0.7596
0.9 1.3 0.7660
1.0 1.3 0.7692
1.1 1.3 0.7712
1.2 1.3 0.7735
1.3 1.3 0.7751
1.4 1.3 0.7795
1.5 1.3 0.7824
1.6 1.3 0.7849
1.7 1.3 0.7865
1.8 1.3 0.7856
1.9 1.3 0.7841

0.0 1.4 0.7815
0.1 1.4 0.7363
0.2 1.4 0.6891
0.3 1.4 0.6544
0.4 1.4 0.6414
0.5 1.4 0.6512
0.6 1.4 0.6744
0.7 1.4 0.7004
0.8 1.4 0.7227
0.9 1.4 0.7393
1.0 1.4 0.7523
1.1 1.4 0.7630
1.2 1.4 0.7748
1.3 1.4 0.7892
1.4 1.4 0.8070
1.5 1.4 0.8237
1.6 1.4 0.8379
1.7 1.4 0.8409
1.8 1.4 0.8337
1.9 1.4 0.8136

0.0 1.5 0.7807
0.1 1.5 0.7809
0.2 1.5 0.7810
0.3 1.5 0.7817
0.4 1.5 0.7816
0.5 1.5 0.7815
0.6 1.5 0.7811
0.7 1.5 0.7809
0.8 1.5 0.7809
0.9 1.5 0.7820
1.0 1.5 0.7811
1.1 1.5 0.7815
1.2 1.5 0.7811
1.3 1.5 0.7819
1.4 1.5 0.7806
1.5 1.5 0.7811
1.6 1.5 0.7815
1.7 1.5 0.7815
1.8 1.5 0.7808
1.9 1.5 0.7814

0.0 1.6 0.7812
0.1 1.6 0.8139
0.2 1.6 0.8335
0.3 1.6 0.8417
0.4 1.6 0.8385
0.5 1.6 0.8252
0.6 1.6 0.8065
0.7 1.6 0.7891
0.8 1.6 0.7755
0.9 1.6 0.7632
1.0 1.6 0.7521
1.1 1.6 0.7404
1.2 1.6 0.7221
1.3 1.6 0.6999
1.4 1.6 0.6747
1.5 1.6 0.6513
1.6 1.6 0.6417
1.7 1.6 0.6534
1.8 1.6 0.6885
1.9 1.6 0.7374

0.0 1.7 0.7814
0.1 1.7 0.7835
0.2 1.7 0.7850
0.3 1.7 0.7856
0.4 1.7 0.7850
0.5 1.7 0.7831
0.6 1.7 0.7787
0.7 1.7 0.7754
0.8 1.7 0.7738
0.9 1.7 0.7718
1.0 1.7 0.7694
1.1 1.7 0.7648
1.2 1.7 0.7599
1.3 1.7 0.7518
1.4 1.7 0.7443
1.5 1.7 0.7379
1.6 1.7 0.7382
1.7 1.7 0.7460
1.8 1.7 0.7611
1.9 1.7 0.7734

0.0 1.8 0.7819
0.1 1.8 0.7736
0.2 1.8 0.7601
0.3 1.8 0.7463
0.4 1.8 0.7386
0.5 1.8 0.7381
0.6 1.8 0.7440
0.7 1.8 0.7528
0.8 1.8 0.7612
0.9 1.8 0.7654
1.0 1.8 0.7692
1.1 1.8 0.7717
1.2 1.8 0.7731
1.3 1.8 0.7755
1.4 1.8 0.7787
1.5 1.8 0.7826
1.6 1.8 0.7849
1.7 1.8 0.7863
1.8 1.8 0.7862
1.9 1.8 0.7840

0.0 1.9 0.7810
0.1 1.9 0.7363
0.2 1.9 0.6896
0.3 1.9 0.6537
0.4 1.9 0.6408
0.5 1.9 0.6507
0.6 1.9 0.6753
0.7 1.9 0.7006
0.8 1.9 0.7224
0.9 1.9 0.7399
1.0 1.9 0.7524
1.1 1.9 0.7625
1.2 1.9 0.7749
1.3 1.9 0.7891
1.4 1.9 0.8068
1.5 1.9 0.8248
1.6 1.9 0.8378
1.7 1.9 0.8416
1.8 1.9 0.8335
1.9 1.9 0.8133



==> tables/ErdosRenyi_k7_directTrue_forceP2False_fix_one_nodeFalse_color_encodingLessThanK_problem_encodingbinary_shots100000_mixerX.dat <==
0.0 0.0 0.8436
0.1 0.0 0.8438
0.2 0.0 0.8437
0.3 0.0 0.8445
0.4 0.0 0.8436
0.5 0.0 0.8434
0.6 0.0 0.8440
0.7 0.0 0.8438
0.8 0.0 0.8441
0.9 0.0 0.8436
1.0 0.0 0.8438
1.1 0.0 0.8442
1.2 0.0 0.8439
1.3 0.0 0.8436
1.4 0.0 0.8439
1.5 0.0 0.8436
1.6 0.0 0.8435
1.7 0.0 0.8441
1.8 0.0 0.8435
1.9 0.0 0.8438

0.0 0.1 0.8441
0.1 0.1 0.8939
0.2 0.1 0.9188
0.3 0.1 0.9253
0.4 0.1 0.9147
0.5 0.1 0.8927
0.6 0.1 0.8692
0.7 0.1 0.8499
0.8 0.1 0.8360
0.9 0.1 0.8258
1.0 0.1 0.8168
1.1 0.1 0.8063
1.2 0.1 0.7901
1.3 0.1 0.7661
1.4 0.1 0.7317
1.5 0.1 0.6931
1.6 0.1 0.6623
1.7 0.1 0.6601
1.8 0.1 0.7000
1.9 0.1 0.7718

0.0 0.2 0.8440
0.1 0.2 0.8438
0.2 0.2 0.8404
0.3 0.2 0.8401
0.4 0.2 0.8399
0.5 0.2 0.8367
0.6 0.2 0.8339
0.7 0.2 0.8309
0.8 0.2 0.8303
0.9 0.2 0.8306
1.0 0.2 0.8298
1.1 0.2 0.8265
1.2 0.2 0.8202
1.3 0.2 0.8093
1.4 0.2 0.7930
1.5 0.2 0.7753
1.6 0.2 0.7625
1.7 0.2 0.7690
1.8 0.2 0.7939
1.9 0.2 0.8257

0.0 0.3 0.8433
0.1 0.3 0.8386
0.2 0.3 0.8202
0.3 0.3 0.8022
0.4 0.3 0.7957
0.5 0.3 0.7988
0.6 0.3 0.8081
0.7 0.3 0.8181
0.8 0.3 0.8249
0.9 0.3 0.8289
1.0 0.3 0.8317
1.1 0.3 0.8322
1.2 0.3 0.8304
1.3 0.3 0.8294
1.4 0.3 0.8266
1.5 0.3 0.8247
1.6 0.3 0.8216
1.7 0.3 0.8201
1.8 0.3 0.8245
1.9 0.3 0.8356

0.0 0.4 0.8438
0.1 0.4 0.7936
0.2 0.4 0.7421
0.3 0.4 0.7116
0.4 0.4 0.7086
0.5 0.4 0.7285
0.6 0.4 0.7565
0.7 0.4 0.7820
0.8 0.4 0.8010
0.9 0.4 0.8147
1.0 0.4 0.8248
1.1 0.4 0.8340
1.2 0.4 0.8426
1.3 0.4 0.8549
1.4 0.4 0.8706
1.5 0.4 0.8879
1.6 0.4 0.9021
1.7 0.4 0.9072
1.8 0.4 0.8994
1.9 0.4 0.8799

0.0 0.5 0.8435
0.1 0.5 0.8441
0.2 0.5 0.8442
0.3 0.5 0.8433
0.4 0.5 0.8438
0.5 0.5 0.8440
0.6 0.5 0.8436
0.7 0.5 0.8436
0.8 0.5 0.8436
0.9 0.5 0.8430
1.0 0.5 0.8437
1.1 0.5 0.8438
1.2 0.5 0.8434
1.3 0.5 0.8440
1.4 0.5 0.8440
1.5 0.5 0.8438
1.6 0.5 0.8439
1.7 0.5 0.8437
1.8 0.5 0.8443
1.9 0.5 0.8439

0.0 0.6 0.8437
0.1 0.6 0.8795
0.2 0.6 0.9002
0.3 0.6 0.9074
0.4 0.6 0.9023
0.5 0.6 0.8879
0.6 0.6 0.8704
0.7 0.6 0.8545
0.8 0.6 0.8424
0.9 0.6 0.8330
1.0 0.6 0.8248
1.1 0.6 0.8149
1.2 0.6 0.8015
1.3 0.6 0.7812
1.4 0.6 0.7564
1.5 0.6 0.7284
1.6 0.6 0.7092
1.7 0.6 0.7112
1.8 0.6 0.7431
1.9 0.6 0.7940

0.0 0.7 0.8440
0.1 0.7 0.8350
0.2 0.7 0.8241
0.3 0.7 0.8192
0.4 0.7 0.8215
0.5 0.7 0.8250
0.6 0.7 0.8271
0.7 0.7 0.8298
0.8 0.7 0.8309
0.9 0.7 0.8316
1.0 0.7 0.8313
1.1 0.7 0.8289
1.2 0.7 0.8251
1.3 0.7 0.8184
1.4 0.7 0.8078
1.5 0.7 0.7989
1.6 0.7 0.7960
1.7 0.7 0.8027
1.8 0.7 0.8203
1.9 0.7 0.8381

0.0 0.8 0.8432
0.1 0.8 0.8258
0.2 0.8 0.7944
0.3 0.8 0.7676
0.4 0.8 0.7633
0.5 0.8 0.7750
0.6 0.8 0.7930
0.7 0.8 0.8095
0.8 0.8 0.8201
0.9 0.8 0.8264
1.0 0.8 0.8296
1.1 0.8 0.8299
1.2 0.8 0.8302
1.3 0.8 0.8314
1.4 0.8 0.8332
1.5 0.8 0.8370
1.6 0.8 0.8403
1.7 0.8 0.8399
1.8 0.8 0.8405
1.9 0.8 0.8441

0.0 0.9 0.8437
0.1 0.9 0.7715
0.2 0.9 0.7013
0.3 0.9 0.6607
0.4 0.9 0.6612
0.5 0.9 0.6934
0.6 0.9 0.7318
0.7 0.9 0.7660
0.8 0.9 0.7901
0.9 0.9 0.8064
1.0 0.9 0.8171
1.1 0.9 0.8255
1.2 0.9 0.8357
1.3 0.9 0.8496
1.4 0.9 0.8691
1.5 0.9 0.8931
1.6 0.9 0.9141
1.7 0.9 0.9251
1.8 0.9 0.9189
1.9 0.9 0.8939

0.0 1.0 0.8441
0.1 1.0 0.8437
0.2 1.0 0.8445
0.3 1.0 0.8442
0.4 1.0 0.8433
0.5 1.0 0.8439
0.6 1.0 0.8434
0.7 1.0 0.8440
0.8 1.0 0.8436
0.9 1.0 0.8439
1.0 1.0 0.8435
1.1 1.0 0.8442
1.2 1.0 0.8437
1.3 1.0 0.8438
1.4 1.0 0.8437
1.5 1.0 0.8437
1.6 1.0 0.8437
1.7 1.0 0.8436
1.8 1.0 0.8437
1.9 1.0 0.8441

0.0 1.1 0.8437
0.1 1.1 0.8935
0.2 1.1 0.9189
0.3 1.1 0.9252
0.4 1.1 0.9143
0.5 1.1 0.8931
0.6 1.1 0.8698
0.7 1.1 0.8498
0.8 1.1 0.8360
0.9 1.1 0.8262
1.0 1.1 0.8174
1.1 1.1 0.8064
1.2 1.1 0.7902
1.3 1.1 0.7656
1.4 1.1 0.7325
1.5 1.1 0.6932
1.6 1.1 0.6614
1.7 1.1 0.6604
1.8 1.1 0.7008
1.9 1.1 0.7715

0.0 1.2 0.8436
0.1 1.2 0.8442
0.2 1.2 0.8403
0.3 1.2 0.8401
0.4 1.2 0.8403
0.5 1.2 0.8364
0.6 1.2 0.8334
0.7 1.2 0.8316
0.8 1.2 0.8307
0.9 1.2 0.8303
1.0 1.2 0.8299
1.1 1.2 0.8272
1.2 1.2 0.8207
1.3 1.2 0.8094
1.4 1.2 0.7937
1.5 1.2 0.7758
1.6 1.2 0.7629
1.7 1.2 0.7674
1.8 1.2 0.7940
1.9 1.2 0.8255

0.0 1.3 0.8438
0.1 1.3 0.8378
0.2 1.3 0.8199
0.3 1.3 0.8023
0.4 1.3 0.7952
0.5 1.3 0.7987
0.6 1.3 0.8091
0.7 1.3 0.8182
0.8 1.3 0.8247
0.9 1.3 0.8290
1.0 1.3 0.8311
1.1 1.3 0.8322
1.2 1.3 0.8307
1.3 1.3 0.8295
1.4 1.3 0.8273
1.5 1.3 0.8241
1.6 1.3 0.8218
1.7 1.3 0.8198
1.8 1.3 0.8242
1.9 1.3 0.8349

0.0 1.4 0.8437
0.1 1.4 0.7938
0.2 1.4 0.7433
0.3 1.4 0.7115
0.4 1.4 0.7088
0.5 1.4 0.7286
0.6 1.4 0.7564
0.7 1.4 0.7819
0.8 1.4 0.8011
0.9 1.4 0.8145
1.0 1.4 0.8249
1.1 1.4 0.8338
1.2 1.4 0.8423
1.3 1.4 0.8543
1.4 1.4 0.8710
1.5 1.4 0.8879
1.6 1.4 0.9026
1.7 1.4 0.9072
1.8 1.4 0.8997
1.9 1.4 0.8789

0.0 1.5 0.8435
0.1 1.5 0.8438
0.2 1.5 0.8433
0.3 1.5 0.8435
0.4 1.5 0.8436
0.5 1.5 0.8435
0.6 1.5 0.8437
0.7 1.5 0.8437
0.8 1.5 0.8439
0.9 1.5 0.8436
1.0 1.5 0.8437
1.1 1.5 0.8438
1.2 1.5 0.8439
1.3 1.5 0.8445
1.4 1.5 0.8436
1.5 1.5 0.8439
1.6 1.5 0.8442
1.7 1.5 0.8441
1.8 1.5 0.8436
1.9 1.5 0.8437

0.0 1.6 0.8439
0.1 1.6 0.8790
0.2 1.6 0.9002
0.3 1.6 0.9074
0.4 1.6 0.9020
0.5 1.6 0.8878
0.6 1.6 0.8700
0.7 1.6 0.8553
0.8 1.6 0.8426
0.9 1.6 0.8329
1.0 1.6 0.8246
1.1 1.6 0.8147
1.2 1.6 0.8015
1.3 1.6 0.7813
1.4 1.6 0.7563
1.5 1.6 0.7285
1.6 1.6 0.7087
1.7 1.6 0.7124
1.8 1.6 0.7425
1.9 1.6 0.7937

0.0 1.7 0.8436
0.1 1.7 0.8355
0.2 1.7 0.8240
0.3 1.7 0.8202
0.4 1.7 0.8219
0.5 1.7 0.8247
0.6 1.7 0.8275
0.7 1.7 0.8293
0.8 1.7 0.8305
0.9 1.7 0.8313
1.0 1.7 0.8311
1.1 1.7 0.8293
1.2 1.7 0.8245
1.3 1.7 0.8176
1.4 1.7 0.8080
1.5 1.7 0.7997
1.6 1.7 0.7950
1.7 1.7 0.8020
1.8 1.7 0.8204
1.9 1.7 0.8385

0.0 1.8 0.8438
0.1 1.8 0.8256
0.2 1.8 0.7942
0.3 1.8 0.7680
0.4 1.8 0.7628
0.5 1.8 0.7747
0.6 1.8 0.7938
0.7 1.8 0.8090
0.8 1.8 0.8207
0.9 1.8 0.8262
1.0 1.8 0.8292
1.1 1.8 0.8306
1.2 1.8 0.8309
1.3 1.8 0.8316
1.4 1.8 0.8336
1.5 1.8 0.8364
1.6 1.8 0.8396
1.7 1.8 0.8397
1.8 1.8 0.8402
1.9 1.8 0.8442

0.0 1.9 0.8437
0.1 1.9 0.7716
0.2 1.9 0.6997
0.3 1.9 0.6604
0.4 1.9 0.6617
0.5 1.9 0.6929
0.6 1.9 0.7323
0.7 1.9 0.7654
0.8 1.9 0.7902
0.9 1.9 0.8063
1.0 1.9 0.8175
1.1 1.9 0.8255
1.2 1.9 0.8362
1.3 1.9 0.8495
1.4 1.9 0.8694
1.5 1.9 0.8924
1.6 1.9 0.9144
1.7 1.9 0.9253
1.8 1.9 0.9194
1.9 1.9 0.8937



==> tables/ErdosRenyi_k7_directTrue_forceP2True_fix_one_nodeFalse_color_encodingLessThanK_problem_encodingbinary_shots100000_mixerGrover.dat <==
0.0 0.0 0.8573
0.1 0.0 0.8573
0.2 0.0 0.8571
0.3 0.0 0.8569
0.4 0.0 0.8570
0.5 0.0 0.8572
0.6 0.0 0.8573
0.7 0.0 0.8570
0.8 0.0 0.8573
0.9 0.0 0.8573
1.0 0.0 0.8567
1.1 0.0 0.8573
1.2 0.0 0.8575
1.3 0.0 0.8574
1.4 0.0 0.8571
1.5 0.0 0.8572
1.6 0.0 0.8568
1.7 0.0 0.8568
1.8 0.0 0.8571
1.9 0.0 0.8572

0.0 0.1 0.8571
0.1 0.1 0.8370
0.2 0.1 0.8356
0.3 0.1 0.8439
0.4 0.1 0.8519
0.5 0.1 0.8556
0.6 0.1 0.8568
0.7 0.1 0.8567
0.8 0.1 0.8568
0.9 0.1 0.8579
1.0 0.1 0.8576
1.1 0.1 0.8572
1.2 0.1 0.8574
1.3 0.1 0.8574
1.4 0.1 0.8575
1.5 0.1 0.8587
1.6 0.1 0.8620
1.7 0.1 0.8681
1.8 0.1 0.8776
1.9 0.1 0.8759

0.0 0.2 0.8568
0.1 0.2 0.8188
0.2 0.2 0.8139
0.3 0.2 0.8306
0.4 0.2 0.8463
0.5 0.2 0.8533
0.6 0.2 0.8564
0.7 0.2 0.8567
0.8 0.2 0.8573
0.9 0.2 0.8568
1.0 0.2 0.8568
1.1 0.2 0.8572
1.2 0.2 0.8570
1.3 0.2 0.8567
1.4 0.2 0.8580
1.5 0.2 0.8590
1.6 0.2 0.8644
1.7 0.2 0.8768
1.8 0.2 0.8933
1.9 0.2 0.8923

0.0 0.3 0.8578
0.1 0.3 0.8034
0.2 0.3 0.7945
0.3 0.3 0.8183
0.4 0.3 0.8406
0.5 0.3 0.8514
0.6 0.3 0.8552
0.7 0.3 0.8564
0.8 0.3 0.8570
0.9 0.3 0.8567
1.0 0.3 0.8570
1.1 0.3 0.8578
1.2 0.3 0.8574
1.3 0.3 0.8572
1.4 0.3 0.8582
1.5 0.3 0.8599
1.6 0.3 0.8669
1.7 0.3 0.8818
1.8 0.3 0.9039
1.9 0.3 0.9039

0.0 0.4 0.8577
0.1 0.4 0.7916
0.2 0.4 0.7792
0.3 0.4 0.8078
0.4 0.4 0.8357
0.5 0.4 0.8498
0.6 0.4 0.8552
0.7 0.4 0.8571
0.8 0.4 0.8573
0.9 0.4 0.8568
1.0 0.4 0.8577
1.1 0.4 0.8566
1.2 0.4 0.8576
1.3 0.4 0.8569
1.4 0.4 0.8574
1.5 0.4 0.8595
1.6 0.4 0.8661
1.7 0.4 0.8832
1.8 0.4 0.9079
1.9 0.4 0.9098

0.0 0.5 0.8572
0.1 0.5 0.7852
0.2 0.5 0.7694
0.3 0.5 0.8010
0.4 0.5 0.8320
0.5 0.5 0.8491
0.6 0.5 0.8550
0.7 0.5 0.8564
0.8 0.5 0.8571
0.9 0.5 0.8570
1.0 0.5 0.8572
1.1 0.5 0.8572
1.2 0.5 0.8573
1.3 0.5 0.8571
1.4 0.5 0.8575
1.5 0.5 0.8584
1.6 0.5 0.8639
1.7 0.5 0.8806
1.8 0.5 0.9055
1.9 0.5 0.9102

0.0 0.6 0.8571
0.1 0.6 0.7857
0.2 0.6 0.7676
0.3 0.6 0.7976
0.4 0.6 0.8299
0.5 0.6 0.8475
0.6 0.6 0.8541
0.7 0.6 0.8565
0.8 0.6 0.8573
0.9 0.6 0.8576
1.0 0.6 0.8571
1.1 0.6 0.8570
1.2 0.6 0.8572
1.3 0.6 0.8571
1.4 0.6 0.8570
1.5 0.6 0.8572
1.6 0.6 0.8609
1.7 0.6 0.8729
1.8 0.6 0.8959
1.9 0.6 0.9044

0.0 0.7 0.8576
0.1 0.7 0.7926
0.2 0.7 0.7710
0.3 0.7 0.7982
0.4 0.7 0.8297
0.5 0.7 0.8473
0.6 0.7 0.8548
0.7 0.7 0.8567
0.8 0.7 0.8574
0.9 0.7 0.8569
1.0 0.7 0.8570
1.1 0.7 0.8574
1.2 0.7 0.8572
1.3 0.7 0.8570
1.4 0.7 0.8565
1.5 0.7 0.8552
1.6 0.7 0.8558
1.7 0.7 0.8630
1.8 0.7 0.8807
1.9 0.7 0.8935

0.0 0.8 0.8571
0.1 0.8 0.8041
0.2 0.8 0.7819
0.3 0.8 0.8037
0.4 0.8 0.8321
0.5 0.8 0.8480
0.6 0.8 0.8548
0.7 0.8 0.8569
0.8 0.8 0.8574
0.9 0.8 0.8574
1.0 0.8 0.8571
1.1 0.8 0.8575
1.2 0.8 0.8571
1.3 0.8 0.8569
1.4 0.8 0.8556
1.5 0.8 0.8545
1.6 0.8 0.8502
1.7 0.8 0.8498
1.8 0.8 0.8621
1.9 0.8 0.8775

0.0 0.9 0.8569
0.1 0.9 0.8204
0.2 0.9 0.7983
0.3 0.9 0.8119
0.4 0.9 0.8345
0.5 0.9 0.8490
0.6 0.9 0.8547
0.7 0.9 0.8565
0.8 0.9 0.8569
0.9 0.9 0.8569
1.0 0.9 0.8569
1.1 0.9 0.8570
1.2 0.9 0.8576
1.3 0.9 0.8560
1.4 0.9 0.8555
1.5 0.9 0.8524
1.6 0.9 0.8451
1.7 0.9 0.8363
1.8 0.9 0.8401
1.9 0.9 0.8585

0.0 1.0 0.8572
0.1 1.0 0.8392
0.2 1.0 0.8174
0.3 1.0 0.8235
0.4 1.0 0.8390
0.5 1.0 0.8500
0.6 1.0 0.8549
0.7 1.0 0.8565
0.8 1.0 0.8570
0.9 1.0 0.8572
1.0 1.0 0.8571
1.1 1.0 0.8574
1.2 1.0 0.8571
1.3 1.0 0.8564
1.4 1.0 0.8552
1.5 1.0 0.8502
1.6 1.0 0.8398
1.7 1.0 0.8237
1.8 1.0 0.8177
1.9 1.0 0.8389

0.0 1.1 0.8574
0.1 1.1 0.8587
0.2 1.1 0.8398
0.3 1.1 0.8362
0.4 1.1 0.8446
0.5 1.1 0.8528
0.6 1.1 0.8550
0.7 1.1 0.8568
0.8 1.1 0.8574
0.9 1.1 0.8569
1.0 1.1 0.8569
1.1 1.1 0.8573
1.2 1.1 0.8573
1.3 1.1 0.8565
1.4 1.1 0.8545
1.5 1.1 0.8482
1.6 1.1 0.8351
1.7 1.1 0.8122
1.8 1.1 0.7987
1.9 1.1 0.8205

0.0 1.2 0.8568
0.1 1.2 0.8772
0.2 1.2 0.8611
0.3 1.2 0.8498
0.4 1.2 0.8503
0.5 1.2 0.8538
0.6 1.2 0.8562
0.7 1.2 0.8569
0.8 1.2 0.8573
0.9 1.2 0.8572
1.0 1.2 0.8566
1.1 1.2 0.8570
1.2 1.2 0.8571
1.3 1.2 0.8565
1.4 1.2 0.8544
1.5 1.2 0.8478
1.6 1.2 0.8310
1.7 1.2 0.8036
1.8 1.2 0.7815
1.9 1.2 0.8045

0.0 1.3 0.8571
0.1 1.3 0.8931
0.2 1.3 0.8815
0.3 1.3 0.8624
0.4 1.3 0.8562
0.5 1.3 0.8561
0.6 1.3 0.8565
0.7 1.3 0.8567
0.8 1.3 0.8568
0.9 1.3 0.8572
1.0 1.3 0.8576
1.1 1.3 0.8573
1.2 1.3 0.8573
1.3 1.3 0.8569
1.4 1.3 0.8546
1.5 1.3 0.8475
1.6 1.3 0.8302
1.7 1.3 0.7981
1.8 1.3 0.7710
1.9 1.3 0.7930

0.0 1.4 0.8573
0.1 1.4 0.9048
0.2 1.4 0.8956
0.3 1.4 0.8735
0.4 1.4 0.8607
0.5 1.4 0.8573
0.6 1.4 0.8570
0.7 1.4 0.8576
0.8 1.4 0.8572
0.9 1.4 0.8575
1.0 1.4 0.8570
1.1 1.4 0.8569
1.2 1.4 0.8567
1.3 1.4 0.8564
1.4 1.4 0.8547
1.5 1.4 0.8477
1.6 1.4 0.8305
1.7 1.4 0.7978
1.8 1.4 0.7674
1.9 1.4 0.7864

0.0 1.5 0.8574
0.1 1.5 0.9104
0.2 1.5 0.9053
0.3 1.5 0.8803
0.4 1.5 0.8641
0.5 1.5 0.8588
0.6 1.5 0.8574
0.7 1.5 0.8572
0.8 1.5 0.8574
0.9 1.5 0.8568
1.0 1.5 0.8572
1.1 1.5 0.8573
1.2 1.5 0.8567
1.3 1.5 0.8567
1.4 1.5 0.8551
1.5 1.5 0.8487
1.6 1.5 0.8324
1.7 1.5 0.8009
1.8 1.5 0.7697
1.9 1.5 0.7854

0.0 1.6 0.8569
0.1 1.6 0.9099
0.2 1.6 0.9079
0.3 1.6 0.8831
0.4 1.6 0.8663
0.5 1.6 0.8594
0.6 1.6 0.8572
0.7 1.6 0.8573
0.8 1.6 0.8570
0.9 1.6 0.8572
1.0 1.6 0.8574
1.1 1.6 0.8573
1.2 1.6 0.8571
1.3 1.6 0.8572
1.4 1.6 0.8556
1.5 1.6 0.8497
1.6 1.6 0.8359
1.7 1.6 0.8075
1.8 1.6 0.7792
1.9 1.6 0.7915

0.0 1.7 0.8572
0.1 1.7 0.9038
0.2 1.7 0.9038
0.3 1.7 0.8823
0.4 1.7 0.8664
0.5 1.7 0.8598
0.6 1.7 0.8576
0.7 1.7 0.8570
0.8 1.7 0.8568
0.9 1.7 0.8570
1.0 1.7 0.8570
1.1 1.7 0.8570
1.2 1.7 0.8575
1.3 1.7 0.8576
1.4 1.7 0.8554
1.5 1.7 0.8520
1.6 1.7 0.8405
1.7 1.7 0.8180
1.8 1.7 0.7947
1.9 1.7 0.8030

0.0 1.8 0.8570
0.1 1.8 0.8917
0.2 1.8 0.8931
0.3 1.8 0.8775
0.4 1.8 0.8656
0.5 1.8 0.8592
0.6 1.8 0.8577
0.7 1.8 0.8575
0.8 1.8 0.8569
0.9 1.8 0.8569
1.0 1.8 0.8567
1.1 1.8 0.8577
1.2 1.8 0.8573
1.3 1.8 0.8567
1.4 1.8 0.8564
1.5 1.8 0.8531
1.6 1.8 0.8462
1.7 1.8 0.8302
1.8 1.8 0.8135
1.9 1.8 0.8192

0.0 1.9 0.8573
0.1 1.9 0.8760
0.2 1.9 0.8770
0.3 1.9 0.8689
0.4 1.9 0.8620
0.5 1.9 0.8582
0.6 1.9 0.8572
0.7 1.9 0.8575
0.8 1.9 0.8573
0.9 1.9 0.8570
1.0 1.9 0.8575
1.1 1.9 0.8571
1.2 1.9 0.8570
1.3 1.9 0.8568
1.4 1.9 0.8567
1.5 1.9 0.8559
1.6 1.9 0.8518
1.7 1.9 0.8439
1.8 1.9 0.8351
1.9 1.9 0.8374



==> tables/ErdosRenyi_k7_directTrue_forceP2True_fix_one_nodeFalse_color_encodingLessThanK_problem_encodingbinary_shots100000_mixerGrovertensorized.dat <==
0.0 0.0 0.8575
0.1 0.0 0.8569
0.2 0.0 0.8569
0.3 0.0 0.8573
0.4 0.0 0.8572
0.5 0.0 0.8569
0.6 0.0 0.8574
0.7 0.0 0.8573
0.8 0.0 0.8570
0.9 0.0 0.8570
1.0 0.0 0.8566
1.1 0.0 0.8572
1.2 0.0 0.8572
1.3 0.0 0.8573
1.4 0.0 0.8565
1.5 0.0 0.8575
1.6 0.0 0.8570
1.7 0.0 0.8573
1.8 0.0 0.8576
1.9 0.0 0.8571

0.0 0.1 0.8569
0.1 0.1 0.8121
0.2 0.1 0.7764
0.3 0.1 0.7599
0.4 0.1 0.7629
0.5 0.1 0.7787
0.6 0.1 0.7995
0.7 0.1 0.8172
0.8 0.1 0.8316
0.9 0.1 0.8426
1.0 0.1 0.8507
1.1 0.1 0.8582
1.2 0.1 0.8669
1.3 0.1 0.8793
1.4 0.1 0.8960
1.5 0.1 0.9128
1.6 0.1 0.9280
1.7 0.1 0.9348
1.8 0.1 0.9254
1.9 0.1 0.8983

0.0 0.2 0.8571
0.1 0.2 0.7799
0.2 0.2 0.7101
0.3 0.2 0.6717
0.4 0.2 0.6708
0.5 0.2 0.6974
0.6 0.2 0.7350
0.7 0.2 0.7702
0.8 0.2 0.7979
0.9 0.2 0.8168
1.0 0.2 0.8318
1.1 0.2 0.8455
1.2 0.2 0.8590
1.3 0.2 0.8794
1.4 0.2 0.9043
1.5 0.2 0.9325
1.6 0.2 0.9571
1.7 0.2 0.9676
1.8 0.2 0.9573
1.9 0.2 0.9205

0.0 0.3 0.8572
0.1 0.3 0.7723
0.2 0.3 0.6818
0.3 0.3 0.6209
0.4 0.3 0.6061
0.5 0.3 0.6349
0.6 0.3 0.6805
0.7 0.3 0.7274
0.8 0.3 0.7633
0.9 0.3 0.7891
1.0 0.3 0.8068
1.1 0.3 0.8212
1.2 0.3 0.8368
1.3 0.3 0.8569
1.4 0.3 0.8834
1.5 0.3 0.9133
1.6 0.3 0.9377
1.7 0.3 0.9504
1.8 0.3 0.9438
1.9 0.3 0.9151

0.0 0.4 0.8571
0.1 0.4 0.7917
0.2 0.4 0.6982
0.3 0.4 0.6180
0.4 0.4 0.5856
0.5 0.4 0.6021
0.6 0.4 0.6475
0.7 0.4 0.6965
0.8 0.4 0.7358
0.9 0.4 0.7638
1.0 0.4 0.7810
1.1 0.4 0.7929
1.2 0.4 0.8047
1.3 0.4 0.8205
1.4 0.4 0.8404
1.5 0.4 0.8640
1.6 0.4 0.8824
1.7 0.4 0.8911
1.8 0.4 0.8914
1.9 0.4 0.8853

0.0 0.5 0.8571
0.1 0.5 0.8308
0.2 0.5 0.7516
0.3 0.5 0.6615
0.4 0.5 0.6067
0.5 0.5 0.6049
0.6 0.5 0.6391
0.7 0.5 0.6828
0.8 0.5 0.7198
0.9 0.5 0.7458
1.0 0.5 0.7604
1.1 0.5 0.7668
1.2 0.5 0.7722
1.3 0.5 0.7785
1.4 0.5 0.7891
1.5 0.5 0.8024
1.6 0.5 0.8110
1.7 0.5 0.8144
1.8 0.5 0.8209
1.9 0.5 0.8418

0.0 0.6 0.8574
0.1 0.6 0.8739
0.2 0.6 0.8208
0.3 0.6 0.7300
0.4 0.6 0.6561
0.5 0.6 0.6325
0.6 0.6 0.6501
0.7 0.6 0.6844
0.8 0.6 0.7163
0.9 0.6 0.7368
1.0 0.6 0.7468
1.1 0.6 0.7483
1.2 0.6 0.7455
1.3 0.6 0.7428
1.4 0.6 0.7432
1.5 0.6 0.7469
1.6 0.6 0.7482
1.7 0.6 0.7466
1.8 0.6 0.7591
1.9 0.6 0.8022

0.0 0.7 0.8568
0.1 0.7 0.9053
0.2 0.7 0.8791
0.3 0.7 0.7943
0.4 0.7 0.7113
0.5 0.7 0.6696
0.6 0.7 0.6714
0.7 0.7 0.6934
0.8 0.7 0.7188
0.9 0.7 0.7357
1.0 0.7 0.7417
1.1 0.7 0.7380
1.2 0.7 0.7293
1.3 0.7 0.7184
1.4 0.7 0.7122
1.5 0.7 0.7108
1.6 0.7 0.7114
1.7 0.7 0.7122
1.8 0.7 0.7288
1.9 0.7 0.7802

0.0 0.8 0.8571
0.1 0.8 0.9126
0.2 0.8 0.9045
0.3 0.8 0.8345
0.4 0.8 0.7532
0.5 0.8 0.7021
0.6 0.8 0.6916
0.7 0.8 0.7047
0.8 0.8 0.7246
0.9 0.8 0.7382
1.0 0.8 0.7425
1.1 0.8 0.7363
1.2 0.8 0.7234
1.3 0.8 0.7087
1.4 0.8 0.6981
1.5 0.8 0.6987
1.6 0.8 0.7066
1.7 0.8 0.7185
1.8 0.8 0.7386
1.9 0.8 0.7848

0.0 0.9 0.8573
0.1 0.9 0.8936
0.2 0.9 0.8890
0.3 0.9 0.8364
0.4 0.9 0.7664
0.5 0.9 0.7175
0.6 0.9 0.7021
0.7 0.9 0.7110
0.8 0.9 0.7280
0.9 0.9 0.7410
1.0 0.9 0.7448
1.1 0.9 0.7380
1.2 0.9 0.7244
1.3 0.9 0.7087
1.4 0.9 0.6982
1.5 0.9 0.7046
1.6 0.9 0.7265
1.7 0.9 0.7547
1.8 0.9 0.7833
1.9 0.9 0.8145

0.0 1.0 0.8571
0.1 1.0 0.8564
0.2 1.0 0.8420
0.3 1.0 0.8040
0.4 1.0 0.7533
0.5 1.0 0.7148
0.6 1.0 0.7032
0.7 1.0 0.7106
0.8 1.0 0.7277
0.9 1.0 0.7405
1.0 1.0 0.7459
1.1 1.0 0.7411
1.2 1.0 0.7277
1.3 1.0 0.7111
1.4 1.0 0.7024
1.5 1.0 0.7156
1.6 1.0 0.7537
1.7 1.0 0.8044
1.8 1.0 0.8417
1.9 1.0 0.8559

0.0 1.1 0.8571
0.1 1.1 0.8141
0.2 1.1 0.7830
0.3 1.1 0.7555
0.4 1.1 0.7266
0.5 1.1 0.7034
0.6 1.1 0.6986
0.7 1.1 0.7081
0.8 1.1 0.7247
0.9 1.1 0.7376
1.0 1.1 0.7450
1.1 1.1 0.7414
1.2 1.1 0.7278
1.3 1.1 0.7106
1.4 1.1 0.7020
1.5 1.1 0.7162
1.6 1.1 0.7664
1.7 1.1 0.8365
1.8 1.1 0.8899
1.9 1.1 0.8937

0.0 1.2 0.8570
0.1 1.2 0.7851
0.2 1.2 0.7390
0.3 1.2 0.7181
0.4 1.2 0.7070
0.5 1.2 0.6991
0.6 1.2 0.6982
0.7 1.2 0.7082
0.8 1.2 0.7232
0.9 1.2 0.7358
1.0 1.2 0.7420
1.1 1.2 0.7386
1.2 1.2 0.7246
1.3 1.2 0.7058
1.4 1.2 0.6903
1.5 1.2 0.7015
1.6 1.2 0.7519
1.7 1.2 0.8356
1.8 1.2 0.9043
1.9 1.2 0.9128

0.0 1.3 0.8576
0.1 1.3 0.7804
0.2 1.3 0.7291
0.3 1.3 0.7128
0.4 1.3 0.7114
0.5 1.3 0.7105
0.6 1.3 0.7128
0.7 1.3 0.7189
0.8 1.3 0.7291
0.9 1.3 0.7384
1.0 1.3 0.7415
1.1 1.3 0.7349
1.2 1.3 0.7191
1.3 1.3 0.6940
1.4 1.3 0.6709
1.5 1.3 0.6706
1.6 1.3 0.7109
1.7 1.3 0.7955
1.8 1.3 0.8791
1.9 1.3 0.9050

0.0 1.4 0.8567
0.1 1.4 0.8017
0.2 1.4 0.7592
0.3 1.4 0.7472
0.4 1.4 0.7482
0.5 1.4 0.7467
0.6 1.4 0.7438
0.7 1.4 0.7427
0.8 1.4 0.7452
0.9 1.4 0.7482
1.0 1.4 0.7464
1.1 1.4 0.7365
1.2 1.4 0.7163
1.3 1.4 0.6845
1.4 1.4 0.6502
1.5 1.4 0.6338
1.6 1.4 0.6574
1.7 1.4 0.7281
1.8 1.4 0.8210
1.9 1.4 0.8734

0.0 1.5 0.8574
0.1 1.5 0.8417
0.2 1.5 0.8212
0.3 1.5 0.8132
0.4 1.5 0.8111
0.5 1.5 0.8022
0.6 1.5 0.7894
0.7 1.5 0.7793
0.8 1.5 0.7720
0.9 1.5 0.7674
1.0 1.5 0.7603
1.1 1.5 0.7458
1.2 1.5 0.7199
1.3 1.5 0.6829
1.4 1.5 0.6388
1.5 1.5 0.6047
1.6 1.5 0.6065
1.7 1.5 0.6617
1.8 1.5 0.7524
1.9 1.5 0.8305

0.0 1.6 0.8572
0.1 1.6 0.8847
0.2 1.6 0.8912
0.3 1.6 0.8907
0.4 1.6 0.8827
0.5 1.6 0.8636
0.6 1.6 0.8410
0.7 1.6 0.8194
0.8 1.6 0.8050
0.9 1.6 0.7932
1.0 1.6 0.7810
1.1 1.6 0.7633
1.2 1.6 0.7362
1.3 1.6 0.6968
1.4 1.6 0.6472
1.5 1.6 0.6026
1.6 1.6 0.5856
1.7 1.6 0.6184
1.8 1.6 0.6984
1.9 1.6 0.7912

0.0 1.7 0.8572
0.1 1.7 0.9150
0.2 1.7 0.9438
0.3 1.7 0.9503
0.4 1.7 0.9384
0.5 1.7 0.9136
0.6 1.7 0.8841
0.7 1.7 0.8575
0.8 1.7 0.8373
0.9 1.7 0.8213
1.0 1.7 0.8077
1.1 1.7 0.7891
1.2 1.7 0.7631
1.3 1.7 0.7266
1.4 1.7 0.6804
1.5 1.7 0.6349
1.6 1.7 0.6068
1.7 1.7 0.6206
1.8 1.7 0.6815
1.9 1.7 0.7721

0.0 1.8 0.8571
0.1 1.8 0.9202
0.2 1.8 0.9573
0.3 1.8 0.9677
0.4 1.8 0.9569
0.5 1.8 0.9328
0.6 1.8 0.9044
0.7 1.8 0.8793
0.8 1.8 0.8598
0.9 1.8 0.8448
1.0 1.8 0.8319
1.1 1.8 0.8170
1.2 1.8 0.7977
1.3 1.8 0.7708
1.4 1.8 0.7350
1.5 1.8 0.6975
1.6 1.8 0.6710
1.7 1.8 0.6717
1.8 1.8 0.7106
1.9 1.8 0.7798

0.0 1.9 0.8570
0.1 1.9 0.8980
0.2 1.9 0.9251
0.3 1.9 0.9347
0.4 1.9 0.9282
0.5 1.9 0.9129
0.6 1.9 0.8951
0.7 1.9 0.8793
0.8 1.9 0.8669
0.9 1.9 0.8585
1.0 1.9 0.8504
1.1 1.9 0.8423
1.2 1.9 0.8321
1.3 1.9 0.8174
1.4 1.9 0.7988
1.5 1.9 0.7785
1.6 1.9 0.7627
1.7 1.9 0.7598
1.8 1.9 0.7760
1.9 1.9 0.8115



==> tables/ErdosRenyi_k7_directTrue_forceP2True_fix_one_nodeFalse_color_encodingLessThanK_problem_encodingbinary_shots100000_mixerLX.dat <==
0.0 0.0 0.8570
0.1 0.0 0.8568
0.2 0.0 0.8576
0.3 0.0 0.8571
0.4 0.0 0.8571
0.5 0.0 0.8576
0.6 0.0 0.8570
0.7 0.0 0.8570
0.8 0.0 0.8571
0.9 0.0 0.8570
1.0 0.0 0.8570
1.1 0.0 0.8569
1.2 0.0 0.8570
1.3 0.0 0.8572
1.4 0.0 0.8574
1.5 0.0 0.8573
1.6 0.0 0.8569
1.7 0.0 0.8575
1.8 0.0 0.8576
1.9 0.0 0.8569

0.0 0.1 0.8539
0.1 0.1 0.8037
0.2 0.1 0.7585
0.3 0.1 0.7334
0.4 0.1 0.7336
0.5 0.1 0.7518
0.6 0.1 0.7783
0.7 0.1 0.8031
0.8 0.1 0.8220
0.9 0.1 0.8359
1.0 0.1 0.8460
1.1 0.1 0.8549
1.2 0.1 0.8656
1.3 0.1 0.8790
1.4 0.1 0.8970
1.5 0.1 0.9151
1.6 0.1 0.9306
1.7 0.1 0.9358
1.8 0.1 0.9250
1.9 0.1 0.8977

0.0 0.2 0.8317
0.1 0.2 0.8204
0.2 0.2 0.8064
0.3 0.2 0.7964
0.4 0.2 0.7950
0.5 0.2 0.8032
0.6 0.2 0.8172
0.7 0.2 0.8299
0.8 0.2 0.8395
0.9 0.2 0.8459
1.0 0.2 0.8488
1.1 0.2 0.8517
1.2 0.2 0.8535
1.3 0.2 0.8558
1.4 0.2 0.8583
1.5 0.2 0.8603
1.6 0.2 0.8586
1.7 0.2 0.8541
1.8 0.2 0.8462
1.9 0.2 0.8401

0.0 0.3 0.8091
0.1 0.3 0.8308
0.2 0.3 0.8482
0.3 0.3 0.8603
0.4 0.3 0.8663
0.5 0.3 0.8670
0.6 0.3 0.8654
0.7 0.3 0.8624
0.8 0.3 0.8591
0.9 0.3 0.8569
1.0 0.3 0.8523
1.1 0.3 0.8485
1.2 0.3 0.8414
1.3 0.3 0.8324
1.4 0.3 0.8188
1.5 0.3 0.8015
1.6 0.3 0.7849
1.7 0.3 0.7746
1.8 0.3 0.7751
1.9 0.3 0.7884

0.0 0.4 0.8322
0.1 0.4 0.8713
0.2 0.4 0.9009
0.3 0.4 0.9155
0.4 0.4 0.9158
0.5 0.4 0.9053
0.6 0.4 0.8918
0.7 0.4 0.8785
0.8 0.4 0.8675
0.9 0.4 0.8591
1.0 0.4 0.8521
1.1 0.4 0.8443
1.2 0.4 0.8341
1.3 0.4 0.8194
1.4 0.4 0.8001
1.5 0.4 0.7790
1.6 0.4 0.7600
1.7 0.4 0.7522
1.8 0.4 0.7624
1.9 0.4 0.7919

0.0 0.5 0.8573
0.1 0.5 0.8571
0.2 0.5 0.8569
0.3 0.5 0.8574
0.4 0.5 0.8572
0.5 0.5 0.8572
0.6 0.5 0.8571
0.7 0.5 0.8572
0.8 0.5 0.8573
0.9 0.5 0.8570
1.0 0.5 0.8568
1.1 0.5 0.8574
1.2 0.5 0.8572
1.3 0.5 0.8572
1.4 0.5 0.8572
1.5 0.5 0.8571
1.6 0.5 0.8565
1.7 0.5 0.8574
1.8 0.5 0.8573
1.9 0.5 0.8570

0.0 0.6 0.8318
0.1 0.6 0.7932
0.2 0.6 0.7658
0.3 0.6 0.7573
0.4 0.6 0.7664
0.5 0.6 0.7843
0.6 0.6 0.8047
0.7 0.6 0.8220
0.8 0.6 0.8345
0.9 0.6 0.8441
1.0 0.6 0.8509
1.1 0.6 0.8570
1.2 0.6 0.8638
1.3 0.6 0.8721
1.4 0.6 0.8832
1.5 0.6 0.8949
1.6 0.6 0.9038
1.7 0.6 0.9048
1.8 0.6 0.8938
1.9 0.6 0.8683

0.0 0.7 0.8086
0.1 0.7 0.7922
0.2 0.7 0.7824
0.3 0.7 0.7832
0.4 0.7 0.7937
0.5 0.7 0.8089
0.6 0.7 0.8230
0.7 0.7 0.8334
0.8 0.7 0.8419
0.9 0.7 0.8463
1.0 0.7 0.8502
1.1 0.7 0.8524
1.2 0.7 0.8528
1.3 0.7 0.8531
1.4 0.7 0.8528
1.5 0.7 0.8521
1.6 0.7 0.8490
1.7 0.7 0.8437
1.8 0.7 0.8371
1.9 0.7 0.8250

0.0 0.8 0.8317
0.1 0.8 0.8347
0.2 0.8 0.8379
0.3 0.8 0.8437
0.4 0.8 0.8498
0.5 0.8 0.8535
0.6 0.8 0.8557
0.7 0.8 0.8569
0.8 0.8 0.8575
0.9 0.8 0.8573
1.0 0.8 0.8563
1.1 0.8 0.8550
1.2 0.8 0.8520
1.3 0.8 0.8469
1.4 0.8 0.8397
1.5 0.8 0.8323
1.6 0.8 0.8259
1.7 0.8 0.8234
1.8 0.8 0.8256
1.9 0.8 0.8290

0.0 0.9 0.8545
0.1 0.9 0.8707
0.2 0.9 0.8842
0.3 0.9 0.8893
0.4 0.9 0.8895
0.5 0.9 0.8855
0.6 0.9 0.8785
0.7 0.9 0.8722
0.8 0.9 0.8676
0.9 0.9 0.8637
1.0 0.9 0.8604
1.1 0.9 0.8570
1.2 0.9 0.8525
1.3 0.9 0.8465
1.4 0.9 0.8381
1.5 0.9 0.8282
1.6 0.9 0.8203
1.7 0.9 0.8193
1.8 0.9 0.8241
1.9 0.9 0.8380

0.0 1.0 0.8568
0.1 1.0 0.8569
0.2 1.0 0.8572
0.3 1.0 0.8572
0.4 1.0 0.8572
0.5 1.0 0.8576
0.6 1.0 0.8575
0.7 1.0 0.8571
0.8 1.0 0.8574
0.9 1.0 0.8570
1.0 1.0 0.8570
1.1 1.0 0.8567
1.2 1.0 0.8573
1.3 1.0 0.8570
1.4 1.0 0.8568
1.5 1.0 0.8576
1.6 1.0 0.8572
1.7 1.0 0.8572
1.8 1.0 0.8569
1.9 1.0 0.8574

0.0 1.1 0.8542
0.1 1.1 0.8377
0.2 1.1 0.8247
0.3 1.1 0.8194
0.4 1.1 0.8205
0.5 1.1 0.8281
0.6 1.1 0.8377
0.7 1.1 0.8461
0.8 1.1 0.8525
0.9 1.1 0.8563
1.0 1.1 0.8603
1.1 1.1 0.8637
1.2 1.1 0.8668
1.3 1.1 0.8726
1.4 1.1 0.8790
1.5 1.1 0.8848
1.6 1.1 0.8899
1.7 1.1 0.8891
1.8 1.1 0.8831
1.9 1.1 0.8708

0.0 1.2 0.8316
0.1 1.2 0.8287
0.2 1.2 0.8255
0.3 1.2 0.8241
0.4 1.2 0.8260
0.5 1.2 0.8323
0.6 1.2 0.8401
0.7 1.2 0.8472
0.8 1.2 0.8516
0.9 1.2 0.8549
1.0 1.2 0.8564
1.1 1.2 0.8571
1.2 1.2 0.8571
1.3 1.2 0.8566
1.4 1.2 0.8559
1.5 1.2 0.8537
1.6 1.2 0.8494
1.7 1.2 0.8438
1.8 1.2 0.8384
1.9 1.2 0.8338

0.0 1.3 0.8092
0.1 1.3 0.8254
0.2 1.3 0.8369
0.3 1.3 0.8444
0.4 1.3 0.8489
0.5 1.3 0.8517
0.6 1.3 0.8531
0.7 1.3 0.8532
0.8 1.3 0.8534
0.9 1.3 0.8516
1.0 1.3 0.8499
1.1 1.3 0.8463
1.2 1.3 0.8415
1.3 1.3 0.8337
1.4 1.3 0.8221
1.5 1.3 0.8079
1.6 1.3 0.7933
1.7 1.3 0.7837
1.8 1.3 0.7823
1.9 1.3 0.7919

0.0 1.4 0.8317
0.1 1.4 0.8684
0.2 1.4 0.8940
0.3 1.4 0.9048
0.4 1.4 0.9035
0.5 1.4 0.8943
0.6 1.4 0.8827
0.7 1.4 0.8730
0.8 1.4 0.8640
0.9 1.4 0.8569
1.0 1.4 0.8507
1.1 1.4 0.8443
1.2 1.4 0.8347
1.3 1.4 0.8220
1.4 1.4 0.8045
1.5 1.4 0.7843
1.6 1.4 0.7657
1.7 1.4 0.7576
1.8 1.4 0.7664
1.9 1.4 0.7929

0.0 1.5 0.8568
0.1 1.5 0.8570
0.2 1.5 0.8571
0.3 1.5 0.8574
0.4 1.5 0.8573
0.5 1.5 0.8573
0.6 1.5 0.8575
0.7 1.5 0.8570
0.8 1.5 0.8577
0.9 1.5 0.8572
1.0 1.5 0.8572
1.1 1.5 0.8574
1.2 1.5 0.8571
1.3 1.5 0.8570
1.4 1.5 0.8575
1.5 1.5 0.8572
1.6 1.5 0.8573
1.7 1.5 0.8576
1.8 1.5 0.8571
1.9 1.5 0.8575

0.0 1.6 0.8316
0.1 1.6 0.7918
0.2 1.6 0.7625
0.3 1.6 0.7516
0.4 1.6 0.7602
0.5 1.6 0.7787
0.6 1.6 0.8007
0.7 1.6 0.8197
0.8 1.6 0.8342
0.9 1.6 0.8448
1.0 1.6 0.8519
1.1 1.6 0.8592
1.2 1.6 0.8681
1.3 1.6 0.8783
1.4 1.6 0.8916
1.5 1.6 0.9054
1.6 1.6 0.9156
1.7 1.6 0.9158
1.8 1.6 0.9009
1.9 1.6 0.8717

0.0 1.7 0.8090
0.1 1.7 0.7881
0.2 1.7 0.7759
0.3 1.7 0.7741
0.4 1.7 0.7847
0.5 1.7 0.8012
0.6 1.7 0.8183
0.7 1.7 0.8318
0.8 1.7 0.8425
0.9 1.7 0.8486
1.0 1.7 0.8525
1.1 1.7 0.8562
1.2 1.7 0.8591
1.3 1.7 0.8626
1.4 1.7 0.8654
1.5 1.7 0.8671
1.6 1.7 0.8662
1.7 1.7 0.8603
1.8 1.7 0.8480
1.9 1.7 0.8304

0.0 1.8 0.8318
0.1 1.8 0.8394
0.2 1.8 0.8464
0.3 1.8 0.8535
0.4 1.8 0.8591
0.5 1.8 0.8598
0.6 1.8 0.8584
0.7 1.8 0.8561
0.8 1.8 0.8534
0.9 1.8 0.8515
1.0 1.8 0.8488
1.1 1.8 0.8453
1.2 1.8 0.8389
1.3 1.8 0.8293
1.4 1.8 0.8167
1.5 1.8 0.8036
1.6 1.8 0.7952
1.7 1.8 0.7957
1.8 1.8 0.8061
1.9 1.8 0.8204

0.0 1.9 0.8540
0.1 1.9 0.8976
0.2 1.9 0.9252
0.3 1.9 0.9359
0.4 1.9 0.9304
0.5 1.9 0.9157
0.6 1.9 0.8962
0.7 1.9 0.8796
0.8 1.9 0.8656
0.9 1.9 0.8551
1.0 1.9 0.8458
1.1 1.9 0.8360
1.2 1.9 0.8227
1.3 1.9 0.8035
1.4 1.9 0.7789
1.5 1.9 0.7522
1.6 1.9 0.7333
1.7 1.9 0.7338
1.8 1.9 0.7587
1.9 1.9 0.8035



==> tables/ErdosRenyi_k7_directTrue_forceP2True_fix_one_nodeFalse_color_encodingLessThanK_problem_encodingbinary_shots100000_mixerX.dat <==
0.0 0.0 0.8439
0.1 0.0 0.8438
0.2 0.0 0.8435
0.3 0.0 0.8443
0.4 0.0 0.8443
0.5 0.0 0.8436
0.6 0.0 0.8433
0.7 0.0 0.8441
0.8 0.0 0.8437
0.9 0.0 0.8436
1.0 0.0 0.8436
1.1 0.0 0.8430
1.2 0.0 0.8438
1.3 0.0 0.8438
1.4 0.0 0.8438
1.5 0.0 0.8442
1.6 0.0 0.8437
1.7 0.0 0.8439
1.8 0.0 0.8440
1.9 0.0 0.8436

0.0 0.1 0.8438
0.1 0.1 0.8787
0.2 0.1 0.8992
0.3 0.1 0.9073
0.4 0.1 0.9033
0.5 0.1 0.8883
0.6 0.1 0.8691
0.7 0.1 0.8509
0.8 0.1 0.8351
0.9 0.1 0.8218
1.0 0.1 0.8112
1.1 0.1 0.7966
1.2 0.1 0.7782
1.3 0.1 0.7545
1.4 0.1 0.7254
1.5 0.1 0.7002
1.6 0.1 0.6888
1.7 0.1 0.7038
1.8 0.1 0.7435
1.9 0.1 0.7954

0.0 0.2 0.8433
0.1 0.2 0.8425
0.2 0.2 0.8401
0.3 0.2 0.8403
0.4 0.2 0.8406
0.5 0.2 0.8388
0.6 0.2 0.8355
0.7 0.2 0.8336
0.8 0.2 0.8319
0.9 0.2 0.8305
1.0 0.2 0.8286
1.1 0.2 0.8257
1.2 0.2 0.8198
1.3 0.2 0.8130
1.4 0.2 0.8049
1.5 0.2 0.7999
1.6 0.2 0.8016
1.7 0.2 0.8129
1.8 0.2 0.8275
1.9 0.2 0.8398

0.0 0.3 0.8438
0.1 0.3 0.8398
0.2 0.3 0.8276
0.3 0.3 0.8133
0.4 0.3 0.8015
0.5 0.3 0.8002
0.6 0.3 0.8056
0.7 0.3 0.8139
0.8 0.3 0.8202
0.9 0.3 0.8257
1.0 0.3 0.8289
1.1 0.3 0.8310
1.2 0.3 0.8317
1.3 0.3 0.8337
1.4 0.3 0.8360
1.5 0.3 0.8397
1.6 0.3 0.8401
1.7 0.3 0.8406
1.8 0.3 0.8405
1.9 0.3 0.8418

0.0 0.4 0.8438
0.1 0.4 0.7960
0.2 0.4 0.7430
0.3 0.4 0.7036
0.4 0.4 0.6896
0.5 0.4 0.7003
0.6 0.4 0.7257
0.7 0.4 0.7541
0.8 0.4 0.7780
0.9 0.4 0.7967
1.0 0.4 0.8101
1.1 0.4 0.8220
1.2 0.4 0.8349
1.3 0.4 0.8503
1.4 0.4 0.8696
1.5 0.4 0.8887
1.6 0.4 0.9027
1.7 0.4 0.9068
1.8 0.4 0.8989
1.9 0.4 0.8785

0.0 0.5 0.8438
0.1 0.5 0.8441
0.2 0.5 0.8438
0.3 0.5 0.8441
0.4 0.5 0.8436
0.5 0.5 0.8438
0.6 0.5 0.8436
0.7 0.5 0.8434
0.8 0.5 0.8440
0.9 0.5 0.8436
1.0 0.5 0.8443
1.1 0.5 0.8435
1.2 0.5 0.8441
1.3 0.5 0.8436
1.4 0.5 0.8435
1.5 0.5 0.8439
1.6 0.5 0.8435
1.7 0.5 0.8434
1.8 0.5 0.8435
1.9 0.5 0.8436

0.0 0.6 0.8440
0.1 0.6 0.8785
0.2 0.6 0.8990
0.3 0.6 0.9068
0.4 0.6 0.9032
0.5 0.6 0.8885
0.6 0.6 0.8692
0.7 0.6 0.8508
0.8 0.6 0.8349
0.9 0.6 0.8218
1.0 0.6 0.8101
1.1 0.6 0.7969
1.2 0.6 0.7778
1.3 0.6 0.7540
1.4 0.6 0.7259
1.5 0.6 0.7000
1.6 0.6 0.6893
1.7 0.6 0.7031
1.8 0.6 0.7430
1.9 0.6 0.7960

0.0 0.7 0.8439
0.1 0.7 0.8422
0.2 0.7 0.8406
0.3 0.7 0.8406
0.4 0.7 0.8400
0.5 0.7 0.8378
0.6 0.7 0.8354
0.7 0.7 0.8330
0.8 0.7 0.8319
0.9 0.7 0.8299
1.0 0.7 0.8288
1.1 0.7 0.8258
1.2 0.7 0.8200
1.3 0.7 0.8129
1.4 0.7 0.8052
1.5 0.7 0.7997
1.6 0.7 0.8021
1.7 0.7 0.8121
1.8 0.7 0.8282
1.9 0.7 0.8399

0.0 0.8 0.8438
0.1 0.8 0.8395
0.2 0.8 0.8285
0.3 0.8 0.8126
0.4 0.8 0.8014
0.5 0.8 0.8000
0.6 0.8 0.8058
0.7 0.8 0.8133
0.8 0.8 0.8206
0.9 0.8 0.8248
1.0 0.8 0.8292
1.1 0.8 0.8304
1.2 0.8 0.8315
1.3 0.8 0.8336
1.4 0.8 0.8358
1.5 0.8 0.8388
1.6 0.8 0.8397
1.7 0.8 0.8399
1.8 0.8 0.8402
1.9 0.8 0.8420

0.0 0.9 0.8437
0.1 0.9 0.7962
0.2 0.9 0.7431
0.3 0.9 0.7029
0.4 0.9 0.6890
0.5 0.9 0.7012
0.6 0.9 0.7252
0.7 0.9 0.7543
0.8 0.9 0.7785
0.9 0.9 0.7968
1.0 0.9 0.8108
1.1 0.9 0.8227
1.2 0.9 0.8351
1.3 0.9 0.8512
1.4 0.9 0.8697
1.5 0.9 0.8890
1.6 0.9 0.9031
1.7 0.9 0.9071
1.8 0.9 0.8985
1.9 0.9 0.8778

0.0 1.0 0.8435
0.1 1.0 0.8442
0.2 1.0 0.8435
0.3 1.0 0.8440
0.4 1.0 0.8441
0.5 1.0 0.8442
0.6 1.0 0.8438
0.7 1.0 0.8443
0.8 1.0 0.8436
0.9 1.0 0.8432
1.0 1.0 0.8439
1.1 1.0 0.8436
1.2 1.0 0.8435
1.3 1.0 0.8437
1.4 1.0 0.8432
1.5 1.0 0.8440
1.6 1.0 0.8444
1.7 1.0 0.8438
1.8 1.0 0.8439
1.9 1.0 0.8436

0.0 1.1 0.8440
0.1 1.1 0.8783
0.2 1.1 0.8985
0.3 1.1 0.9070
0.4 1.1 0.9032
0.5 1.1 0.8888
0.6 1.1 0.8697
0.7 1.1 0.8506
0.8 1.1 0.8345
0.9 1.1 0.8220
1.0 1.1 0.8108
1.1 1.1 0.7964
1.2 1.1 0.7782
1.3 1.1 0.7545
1.4 1.1 0.7265
1.5 1.1 0.6999
1.6 1.1 0.6892
1.7 1.1 0.7035
1.8 1.1 0.7431
1.9 1.1 0.7962

0.0 1.2 0.8435
0.1 1.2 0.8418
0.2 1.2 0.8400
0.3 1.2 0.8401
0.4 1.2 0.8400
0.5 1.2 0.8387
0.6 1.2 0.8358
0.7 1.2 0.8337
0.8 1.2 0.8318
0.9 1.2 0.8308
1.0 1.2 0.8286
1.1 1.2 0.8264
1.2 1.2 0.8202
1.3 1.2 0.8134
1.4 1.2 0.8047
1.5 1.2 0.7998
1.6 1.2 0.8017
1.7 1.2 0.8127
1.8 1.2 0.8285
1.9 1.2 0.8398

0.0 1.3 0.8436
0.1 1.3 0.8400
0.2 1.3 0.8275
0.3 1.3 0.8126
0.4 1.3 0.8024
0.5 1.3 0.8003
0.6 1.3 0.8052
0.7 1.3 0.8133
0.8 1.3 0.8206
0.9 1.3 0.8254
1.0 1.3 0.8285
1.1 1.3 0.8309
1.2 1.3 0.8318
1.3 1.3 0.8335
1.4 1.3 0.8360
1.5 1.3 0.8391
1.6 1.3 0.8408
1.7 1.3 0.8402
1.8 1.3 0.8400
1.9 1.3 0.8422

0.0 1.4 0.8437
0.1 1.4 0.7954
0.2 1.4 0.7428
0.3 1.4 0.7039
0.4 1.4 0.6889
0.5 1.4 0.7003
0.6 1.4 0.7262
0.7 1.4 0.7540
0.8 1.4 0.7782
0.9 1.4 0.7967
1.0 1.4 0.8107
1.1 1.4 0.8220
1.2 1.4 0.8350
1.3 1.4 0.8510
1.4 1.4 0.8694
1.5 1.4 0.8889
1.6 1.4 0.9032
1.7 1.4 0.9072
1.8 1.4 0.8989
1.9 1.4 0.8782

0.0 1.5 0.8440
0.1 1.5 0.8436
0.2 1.5 0.8436
0.3 1.5 0.8436
0.4 1.5 0.8436
0.5 1.5 0.8431
0.6 1.5 0.8435
0.7 1.5 0.8434
0.8 1.5 0.8438
0.9 1.5 0.8439
1.0 1.5 0.8441
1.1 1.5 0.8434
1.2 1.5 0.8432
1.3 1.5 0.8439
1.4 1.5 0.8446
1.5 1.5 0.8435
1.6 1.5 0.8435
1.7 1.5 0.8436
1.8 1.5 0.8441
1.9 1.5 0.8437

0.0 1.6 0.8439
0.1 1.6 0.8781
0.2 1.6 0.8991
0.3 1.6 0.9070
0.4 1.6 0.9029
0.5 1.6 0.8887
0.6 1.6 0.8700
0.7 1.6 0.8506
0.8 1.6 0.8347
0.9 1.6 0.8218
1.0 1.6 0.8108
1.1 1.6 0.7970
1.2 1.6 0.7783
1.3 1.6 0.7545
1.4 1.6 0.7263
1.5 1.6 0.7004
1.6 1.6 0.6891
1.7 1.6 0.7035
1.8 1.6 0.7425
1.9 1.6 0.7962

0.0 1.7 0.8437
0.1 1.7 0.8418
0.2 1.7 0.8401
0.3 1.7 0.8404
0.4 1.7 0.8400
0.5 1.7 0.8388
0.6 1.7 0.8362
0.7 1.7 0.8339
0.8 1.7 0.8326
0.9 1.7 0.8295
1.0 1.7 0.8279
1.1 1.7 0.8259
1.2 1.7 0.8204
1.3 1.7 0.8127
1.4 1.7 0.8047
1.5 1.7 0.8000
1.6 1.7 0.8028
1.7 1.7 0.8128
1.8 1.7 0.8282
1.9 1.7 0.8398

0.0 1.8 0.8438
0.1 1.8 0.8393
0.2 1.8 0.8276
0.3 1.8 0.8122
0.4 1.8 0.8026
0.5 1.8 0.7998
0.6 1.8 0.8056
0.7 1.8 0.8137
0.8 1.8 0.8201
0.9 1.8 0.8258
1.0 1.8 0.8283
1.1 1.8 0.8310
1.2 1.8 0.8315
1.3 1.8 0.8341
1.4 1.8 0.8366
1.5 1.8 0.8388
1.6 1.8 0.8402
1.7 1.8 0.8408
1.8 1.8 0.8404
1.9 1.8 0.8423

0.0 1.9 0.8435
0.1 1.9 0.7952
0.2 1.9 0.7435
0.3 1.9 0.7030
0.4 1.9 0.6893
0.5 1.9 0.7010
0.6 1.9 0.7260
0.7 1.9 0.7541
0.8 1.9 0.7782
0.9 1.9 0.7967
1.0 1.9 0.8103
1.1 1.9 0.8225
1.2 1.9 0.8350
1.3 1.9 0.8506
1.4 1.9 0.8689
1.5 1.9 0.8885
1.6 1.9 0.9030
1.7 1.9 0.9071
1.8 1.9 0.8986
1.9 1.9 0.8785



==> tables/ErdosRenyi_k8_directTrue_forceP2False_fix_one_nodeFalse_color_encodingall_problem_encodingbinary_shots100000_mixerGrover.dat <==
0.0 0.0 0.8750
0.1 0.0 0.8750
0.2 0.0 0.8755
0.3 0.0 0.8749
0.4 0.0 0.8750
0.5 0.0 0.8748
0.6 0.0 0.8751
0.7 0.0 0.8751
0.8 0.0 0.8748
0.9 0.0 0.8748
1.0 0.0 0.8750
1.1 0.0 0.8753
1.2 0.0 0.8749
1.3 0.0 0.8739
1.4 0.0 0.8746
1.5 0.0 0.8746
1.6 0.0 0.8750
1.7 0.0 0.8749
1.8 0.0 0.8749
1.9 0.0 0.8749

0.0 0.1 0.8752
0.1 0.1 0.8574
0.2 0.1 0.8534
0.3 0.1 0.8615
0.4 0.1 0.8685
0.5 0.1 0.8730
0.6 0.1 0.8745
0.7 0.1 0.8748
0.8 0.1 0.8746
0.9 0.1 0.8751
1.0 0.1 0.8751
1.1 0.1 0.8750
1.2 0.1 0.8753
1.3 0.1 0.8752
1.4 0.1 0.8756
1.5 0.1 0.8768
1.6 0.1 0.8803
1.7 0.1 0.8872
1.8 0.1 0.8941
1.9 0.1 0.8920

0.0 0.2 0.8750
0.1 0.2 0.8403
0.2 0.2 0.8324
0.3 0.2 0.8462
0.4 0.2 0.8620
0.5 0.2 0.8704
0.6 0.2 0.8740
0.7 0.2 0.8746
0.8 0.2 0.8749
0.9 0.2 0.8750
1.0 0.2 0.8752
1.1 0.2 0.8750
1.2 0.2 0.8750
1.3 0.2 0.8751
1.4 0.2 0.8762
1.5 0.2 0.8774
1.6 0.2 0.8841
1.7 0.2 0.8965
1.8 0.2 0.9102
1.9 0.2 0.9067

0.0 0.3 0.8752
0.1 0.3 0.8262
0.2 0.3 0.8145
0.3 0.3 0.8337
0.4 0.3 0.8551
0.5 0.3 0.8677
0.6 0.3 0.8725
0.7 0.3 0.8743
0.8 0.3 0.8752
0.9 0.3 0.8750
1.0 0.3 0.8749
1.1 0.3 0.8750
1.2 0.3 0.8746
1.3 0.3 0.8751
1.4 0.3 0.8762
1.5 0.3 0.8785
1.6 0.3 0.8866
1.7 0.3 0.9023
1.8 0.3 0.9195
1.9 0.3 0.9173

0.0 0.4 0.8752
0.1 0.4 0.8154
0.2 0.4 0.7995
0.3 0.4 0.8229
0.4 0.4 0.8496
0.5 0.4 0.8647
0.6 0.4 0.8718
0.7 0.4 0.8740
0.8 0.4 0.8745
0.9 0.4 0.8746
1.0 0.4 0.8753
1.1 0.4 0.8751
1.2 0.4 0.8750
1.3 0.4 0.8757
1.4 0.4 0.8762
1.5 0.4 0.8787
1.6 0.4 0.8856
1.7 0.4 0.9020
1.8 0.4 0.9240
1.9 0.4 0.9234

0.0 0.5 0.8747
0.1 0.5 0.8097
0.2 0.5 0.7904
0.3 0.5 0.8150
0.4 0.5 0.8452
0.5 0.5 0.8633
0.6 0.5 0.8707
0.7 0.5 0.8742
0.8 0.5 0.8751
0.9 0.5 0.8749
1.0 0.5 0.8747
1.1 0.5 0.8749
1.2 0.5 0.8750
1.3 0.5 0.8747
1.4 0.5 0.8751
1.5 0.5 0.8766
1.6 0.5 0.8829
1.7 0.5 0.8983
1.8 0.5 0.9221
1.9 0.5 0.9232

0.0 0.6 0.8751
0.1 0.6 0.8097
0.2 0.6 0.7872
0.3 0.6 0.8109
0.4 0.6 0.8426
0.5 0.6 0.8621
0.6 0.6 0.8709
0.7 0.6 0.8735
0.8 0.6 0.8745
0.9 0.6 0.8754
1.0 0.6 0.8746
1.1 0.6 0.8748
1.2 0.6 0.8752
1.3 0.6 0.8744
1.4 0.6 0.8748
1.5 0.6 0.8754
1.6 0.6 0.8795
1.7 0.6 0.8912
1.8 0.6 0.9124
1.9 0.6 0.9182

0.0 0.7 0.8746
0.1 0.7 0.8154
0.2 0.7 0.7913
0.3 0.7 0.8122
0.4 0.7 0.8422
0.5 0.7 0.8620
0.6 0.7 0.8704
0.7 0.7 0.8737
0.8 0.7 0.8747
0.9 0.7 0.8751
1.0 0.7 0.8748
1.1 0.7 0.8750
1.2 0.7 0.8752
1.3 0.7 0.8745
1.4 0.7 0.8737
1.5 0.7 0.8732
1.6 0.7 0.8734
1.7 0.7 0.8800
1.8 0.7 0.8983
1.9 0.7 0.9074

0.0 0.8 0.8750
0.1 0.8 0.8260
0.2 0.8 0.8019
0.3 0.8 0.8171
0.4 0.8 0.8445
0.5 0.8 0.8625
0.6 0.8 0.8703
0.7 0.8 0.8734
0.8 0.8 0.8749
0.9 0.8 0.8755
1.0 0.8 0.8749
1.1 0.8 0.8753
1.2 0.8 0.8745
1.3 0.8 0.8742
1.4 0.8 0.8733
1.5 0.8 0.8705
1.6 0.8 0.8664
1.7 0.8 0.8669
1.8 0.8 0.8792
1.9 0.8 0.8937

0.0 0.9 0.8753
0.1 0.9 0.8409
0.2 0.9 0.8171
0.3 0.9 0.8262
0.4 0.9 0.8480
0.5 0.9 0.8638
0.6 0.9 0.8710
0.7 0.9 0.8734
0.8 0.9 0.8745
0.9 0.9 0.8748
1.0 0.9 0.8747
1.1 0.9 0.8744
1.2 0.9 0.8748
1.3 0.9 0.8741
1.4 0.9 0.8726
1.5 0.9 0.8672
1.6 0.9 0.8595
1.7 0.9 0.8531
1.8 0.9 0.8585
1.9 0.9 0.8760

0.0 1.0 0.8750
0.1 1.0 0.8587
0.2 1.0 0.8373
0.3 1.0 0.8382
0.4 1.0 0.8531
0.5 1.0 0.8657
0.6 1.0 0.8710
0.7 1.0 0.8739
0.8 1.0 0.8749
0.9 1.0 0.8746
1.0 1.0 0.8748
1.1 1.0 0.8750
1.2 1.0 0.8752
1.3 1.0 0.8735
1.4 1.0 0.8718
1.5 1.0 0.8654
1.6 1.0 0.8534
1.7 1.0 0.8387
1.8 1.0 0.8369
1.9 1.0 0.8585

0.0 1.1 0.8751
0.1 1.1 0.8764
0.2 1.1 0.8573
0.3 1.1 0.8520
0.4 1.1 0.8597
0.5 1.1 0.8682
0.6 1.1 0.8727
0.7 1.1 0.8742
0.8 1.1 0.8747
0.9 1.1 0.8751
1.0 1.1 0.8747
1.1 1.1 0.8748
1.2 1.1 0.8743
1.3 1.1 0.8737
1.4 1.1 0.8708
1.5 1.1 0.8634
1.6 1.1 0.8489
1.7 1.1 0.8268
1.8 1.1 0.8174
1.9 1.1 0.8409

0.0 1.2 0.8751
0.1 1.2 0.8930
0.2 1.2 0.8790
0.3 1.2 0.8671
0.4 1.2 0.8672
0.5 1.2 0.8705
0.6 1.2 0.8736
0.7 1.2 0.8750
0.8 1.2 0.8747
0.9 1.2 0.8747
1.0 1.2 0.8747
1.1 1.2 0.8747
1.2 1.2 0.8743
1.3 1.2 0.8740
1.4 1.2 0.8709
1.5 1.2 0.8624
1.6 1.2 0.8440
1.7 1.2 0.8175
1.8 1.2 0.8015
1.9 1.2 0.8268

0.0 1.3 0.8751
0.1 1.3 0.9081
0.2 1.3 0.8978
0.3 1.3 0.8796
0.4 1.3 0.8734
0.5 1.3 0.8738
0.6 1.3 0.8741
0.7 1.3 0.8746
0.8 1.3 0.8751
0.9 1.3 0.8753
1.0 1.3 0.8752
1.1 1.3 0.8749
1.2 1.3 0.8745
1.3 1.3 0.8739
1.4 1.3 0.8708
1.5 1.3 0.8620
1.6 1.3 0.8421
1.7 1.3 0.8125
1.8 1.3 0.7919
1.9 1.3 0.8156

0.0 1.4 0.8751
0.1 1.4 0.9183
0.2 1.4 0.9126
0.3 1.4 0.8907
0.4 1.4 0.8789
0.5 1.4 0.8756
0.6 1.4 0.8744
0.7 1.4 0.8749
0.8 1.4 0.8748
0.9 1.4 0.8748
1.0 1.4 0.8753
1.1 1.4 0.8747
1.2 1.4 0.8747
1.3 1.4 0.8736
1.4 1.4 0.8713
1.5 1.4 0.8623
1.6 1.4 0.8428
1.7 1.4 0.8114
1.8 1.4 0.7877
1.9 1.4 0.8104

0.0 1.5 0.8751
0.1 1.5 0.9237
0.2 1.5 0.9214
0.3 1.5 0.8990
0.4 1.5 0.8830
0.5 1.5 0.8765
0.6 1.5 0.8754
0.7 1.5 0.8751
0.8 1.5 0.8750
0.9 1.5 0.8749
1.0 1.5 0.8749
1.1 1.5 0.8747
1.2 1.5 0.8748
1.3 1.5 0.8740
1.4 1.5 0.8717
1.5 1.5 0.8638
1.6 1.5 0.8453
1.7 1.5 0.8148
1.8 1.5 0.7905
1.9 1.5 0.8096

0.0 1.6 0.8751
0.1 1.6 0.9232
0.2 1.6 0.9247
0.3 1.6 0.9031
0.4 1.6 0.8857
0.5 1.6 0.8783
0.6 1.6 0.8758
0.7 1.6 0.8751
0.8 1.6 0.8750
0.9 1.6 0.8753
1.0 1.6 0.8750
1.1 1.6 0.8746
1.2 1.6 0.8748
1.3 1.6 0.8741
1.4 1.6 0.8718
1.5 1.6 0.8655
1.6 1.6 0.8495
1.7 1.6 0.8226
1.8 1.6 0.7994
1.9 1.6 0.8152

0.0 1.7 0.8743
0.1 1.7 0.9178
0.2 1.7 0.9203
0.3 1.7 0.9015
0.4 1.7 0.8861
0.5 1.7 0.8783
0.6 1.7 0.8763
0.7 1.7 0.8754
0.8 1.7 0.8752
0.9 1.7 0.8749
1.0 1.7 0.8747
1.1 1.7 0.8752
1.2 1.7 0.8745
1.3 1.7 0.8742
1.4 1.7 0.8722
1.5 1.7 0.8676
1.6 1.7 0.8551
1.7 1.7 0.8334
1.8 1.7 0.8146
1.9 1.7 0.8258

0.0 1.8 0.8751
0.1 1.8 0.9064
0.2 1.8 0.9100
0.3 1.8 0.8962
0.4 1.8 0.8844
0.5 1.8 0.8776
0.6 1.8 0.8762
0.7 1.8 0.8751
0.8 1.8 0.8751
0.9 1.8 0.8750
1.0 1.8 0.8753
1.1 1.8 0.8748
1.2 1.8 0.8746
1.3 1.8 0.8742
1.4 1.8 0.8737
1.5 1.8 0.8705
1.6 1.8 0.8616
1.7 1.8 0.8470
1.8 1.8 0.8329
1.9 1.8 0.8402

0.0 1.9 0.8751
0.1 1.9 0.8924
0.2 1.9 0.8945
0.3 1.9 0.8868
0.4 1.9 0.8800
0.5 1.9 0.8768
0.6 1.9 0.8756
0.7 1.9 0.8754
0.8 1.9 0.8750
0.9 1.9 0.8750
1.0 1.9 0.8751
1.1 1.9 0.8750
1.2 1.9 0.8744
1.3 1.9 0.8747
1.4 1.9 0.8746
1.5 1.9 0.8727
1.6 1.9 0.8689
1.7 1.9 0.8614
1.8 1.9 0.8536
1.9 1.9 0.8569



==> tables/ErdosRenyi_k8_directTrue_forceP2False_fix_one_nodeFalse_color_encodingall_problem_encodingbinary_shots100000_mixerGrovertensorized.dat <==
0.0 0.0 0.8755
0.1 0.0 0.8748
0.2 0.0 0.8749
0.3 0.0 0.8748
0.4 0.0 0.8750
0.5 0.0 0.8748
0.6 0.0 0.8752
0.7 0.0 0.8750
0.8 0.0 0.8756
0.9 0.0 0.8752
1.0 0.0 0.8751
1.1 0.0 0.8746
1.2 0.0 0.8745
1.3 0.0 0.8757
1.4 0.0 0.8752
1.5 0.0 0.8745
1.6 0.0 0.8749
1.7 0.0 0.8751
1.8 0.0 0.8747
1.9 0.0 0.8752

0.0 0.1 0.8753
0.1 0.1 0.8347
0.2 0.1 0.8011
0.3 0.1 0.7835
0.4 0.1 0.7842
0.5 0.1 0.7959
0.6 0.1 0.8136
0.7 0.1 0.8310
0.8 0.1 0.8453
0.9 0.1 0.8567
1.0 0.1 0.8660
1.1 0.1 0.8750
1.2 0.1 0.8859
1.3 0.1 0.8985
1.4 0.1 0.9138
1.5 0.1 0.9295
1.6 0.1 0.9424
1.7 0.1 0.9462
1.8 0.1 0.9368
1.9 0.1 0.9123

0.0 0.2 0.8751
0.1 0.2 0.8054
0.2 0.2 0.7420
0.3 0.2 0.7021
0.4 0.2 0.6950
0.5 0.2 0.7133
0.6 0.2 0.7443
0.7 0.2 0.7767
0.8 0.2 0.8039
0.9 0.2 0.8250
1.0 0.2 0.8413
1.1 0.2 0.8567
1.2 0.2 0.8742
1.3 0.2 0.8953
1.4 0.2 0.9196
1.5 0.2 0.9463
1.6 0.2 0.9670
1.7 0.2 0.9759
1.8 0.2 0.9652
1.9 0.2 0.9314

0.0 0.3 0.8751
0.1 0.3 0.7984
0.2 0.3 0.7153
0.3 0.3 0.6537
0.4 0.3 0.6326
0.5 0.3 0.6488
0.6 0.3 0.6854
0.7 0.3 0.7268
0.8 0.3 0.7622
0.9 0.3 0.7885
1.0 0.3 0.8078
1.1 0.3 0.8250
1.2 0.3 0.8436
1.3 0.3 0.8661
1.4 0.3 0.8937
1.5 0.3 0.9223
1.6 0.3 0.9456
1.7 0.3 0.9569
1.8 0.3 0.9521
1.9 0.3 0.9263

0.0 0.4 0.8754
0.1 0.4 0.8157
0.2 0.4 0.7307
0.3 0.4 0.6520
0.4 0.4 0.6112
0.5 0.4 0.6157
0.6 0.4 0.6488
0.7 0.4 0.6910
0.8 0.4 0.7277
0.9 0.4 0.7546
1.0 0.4 0.7736
1.1 0.4 0.7891
1.2 0.4 0.8031
1.3 0.4 0.8212
1.4 0.4 0.8434
1.5 0.4 0.8684
1.6 0.4 0.8882
1.7 0.4 0.8987
1.8 0.4 0.9031
1.9 0.4 0.8993

0.0 0.5 0.8752
0.1 0.5 0.8518
0.2 0.5 0.7801
0.3 0.5 0.6921
0.4 0.5 0.6329
0.5 0.5 0.6180
0.6 0.5 0.6384
0.7 0.5 0.6736
0.8 0.5 0.7069
0.9 0.5 0.7312
1.0 0.5 0.7463
1.1 0.5 0.7543
1.2 0.5 0.7613
1.3 0.5 0.7707
1.4 0.5 0.7855
1.5 0.5 0.8016
1.6 0.5 0.8154
1.7 0.5 0.8250
1.8 0.5 0.8375
1.9 0.5 0.8602

0.0 0.6 0.8748
0.1 0.6 0.8898
0.2 0.6 0.8439
0.3 0.6 0.7578
0.4 0.6 0.6815
0.5 0.6 0.6455
0.6 0.6 0.6501
0.7 0.6 0.6749
0.8 0.6 0.7004
0.9 0.6 0.7192
1.0 0.6 0.7289
1.1 0.6 0.7296
1.2 0.6 0.7289
1.3 0.6 0.7295
1.4 0.6 0.7350
1.5 0.6 0.7436
1.6 0.6 0.7528
1.7 0.6 0.7611
1.8 0.6 0.7814
1.9 0.6 0.8244

0.0 0.7 0.8746
0.1 0.7 0.9182
0.2 0.7 0.8968
0.3 0.7 0.8199
0.4 0.7 0.7361
0.5 0.7 0.6845
0.6 0.7 0.6725
0.7 0.7 0.6851
0.8 0.7 0.7034
0.9 0.7 0.7173
1.0 0.7 0.7220
1.1 0.7 0.7177
1.2 0.7 0.7090
1.3 0.7 0.7025
1.4 0.7 0.7019
1.5 0.7 0.7079
1.6 0.7 0.7173
1.7 0.7 0.7298
1.8 0.7 0.7537
1.9 0.7 0.8051

0.0 0.8 0.8752
0.1 0.8 0.9250
0.2 0.8 0.9200
0.3 0.8 0.8568
0.4 0.8 0.7753
0.5 0.8 0.7153
0.6 0.8 0.6922
0.7 0.8 0.6968
0.8 0.8 0.7100
0.9 0.8 0.7201
1.0 0.8 0.7225
1.1 0.8 0.7154
1.2 0.8 0.7033
1.3 0.8 0.6925
1.4 0.8 0.6901
1.5 0.8 0.6988
1.6 0.8 0.7163
1.7 0.8 0.7379
1.8 0.8 0.7644
1.9 0.8 0.8100

0.0 0.9 0.8755
0.1 0.9 0.9080
0.2 0.9 0.9057
0.3 0.9 0.8554
0.4 0.9 0.7857
0.5 0.9 0.7287
0.6 0.9 0.7024
0.7 0.9 0.7016
0.8 0.9 0.7133
0.9 0.9 0.7233
1.0 0.9 0.7257
1.1 0.9 0.7185
1.2 0.9 0.7057
1.3 0.9 0.6951
1.4 0.9 0.6933
1.5 0.9 0.7076
1.6 0.9 0.7392
1.7 0.9 0.7748
1.8 0.9 0.8055
1.9 0.9 0.8367

0.0 1.0 0.8751
0.1 1.0 0.8734
0.2 1.0 0.8605
0.3 1.0 0.8226
0.4 1.0 0.7687
0.5 1.0 0.7228
0.6 1.0 0.7008
0.7 1.0 0.7006
0.8 1.0 0.7119
0.9 1.0 0.7227
1.0 1.0 0.7274
1.1 1.0 0.7231
1.2 1.0 0.7115
1.3 1.0 0.7012
1.4 1.0 0.7005
1.5 1.0 0.7228
1.6 1.0 0.7696
1.7 1.0 0.8232
1.8 1.0 0.8611
1.9 1.0 0.8736

0.0 1.1 0.8751
0.1 1.1 0.8365
0.2 1.1 0.8053
0.3 1.1 0.7742
0.4 1.1 0.7393
0.5 1.1 0.7078
0.6 1.1 0.6932
0.7 1.1 0.6949
0.8 1.1 0.7063
0.9 1.1 0.7195
1.0 1.1 0.7258
1.1 1.1 0.7233
1.2 1.1 0.7134
1.3 1.1 0.7022
1.4 1.1 0.7036
1.5 1.1 0.7288
1.6 1.1 0.7856
1.7 1.1 0.8554
1.8 1.1 0.9053
1.9 1.1 0.9079

0.0 1.2 0.8747
0.1 1.2 0.8097
0.2 1.2 0.7640
0.3 1.2 0.7367
0.4 1.2 0.7166
0.5 1.2 0.6985
0.6 1.2 0.6904
0.7 1.2 0.6927
0.8 1.2 0.7039
0.9 1.2 0.7159
1.0 1.2 0.7223
1.1 1.2 0.7201
1.2 1.2 0.7094
1.3 1.2 0.6960
1.4 1.2 0.6924
1.5 1.2 0.7151
1.6 1.2 0.7754
1.7 1.2 0.8564
1.8 1.2 0.9198
1.9 1.2 0.9248

0.0 1.3 0.8749
0.1 1.3 0.8057
0.2 1.3 0.7535
0.3 1.3 0.7301
0.4 1.3 0.7171
0.5 1.3 0.7084
0.6 1.3 0.7013
0.7 1.3 0.7027
0.8 1.3 0.7095
0.9 1.3 0.7179
1.0 1.3 0.7224
1.1 1.3 0.7169
1.2 1.3 0.7036
1.3 1.3 0.6851
1.4 1.3 0.6715
1.5 1.3 0.6838
1.6 1.3 0.7362
1.7 1.3 0.8198
1.8 1.3 0.8969
1.9 1.3 0.9183

0.0 1.4 0.8747
0.1 1.4 0.8245
0.2 1.4 0.7816
0.3 1.4 0.7618
0.4 1.4 0.7527
0.5 1.4 0.7436
0.6 1.4 0.7343
0.7 1.4 0.7292
0.8 1.4 0.7287
0.9 1.4 0.7303
1.0 1.4 0.7284
1.1 1.4 0.7198
1.2 1.4 0.7002
1.3 1.4 0.6742
1.4 1.4 0.6504
1.5 1.4 0.6468
1.6 1.4 0.6820
1.7 1.4 0.7575
1.8 1.4 0.8431
1.9 1.4 0.8903

0.0 1.5 0.8748
0.1 1.5 0.8603
0.2 1.5 0.8385
0.3 1.5 0.8249
0.4 1.5 0.8154
0.5 1.5 0.8015
0.6 1.5 0.7854
0.7 1.5 0.7715
0.8 1.5 0.7613
0.9 1.5 0.7547
1.0 1.5 0.7453
1.1 1.5 0.7318
1.2 1.5 0.7069
1.3 1.5 0.6746
1.4 1.5 0.6380
1.5 1.5 0.6181
1.6 1.5 0.6333
1.7 1.5 0.6933
1.8 1.5 0.7805
1.9 1.5 0.8518

0.0 1.6 0.8754
0.1 1.6 0.8993
0.2 1.6 0.9033
0.3 1.6 0.8989
0.4 1.6 0.8873
0.5 1.6 0.8678
0.6 1.6 0.8440
0.7 1.6 0.8210
0.8 1.6 0.8032
0.9 1.6 0.7882
1.0 1.6 0.7737
1.1 1.6 0.7553
1.2 1.6 0.7277
1.3 1.6 0.6905
1.4 1.6 0.6490
1.5 1.6 0.6159
1.6 1.6 0.6117
1.7 1.6 0.6527
1.8 1.6 0.7308
1.9 1.6 0.8165

0.0 1.7 0.8750
0.1 1.7 0.9263
0.2 1.7 0.9519
0.3 1.7 0.9568
0.4 1.7 0.9455
0.5 1.7 0.9215
0.6 1.7 0.8933
0.7 1.7 0.8661
0.8 1.7 0.8439
0.9 1.7 0.8254
1.0 1.7 0.8083
1.1 1.7 0.7882
1.2 1.7 0.7612
1.3 1.7 0.7267
1.4 1.7 0.6856
1.5 1.7 0.6488
1.6 1.7 0.6326
1.7 1.7 0.6541
1.8 1.7 0.7152
1.9 1.7 0.7989

0.0 1.8 0.8747
0.1 1.8 0.9315
0.2 1.8 0.9654
0.3 1.8 0.9764
0.4 1.8 0.9675
0.5 1.8 0.9461
0.6 1.8 0.9202
0.7 1.8 0.8950
0.8 1.8 0.8737
0.9 1.8 0.8573
1.0 1.8 0.8418
1.1 1.8 0.8253
1.2 1.8 0.8035
1.3 1.8 0.7763
1.4 1.8 0.7446
1.5 1.8 0.7130
1.6 1.8 0.6947
1.7 1.8 0.7024
1.8 1.8 0.7415
1.9 1.8 0.8053

0.0 1.9 0.8754
0.1 1.9 0.9116
0.2 1.9 0.9371
0.3 1.9 0.9463
0.4 1.9 0.9424
0.5 1.9 0.9294
0.6 1.9 0.9143
0.7 1.9 0.8984
0.8 1.9 0.8854
0.9 1.9 0.8752
1.0 1.9 0.8667
1.1 1.9 0.8564
1.2 1.9 0.8455
1.3 1.9 0.8308
1.4 1.9 0.8132
1.5 1.9 0.7960
1.6 1.9 0.7839
1.7 1.9 0.7838
1.8 1.9 0.8022
1.9 1.9 0.8344



==> tables/ErdosRenyi_k8_directTrue_forceP2False_fix_one_nodeFalse_color_encodingall_problem_encodingbinary_shots100000_mixerX.dat <==
0.0 0.0 0.8752
0.1 0.0 0.8751
0.2 0.0 0.8754
0.3 0.0 0.8747
0.4 0.0 0.8750
0.5 0.0 0.8750
0.6 0.0 0.8748
0.7 0.0 0.8753
0.8 0.0 0.8750
0.9 0.0 0.8753
1.0 0.0 0.8750
1.1 0.0 0.8749
1.2 0.0 0.8748
1.3 0.0 0.8751
1.4 0.0 0.8748
1.5 0.0 0.8751
1.6 0.0 0.8751
1.7 0.0 0.8748
1.8 0.0 0.8751
1.9 0.0 0.8754

0.0 0.1 0.8749
0.1 0.1 0.9063
0.2 0.1 0.9250
0.3 0.1 0.9326
0.4 0.1 0.9281
0.5 0.1 0.9139
0.6 0.1 0.8941
0.7 0.1 0.8767
0.8 0.1 0.8602
0.9 0.1 0.8478
1.0 0.1 0.8361
1.1 0.1 0.8222
1.2 0.1 0.8029
1.3 0.1 0.7781
1.4 0.1 0.7485
1.5 0.1 0.7232
1.6 0.1 0.7135
1.7 0.1 0.7309
1.8 0.1 0.7736
1.9 0.1 0.8281

0.0 0.2 0.8750
0.1 0.2 0.8721
0.2 0.2 0.8700
0.3 0.2 0.8688
0.4 0.2 0.8690
0.5 0.2 0.8672
0.6 0.2 0.8630
0.7 0.2 0.8621
0.8 0.2 0.8610
0.9 0.2 0.8610
1.0 0.2 0.8587
1.1 0.2 0.8559
1.2 0.2 0.8514
1.3 0.2 0.8444
1.4 0.2 0.8375
1.5 0.2 0.8327
1.6 0.2 0.8357
1.7 0.2 0.8469
1.8 0.2 0.8616
1.9 0.2 0.8731

0.0 0.3 0.8750
0.1 0.3 0.8727
0.2 0.3 0.8622
0.3 0.3 0.8469
0.4 0.3 0.8361
0.5 0.3 0.8331
0.6 0.3 0.8362
0.7 0.3 0.8446
0.8 0.3 0.8514
0.9 0.3 0.8562
1.0 0.3 0.8591
1.1 0.3 0.8599
1.2 0.3 0.8608
1.3 0.3 0.8622
1.4 0.3 0.8646
1.5 0.3 0.8674
1.6 0.3 0.8686
1.7 0.3 0.8688
1.8 0.3 0.8695
1.9 0.3 0.8721

0.0 0.4 0.8754
0.1 0.4 0.8282
0.2 0.4 0.7734
0.3 0.4 0.7308
0.4 0.4 0.7135
0.5 0.4 0.7236
0.6 0.4 0.7486
0.7 0.4 0.7782
0.8 0.4 0.8034
0.9 0.4 0.8224
1.0 0.4 0.8355
1.1 0.4 0.8475
1.2 0.4 0.8597
1.3 0.4 0.8763
1.4 0.4 0.8949
1.5 0.4 0.9140
1.6 0.4 0.9280
1.7 0.4 0.9320
1.8 0.4 0.9247
1.9 0.4 0.9066

0.0 0.5 0.8753
0.1 0.5 0.8750
0.2 0.5 0.8751
0.3 0.5 0.8749
0.4 0.5 0.8750
0.5 0.5 0.8751
0.6 0.5 0.8750
0.7 0.5 0.8749
0.8 0.5 0.8747
0.9 0.5 0.8750
1.0 0.5 0.8756
1.1 0.5 0.8751
1.2 0.5 0.8748
1.3 0.5 0.8750
1.4 0.5 0.8745
1.5 0.5 0.8749
1.6 0.5 0.8748
1.7 0.5 0.8748
1.8 0.5 0.8748
1.9 0.5 0.8752

0.0 0.6 0.8748
0.1 0.6 0.9064
0.2 0.6 0.9249
0.3 0.6 0.9321
0.4 0.6 0.9285
0.5 0.6 0.9143
0.6 0.6 0.8949
0.7 0.6 0.8756
0.8 0.6 0.8602
0.9 0.6 0.8474
1.0 0.6 0.8358
1.1 0.6 0.8217
1.2 0.6 0.8029
1.3 0.6 0.7782
1.4 0.6 0.7494
1.5 0.6 0.7230
1.6 0.6 0.7132
1.7 0.6 0.7306
1.8 0.6 0.7736
1.9 0.6 0.8284

0.0 0.7 0.8747
0.1 0.7 0.8723
0.2 0.7 0.8697
0.3 0.7 0.8688
0.4 0.7 0.8690
0.5 0.7 0.8668
0.6 0.7 0.8642
0.7 0.7 0.8627
0.8 0.7 0.8613
0.9 0.7 0.8603
1.0 0.7 0.8588
1.1 0.7 0.8561
1.2 0.7 0.8512
1.3 0.7 0.8438
1.4 0.7 0.8366
1.5 0.7 0.8325
1.6 0.7 0.8358
1.7 0.7 0.8473
1.8 0.7 0.8625
1.9 0.7 0.8726

0.0 0.8 0.8747
0.1 0.8 0.8726
0.2 0.8 0.8623
0.3 0.8 0.8472
0.4 0.8 0.8356
0.5 0.8 0.8326
0.6 0.8 0.8373
0.7 0.8 0.8435
0.8 0.8 0.8509
0.9 0.8 0.8562
1.0 0.8 0.8592
1.1 0.8 0.8603
1.2 0.8 0.8615
1.3 0.8 0.8621
1.4 0.8 0.8648
1.5 0.8 0.8668
1.6 0.8 0.8688
1.7 0.8 0.8694
1.8 0.8 0.8697
1.9 0.8 0.8719

0.0 0.9 0.8752
0.1 0.9 0.8281
0.2 0.9 0.7736
0.3 0.9 0.7303
0.4 0.9 0.7141
0.5 0.9 0.7228
0.6 0.9 0.7488
0.7 0.9 0.7778
0.8 0.9 0.8026
0.9 0.9 0.8219
1.0 0.9 0.8359
1.1 0.9 0.8476
1.2 0.9 0.8601
1.3 0.9 0.8762
1.4 0.9 0.8950
1.5 0.9 0.9139
1.6 0.9 0.9281
1.7 0.9 0.9318
1.8 0.9 0.9251
1.9 0.9 0.9063

0.0 1.0 0.8752
0.1 1.0 0.8752
0.2 1.0 0.8754
0.3 1.0 0.8745
0.4 1.0 0.8755
0.5 1.0 0.8749
0.6 1.0 0.8751
0.7 1.0 0.8746
0.8 1.0 0.8753
0.9 1.0 0.8757
1.0 1.0 0.8753
1.1 1.0 0.8748
1.2 1.0 0.8748
1.3 1.0 0.8746
1.4 1.0 0.8751
1.5 1.0 0.8752
1.6 1.0 0.8749
1.7 1.0 0.8749
1.8 1.0 0.8750
1.9 1.0 0.8751

0.0 1.1 0.8749
0.1 1.1 0.9061
0.2 1.1 0.9248
0.3 1.1 0.9323
0.4 1.1 0.9280
0.5 1.1 0.9141
0.6 1.1 0.8947
0.7 1.1 0.8758
0.8 1.1 0.8602
0.9 1.1 0.8480
1.0 1.1 0.8359
1.1 1.1 0.8221
1.2 1.1 0.8032
1.3 1.1 0.7780
1.4 1.1 0.7494
1.5 1.1 0.7231
1.6 1.1 0.7130
1.7 1.1 0.7302
1.8 1.1 0.7728
1.9 1.1 0.8275

0.0 1.2 0.8750
0.1 1.2 0.8722
0.2 1.2 0.8697
0.3 1.2 0.8689
0.4 1.2 0.8683
0.5 1.2 0.8670
0.6 1.2 0.8644
0.7 1.2 0.8624
0.8 1.2 0.8611
0.9 1.2 0.8601
1.0 1.2 0.8588
1.1 1.2 0.8558
1.2 1.2 0.8509
1.3 1.2 0.8440
1.4 1.2 0.8367
1.5 1.2 0.8325
1.6 1.2 0.8353
1.7 1.2 0.8468
1.8 1.2 0.8620
1.9 1.2 0.8725

0.0 1.3 0.8751
0.1 1.3 0.8728
0.2 1.3 0.8620
0.3 1.3 0.8475
0.4 1.3 0.8354
0.5 1.3 0.8326
0.6 1.3 0.8369
0.7 1.3 0.8443
0.8 1.3 0.8508
0.9 1.3 0.8563
1.0 1.3 0.8583
1.1 1.3 0.8601
1.2 1.3 0.8615
1.3 1.3 0.8627
1.4 1.3 0.8649
1.5 1.3 0.8665
1.6 1.3 0.8689
1.7 1.3 0.8689
1.8 1.3 0.8695
1.9 1.3 0.8723

0.0 1.4 0.8748
0.1 1.4 0.8284
0.2 1.4 0.7741
0.3 1.4 0.7301
0.4 1.4 0.7139
0.5 1.4 0.7234
0.6 1.4 0.7488
0.7 1.4 0.7786
0.8 1.4 0.8031
0.9 1.4 0.8223
1.0 1.4 0.8359
1.1 1.4 0.8477
1.2 1.4 0.8604
1.3 1.4 0.8759
1.4 1.4 0.8947
1.5 1.4 0.9140
1.6 1.4 0.9283
1.7 1.4 0.9320
1.8 1.4 0.9243
1.9 1.4 0.9066

0.0 1.5 0.8754
0.1 1.5 0.8753
0.2 1.5 0.8751
0.3 1.5 0.8754
0.4 1.5 0.8753
0.5 1.5 0.8747
0.6 1.5 0.8751
0.7 1.5 0.8749
0.8 1.5 0.8752
0.9 1.5 0.8746
1.0 1.5 0.8746
1.1 1.5 0.8753
1.2 1.5 0.8750
1.3 1.5 0.8745
1.4 1.5 0.8751
1.5 1.5 0.8750
1.6 1.5 0.8745
1.7 1.5 0.8753
1.8 1.5 0.8751
1.9 1.5 0.8751

0.0 1.6 0.8753
0.1 1.6 0.9067
0.2 1.6 0.9247
0.3 1.6 0.9326
0.4 1.6 0.9281
0.5 1.6 0.9139
0.6 1.6 0.8949
0.7 1.6 0.8759
0.8 1.6 0.8604
0.9 1.6 0.8481
1.0 1.6 0.8362
1.1 1.6 0.8225
1.2 1.6 0.8033
1.3 1.6 0.7776
1.4 1.6 0.7490
1.5 1.6 0.7228
1.6 1.6 0.7141
1.7 1.6 0.7308
1.8 1.6 0.7732
1.9 1.6 0.8282

0.0 1.7 0.8748
0.1 1.7 0.8717
0.2 1.7 0.8691
0.3 1.7 0.8692
0.4 1.7 0.8688
0.5 1.7 0.8666
0.6 1.7 0.8636
0.7 1.7 0.8624
0.8 1.7 0.8612
0.9 1.7 0.8603
1.0 1.7 0.8591
1.1 1.7 0.8561
1.2 1.7 0.8512
1.3 1.7 0.8434
1.4 1.7 0.8371
1.5 1.7 0.8330
1.6 1.7 0.8358
1.7 1.7 0.8471
1.8 1.7 0.8618
1.9 1.7 0.8726

0.0 1.8 0.8752
0.1 1.8 0.8727
0.2 1.8 0.8617
0.3 1.8 0.8470
0.4 1.8 0.8357
0.5 1.8 0.8323
0.6 1.8 0.8371
0.7 1.8 0.8437
0.8 1.8 0.8509
0.9 1.8 0.8563
1.0 1.8 0.8593
1.1 1.8 0.8605
1.2 1.8 0.8616
1.3 1.8 0.8624
1.4 1.8 0.8639
1.5 1.8 0.8668
1.6 1.8 0.8689
1.7 1.8 0.8691
1.8 1.8 0.8700
1.9 1.8 0.8722

0.0 1.9 0.8752
0.1 1.9 0.8277
0.2 1.9 0.7729
0.3 1.9 0.7302
0.4 1.9 0.7137
0.5 1.9 0.7227
0.6 1.9 0.7492
0.7 1.9 0.7778
0.8 1.9 0.8036
0.9 1.9 0.8222
1.0 1.9 0.8360
1.1 1.9 0.8481
1.2 1.9 0.8602
1.3 1.9 0.8760
1.4 1.9 0.8949
1.5 1.9 0.9139
1.6 1.9 0.9281
1.7 1.9 0.9322
1.8 1.9 0.9249
1.9 1.9 0.9064


